Scalar Communication via Random Direction Refreshing for Distributed Optimization

Distributed optimization over networks requires agents to repeatedly exchange decision variables with their neighbors. When the decision dimension $d$ is large, these exchanges dominate the communication cost, which is critical for bandwidth-constrained agents. Existing remedies quantize or sparsify the exchanged vectors, yet each message still scales with $d$ and the compression error must be compensated by additional states. To address this limitation, we propose a scalar-communication mechanism in which every neighbor message carries a single real number regardless of $d$. Agents regenerate a common random direction from a shared seed, transmit only the inner product of their state with that direction, and act on the resulting rank-one surrogate of their neighbors' states while retaining full local gradients. We develop and analyze the mechanism for an existing continuous-time distributed optimization algorithm. For strongly convex local costs with Lipschitz gradients, we show that the optimizer remains the unique consensus equilibrium, that a fixed direction admits spurious equilibria, and that refreshing the direction at a sufficiently high rate yields exponential mean-square and almost-sure convergence with constant gains and no residual error. The framework admits any isotropic fixed-norm direction distribution, including Rademacher, scaled-coordinate, and sphere-normalized Gaussian directions; all three attain lower fresh-encoding variance than unnormalized Gaussian directions. The effects of the direction distribution and the refresh interval are illustrated in~simulations.

==> Fig/scalarcom_ct/README.txt <==
Continuous-time simulation of scalar-communication distributed optimization (Sec. IV).

ct.py            problem generator (logistic regression, ER graph, Metropolis weights),
                 RK4 integrator for dynamics (6) with direction refresh every tau,
                 direction samplers (R, C, sphere-normalized G), rate fitting.
run_traj.py      Fig. 1(a): trajectories vs time, d=64            -> traj.json
run_rate.py      Fig. 1(b): rate vs d*tau,  usage: python run_rate.py 16 1,2,3   -> rate_d16.json
run_rate256.py   Fig. 1(b): reduced sweep for d=256 (one seed, h=tau/6)          -> rate_d256.json
run_rvc.py       Fig. 2: Rademacher vs coordinate, dense/sparse, 24 trials      -> rvc.json
plots.py         builds fig_ct_rate.{pdf,png} and fig_rad_vs_coord.{pdf,png} from the json files.

Requires numpy, scipy, matplotlib.  The json files with the results used in the paper are included,
so `python plots.py` regenerates the figures without re-running the simulations.
Approximate run times on one core: run_traj ~3 min, run_rate 16/64 ~25 min each, run_rate256 ~40 min, run_rvc ~25 min.


==> Fig/scalarcom_ct/rate_d16.json <==
{"d": 16, "lf": 1.0037434071611429, "lamN": 1.182120393185211, "full": 0.15136669865237604, "R_0.1": [0.15303116200710432, 0.15789596323597632, 0.15155314809577933], "R_0.2": [0.15010620027442784, 0.15588485165467839, 0.15610691263847157], "R_0.4": [0.15501788480718542, 0.14296221408249551, 0.15211572217217728], "R_0.8": [0.15588418613034602, 0.13962064008137212, 0.16038253747155293], "R_1.6": [0.1669484730957968, 0.1375992376673979, 0.14901454840033923], "R_3.2": [0.03789960117191391, 0.0439303998157921, 0.05356285755035227], "R_6.4": [-1.0, -1.0, -1.0], "C_0.1": [0.15193090168933274, 0.1496101100594194, 0.1599981023067825], "C_0.2": [0.14711169379109174, 0.1482303031865127, 0.1578642269619927], "C_0.4": [0.14646794050979717, 0.1455769592774472, 0.1525403295013991], "C_0.8": [0.14757529006707035, 0.17282639222364266, 0.15339671064255203], "C_1.6": [0.1396959744717689, 0.18219851105235882, 0.16650212199741746], "C_3.2": [0.051267915866228746, 0.07048488739758267, 0.07817628726453899], "C_6.4": [0.016816457754976966, 0.01506596734579556, 0.0171777106721083]}

==> Fig/scalarcom_ct/rate_d256.json <==
{"d": 256, "lf": 5.526251724958066, "lamN": 1.2938957817081378, "full": 0.21959111872925827, "R_0.4": [0.18930799352494984], "C_0.4": [0.20327558132952372], "R_0.8": [0.17423020660006872], "C_0.8": [0.2150756291856156], "R_1.6": [0.1331922104606869], "C_1.6": [0.15963073657574506], "R_3.2": [-1.0], "C_3.2": [0.022081908483539154], "R_6.4": [-1.0], "C_6.4": [-1.0]}

==> Fig/scalarcom_ct/rate_d64.json <==
{"d": 64, "lf": 2.134828072549425, "lamN": 1.1786880390766628, "full": 0.3387510777582992, "R_0.1": [0.3311667400279932, 0.3322135409590789, 0.33656339987699657], "R_0.2": [0.31946717253342133, 0.323135231294565, 0.3348009247320672], "R_0.4": [0.3098966465382868, 0.3061918416593511, 0.31017025306558593], "R_0.8": [0.2763777860481795, 0.2646086745998641, 0.2712105741725178], "R_1.6": [0.14937085514333256, 0.14896394298223753, 0.15010487907711278], "R_3.2": [0.021369040295404772, 0.020381073028378157, 0.025053900320748872], "R_6.4": [-1.0, -1.0, -1.0], "C_0.1": [0.3313665314775445, 0.33141002735570796, 0.32930555980227877], "C_0.2": [0.3269890097002488, 0.32425837777562394, 0.32468144091788026], "C_0.4": [0.3078135530278864, 0.2971195225344904, 0.3102265729181153], "C_0.8": [0.2633653666749503, 0.26286807602337253, 0.27738181414928764], "C_1.6": [0.1971089577050989, 0.18414607164428817, 0.17541312393988437], "C_3.2": [0.03738462062315736, 0.04330118576012724, 0.03722772608168995], "C_6.4": [-1.0, -1.0, -1.0]}

==> Fig/scalarcom_ct/rvc.json <==
{"dense_R": [[0.0, 0.15, 0.3, 0.45, 0.6, 0.75, 0.9, 1.05, 1.2, 1.35, 1.5, 1.6500000000000001, 1.8, 1.95, 2.1, 2.25, 2.4, 2.5500000000000003, 2.7, 2.85, 3.0, 3.15, 3.3000000000000003, 3.45, 3.6, 3.75, 3.9, 4.05, 4.2, 4.3500000000000005, 4.5, 4.65, 4.8, 4.95, 5.1000000000000005, 5.25, 5.4, 5.55, 5.7, 5.8500000000000005, 6.0, 6.15, 6.3, 6.45, 6.6000000000000005, 6.75, 6.9, 7.05, 7.2, 7.3500000000000005, 7.5, 7.65, 7.8, 7.95, 8.1, 8.25, 8.4, 8.55, 8.700000000000001, 8.85, 9.0, 9.15, 9.3, 9.450000000000001, 9.6, 9.75, 9.9, 10.05, 10.200000000000001, 10.35, 10.5, 10.65, 10.8, 10.950000000000001, 11.1, 11.25, 11.4, 11.55, 11.700000000000001, 11.85, 12.0, 12.15, 12.3, 12.450000000000001, 12.6, 12.75, 12.9, 13.05, 13.200000000000001, 13.35, 13.5, 13.65, 13.8, 13.950000000000001, 14.1, 14.25, 14.4, 14.55, 14.700000000000001, 14.85, 15.0, 15.15, 15.3, 15.450000000000001, 15.6, 15.75, 15.9, 16.05, 16.2, 16.35, 16.5, 16.65, 16.8, 16.95, 17.1, 17.25, 17.400000000000002, 17.55, 17.7, 17.85, 18.0, 18.150000000000002, 18.3, 18.45, 18.6, 18.75, 18.900000000000002, 19.05, 19.2, 19.35, 19.5, 19.650000000000002, 19.8, 19.95, 20.1, 20.25, 20.400000000000002, 20.55, 20.7, 20.85, 21.0, 21.150000000000002, 21.3, 21.45, 21.6, 21.75, 21.900000000000002, 22.05, 22.2, 22.35, 22.5, 22.650000000000002, 22.8, 22.95, 23.1, 23.25, 23.400000000000002, 23.55, 23.7, 23.85, 24.0, 24.150000000000002, 24.3, 24.45, 24.6, 24.75, 24.900000000000002, 25.05, 25.2, 25.35, 25.5, 25.650000000000002, 25.8, 25.95, 26.1, 26.25, 26.400000000000002, 26.55, 26.7, 26.85, 27.0, 27.150000000000002, 27.3, 27.45, 27.6, 27.75, 27.900000000000002, 28.05, 28.2, 28.35, 28.5, 28.650000000000002, 28.8, 28.95, 29.1, 29.25, 29.400000000000002, 29.55, 29.7, 29.85, 30.0, 30.150000000000002, 30.3, 30.45, 30.6, 30.75, 30.900000000000002, 31.05, 31.2, 31.35, 31.5, 31.650000000000002, 31.8, 31.95, 32.1, 32.25, 32.4, 32.55, 32.7, 32.85, 33.0, 33.15, 33.3, 33.45, 33.6, 33.75, 33.9, 34.05, 34.2, 34.35, 34.5, 34.65, 34.800000000000004, 34.95, 35.1, 35.25, 35.4, 35.550000000000004, 35.7, 35.85, 36.0, 36.15, 36.300000000000004, 36.45, 36.6, 36.75, 36.9, 37.050000000000004, 37.2, 37.35, 37.5, 37.65, 37.800000000000004, 37.95, 38.1, 38.25, 38.4, 38.550000000000004, 38.7, 38.85, 39.0, 39.15, 39.300000000000004, 39.45, 39.6, 39.75, 39.9, 40.050000000000004, 40.2, 40.35, 40.5, 40.65, 40.800000000000004, 40.95, 41.1, 41.25, 41.4, 41.550000000000004, 41.7, 41.85, 42.0, 42.15, 42.300000000000004, 42.45, 42.6, 42.75, 42.9, 43.050000000000004, 43.2, 43.35, 43.5, 43.65, 43.800000000000004, 43.95, 44.1, 44.25, 44.4, 44.550000000000004, 44.7, 44.85, 45.0, 45.15, 45.300000000000004, 45.45, 45.6, 45.75, 45.9, 46.050000000000004, 46.2, 46.35, 46.5, 46.65, 46.800000000000004, 46.95, 47.1, 47.25, 47.4, 47.550000000000004, 47.7, 47.85, 48.0, 48.15, 48.300000000000004, 48.45, 48.6, 48.75, 48.9, 49.050000000000004, 49.2, 49.35, 49.5, 49.65, 49.800000000000004, 49.95, 50.1, 50.25, 50.4, 50.550000000000004, 50.7, 50.85, 51.0, 51.15, 51.300000000000004, 51.45, 51.6, 51.75, 51.9, 52.050000000000004, 52.2, 52.35, 52.5, 52.65, 52.800000000000004, 52.95, 53.1, 53.25, 53.4, 53.550000000000004, 53.7, 53.85, 54.0, 54.15, 54.300000000000004, 54.45, 54.6, 54.75, 54.9, 55.050000000000004, 55.2, 55.35, 55.5, 55.65, 55.800000000000004, 55.95, 56.1, 56.25, 56.4, 56.550000000000004, 56.7, 56.85, 57.0, 57.15, 57.300000000000004, 57.45, 57.6, 57.75, 57.9, 58.050000000000004, 58.2, 58.35, 58.5, 58.65, 58.800000000000004, 58.95, 59.1, 59.25, 59.4, 59.550000000000004, 59.7, 59.85, 60.0], [[1.0, 0.8840851486434298, 0.7856572513953746, 0.6880415377509319, 0.6024768049843878, 0.5284428446821648, 0.4649656682875068, 0.41127860911239716, 0.3693379407414156, 0.3323294075956557, 0.3105606749033286, 0.29794447582619094, 0.2895212922592974, 0.2865022187062554, 0.2883218855744759, 0.29178085139383, 0.2928663263147626, 0.29845725954415586, 0.29966518890163807, 0.3009264854792888, 0.29957859364748823, 0.2980740905198369, 0.293194995921343, 0.28427228969650986, 0.27247946316128974, 0.2622731753242526, 0.2559090793946385, 0.24611986605012345, 0.2379484869432102, 0.2276354664723483, 0.22118563348420758, 0.2108945097542728, 0.19821365783842482, 0.18788308666700165, 0.17731953029321343, 0.1689975073606465, 0.16025473660283202, 0.1509563394197861, 0.1430316771118657, 0.13521447398512895, 0.1281067831260041, 0.11961463843691277, 0.11353747109301213, 0.10782379502763634, 0.10200823866887349, 0.09646392892602755, 0.09122636189649933, 0.08609397166225287, 0.08130508051507618, 0.07733747469519121, 0.0734859737945378, 0.07016583482833458, 0.06638174845210282, 0.06279868465266264, 0.05965979451297488, 0.05628384925783033, 0.0534018556097575, 0.05067023682590142, 0.048122229661023266, 0.045736037042035445, 0.04374191809966151, 0.04178420692523922, 0.03951311566917595, 0.03793270554091311, 0.036070527984860434, 0.03446787496199129, 0.03255593391576113, 0.030925855581248513, 0.029761570516024557, 0.0288189711354796, 0.027782927034156028, 0.026614253951765355, 0.02536240884194344, 0.024209516965772105, 0.022998026962516738, 0.021925960202457878, 0.020822893786855565, 0.020017421146131777, 0.01916688874541076, 0.018459348771266527, 0.01779439033058841, 0.016944145902160385, 0.01630306989419627, 0.015704059921378476, 0.015247726258896591, 0.014697511659176748, 0.014076711250622966, 0.013412182478847491, 0.012871919357719027, 0.012286633512426145, 0.011844741874720554, 0.011339356211990831, 0.010805095226515895, 0.0103411146659368, 0.009818164296794905, 0.009381099340695292, 0.008986548836200902, 0.008629438407442963, 0.008149661960378154, 0.007817470093809741, 0.007421251586952532, 0.007018604108533062, 0.006523822090542683, 0.006221153842002221, 0.005934484081599298, 0.005610437412612451, 0.0052856476642609675, 0.005053895727644939, 0.00485803253717088, 0.004610225659321981, 0.004449534794758471, 0.004149218261844075, 0.00394116929380327, 0.0037402741820271737, 0.0035647553206167542, 0.0034077036518371873, 0.0032507373216842383, 0.003091535822917969, 0.0029766794301273494, 0.0028697904373787843, 0.0027253273127008683, 0.0026140132064190044, 0.0025023212950346105, 0.002414806112985975, 0.0023432257470487523, 0.0022557334162065876, 0.002159064324056477, 0.0020878947262122113, 0.0020042068710465362, 0.0019344581138591385, 0.0018790543282893616, 0.0017969239187910642, 0.0016999339082740344, 0.0016184378346453187, 0.0015333156801901483, 0.0014755645291604893, 0.0014131465207918269, 0.0013525712944142763, 0.0012811130306742563, 0.0012244989153887128, 0.0011604050738635893, 0.0011118143271533864, 0.0010587131285302793, 0.0010151414980947924, 0.0009760203921070816, 0.0009275024354835504, 0.0008854033588899256, 0.0008470429212402422, 0.0008094668562117985, 0.00077757965578334, 0.0007447465129230501, 0.0007127238146900653, 0.0006813267581217169, 0.0006562530080385724, 0.0006301049588483943, 0.0006055546204365846, 0.0005796916318884889, 0.0005561400672582571, 0.0005355785548613979, 0.0005174405346569246, 0.0004936535968894787, 0.00047379537213110273, 0.0004530783498619213, 0.0004394150672795093, 0.00041435148752631617, 0.0003972347712935191, 0.0003802453338796084, 0.00036471546466167746, 0.0003482303312292157, 0.0003352864508453526, 0.00032224113955178367, 0.0003092389398471973, 0.0002962313865352206, 0.0002814147176470177, 0.00027355941841936083, 0.00026171247749179414, 0.0002477848639009464, 0.00023838945116292178, 0.0002293628427496363, 0.00022048629100576472, 0.00021106419644844544, 0.00020307716804791016, 0.00019470331043653844, 0.00018635521903902043, 0.00017943253585272193, 0.00017165175249298683, 0.00016241684854699365, 0.00015773860638363028, 0.00015052648527785864, 0.00014381828341662322, 0.00013817224441387197, 0.0001334625403055585, 0.0001272130454018594, 0.00012358250987424537, 0.00011910034203346186, 0.00011448763893719985, 0.00011107912256355957, 0.00010610564686786673, 0.0001026900373793557, 9.81355793886966e-05, 9.435991347414783e-05, 9.061068593495615e-05, 8.695876639270565e-05, 8.379558849205746e-05, 8.053675870362552e-05, 7.742332358226853e-05, 7.427514050394769e-05, 7.065196803078735e-05, 6.750082576307131e-05, 6.391453209995803e-05, 6.040290377332094e-05, 5.79591926870961e-05, 5.5608579478625695e-05, 5.3228283448558515e-05, 5.113341371383986e-05, 4.9408160798624767e-05, 4.728895256192381e-05, 4.545664708772729e-05, 4.318469566874147e-05, 4.1407803630876876e-05, 3.9937536065687554e-05, 3.82402263786554e-05, 3.6876693078175164e-05, 3.5100914319920536e-05, 3.308282356871378e-05, 3.1754782619851366e-05, 3.043822364739932e-05, 2.8769710607435777e-05, 2.702536184342323e-05, 2.6036167146595934e-05, 2.4567084411425045e-05, 2.352782505179163e-05, 2.2804708326870235e-05, 2.2048310881581867e-05, 2.112302638569369e-05, 2.0370411976803247e-05, 1.9734359659238028e-05, 1.9057841031927312e-05, 1.8295508427389155e-05, 1.7764018895381707e-05, 1.700913713334968e-05, 1.6288125216166155e-05, 1.5855414636850316e-05, 1.5131458348360783e-05, 1.4469205950591653e-05, 1.3927702499845319e-05, 1.3351930671823134e-05, 1.2910096544963628e-05, 1.2377378857977195e-05, 1.1926657830233876e-05, 1.1372282903581994e-05, 1.0952398248239177e-05, 1.0562815327015581e-05, 1.024509380071758e-05, 9.942808623097032e-06, 9.594377839710112e-06, 9.195320482985433e-06, 8.77195441878934e-06, 8.422258243062724e-06, 8.081993547063484e-06, 7.799449555952663e-06, 7.559023103413874e-06, 7.310626696011724e-06, 6.990853399895153e-06, 6.6942086379590515e-06, 6.477896356835717e-06, 6.19321855777519e-06, 6.0051232692804915e-06, 5.774008902183354e-06, 5.578430246662046e-06, 5.436430932400293e-06, 5.234141299943322e-06, 5.026442283744403e-06, 4.820774782492704e-06, 4.667410714959984e-06, 4.4996212928625665e-06, 4.319857236363721e-06, 4.108786130234686e-06, 3.958473823726221e-06, 3.8473728830473125e-06, 3.616011655785361e-06, 3.5080580024361168e-06, 3.363076354511291e-06, 3.1915974511290622e-06, 3.044581959351408e-06, 2.901794709185282e-06, 2.794313980034608e-06, 2.677725794497442e-06, 2.554244088924694e-06, 2.464931284019542e-06, 2.406899944214425e-06, 2.344816742901536e-06, 2.2920994849218635e-06, 2.206735187891051e-06, 2.1283067875103333e-06, 2.0203203608134207e-06, 1.95159469680566e-06, 1.8880734231986816e-06, 1.8364879401548493e-06, 1.7587477670097567e-06, 1.6813681916404584e-06, 1.633925174818053e-06, 1.5763695877935985e-06, 1.5002172398880787e-06, 1.4320342785208423e-06, 1.3694609977030793e-06, 1.3007544564387517e-06, 1.2573056467897237e-06, 1.2080354088981997e-06, 1.1744299640655377e-06, 1.1387095548531086e-06, 1.1009493950476876e-06, 1.0576278808600167e-06, 1.0147917481700507e-06, 9.853682716474215e-07, 9.385027736726507e-07, 8.9240433203139e-07, 8.583974846549059e-07, 8.352449668868144e-07, 7.998265828646516e-07, 7.583916188406262e-07, 7.303291038153627e-07, 6.994693647182181e-07, 6.749817095451498e-07, 6.529414746112314e-07, 6.318168707433115e-07, 6.013327197061027e-07, 5.761351834948281e-07, 5.527851884204803e-07, 5.286810984960276e-07, 5.041062261010805e-07, 4.869636126478464e-07, 4.653882847646578e-07, 4.4785382289842e-07, 4.2786248961687e-07, 4.0869535633388545e-07, 3.940495138782266e-07, 3.791346862779908e-07, 3.652236801581875e-07, 3.4755067800291844e-07, 3.376108650360431e-07, 3.259044768335041e-07, 3.155801556016605e-07, 3.0342936849942454e-07, 2.9172853124663217e-07, 2.815682971222781e-07, 2.656755601972888e-07, 2.556041636967255e-07, 2.4624310512621156e-07, 2.3444346310746862e-07, 2.2655361052173224e-07, 2.140187018508255e-07, 2.0425497013715075e-07, 1.9516535766093418e-07, 1.8754764513081425e-07, 1.7889947993946567e-07, 1.7201438493147682e-07, 1.646956962621675e-07, 1.5806992149330856e-07, 1.51701229693601e-07, 1.4508104416025316e-07, 1.381161163144874e-07, 1.3264623528258333e-07, 1.289337532998555e-07, 1.2184462513874093e-07, 1.1699024821454412e-07, 1.1071121496078536e-07, 1.0555000673237311e-07, 1.0005550964966327e-07, 9.589222549607986e-08, 9.189347856250995e-08, 8.842098325542559e-08, 8.460029408929982e-08, 8.053333270463371e-08, 7.737780813418251e-08, 7.47031643174345e-08, 7.184563852359824e-08, 6.839481275173951e-08, 6.555917323875067e-08, 6.312681417501661e-08, 5.927723286945903e-08, 5.753858699053702e-08, 5.5267254311929534e-08, 5.3522583232309564e-08, 5.1223401830942796e-08, 4.920472322689161e-08, 4.725541759346713e-08, 4.52942951798389e-08, 4.315918211541553e-08, 4.128662758298041e-08, 3.998700742690744e-08, 3.8916165520051534e-08, 3.756844184324233e-08, 3.643578715806173e-08, 3.536368955391602e-08, 3.443798933764999e-08, 3.293268541018901e-08, 3.185724156970722e-08, 3.05209233796565e-08, 2.9154188569723643e-08, 2.7882787711881562e-08], [1.0, 0.8938219711146362, 0.7861949076068816, 0.6999595804058499, 0.6057939215049033, 0.5294631325994659, 0.46557884470552036, 0.41172377390876996, 0.3720398967242133, 0.3389722141213826, 0.31386382309116395, 0.29917915895349617, 0.29164065444979953, 0.2879148548355565, 0.2920767027227051, 0.2961824078879547, 0.29918518850240206, 0.2994457802396666, 0.30039760082197847, 0.2979912628264112, 0.2941678836447236, 0.2908659916355267, 0.2862952716969318, 0.2821819241404155, 0.2768734594101845, 0.2701894378309913, 0.2612082680374566, 0.25260319885914373, 0.24366471146895724, 0.23594993971955006, 0.22705261717299416, 0.2178448731210223, 0.20590523635533886, 0.19629409807731954, 0.1851212831923368, 0.17619436789146953, 0.16674605769408746, 0.15569612326069407, 0.1472697306270872, 0.13885579917318083, 0.13127529858252512, 0.123787183512533, 0.11781624864620008, 0.11089000038867781, 0.10457473478843256, 0.09742754179146741, 0.09093525542862171, 0.08411593633423022, 0.07871732547249731, 0.07357131031284514, 0.06992150658736503, 0.06603583024956415, 0.06204034796518178, 0.0588872427838413, 0.0560249363234922, 0.053408662568106065, 0.051423532343972685, 0.049020474780697855, 0.046898641900291, 0.04479094252015216, 0.04244513890740558, 0.04044665781430328, 0.0385125842130232, 0.03670271739193684, 0.03501626927950951, 0.03360616905650196, 0.03238012751611685, 0.030910413307810015, 0.02940936559239891, 0.027902155911514837, 0.02693980222645234, 0.02563072965139671, 0.024605502312699756, 0.02372256361114121, 0.022775654650825185, 0.021915563132064702, 0.020960307226840096, 0.019942853608751237, 0.019221804589019117, 0.018586717335783636, 0.01807001985229274, 0.0173874048522598, 0.016637893940254177, 0.016020061815123908, 0.015438019781285145, 0.01489804574251236, 0.014312323920827933, 0.01360125824781183, 0.013112995612557632, 0.01249074129826518, 0.011967590308872206, 0.011496988000086951, 0.011058960512130766, 0.010533812179776164, 0.010013634397804361, 0.009628409720930042, 0.009182562271418714, 0.008733541007498178, 0.008361861578523503, 0.007887394922244747, 0.007518378057943454, 0.007201406628645452, 0.006841070626366506, 0.006457935707424865, 0.006144947597021417, 0.005804037947132818, 0.005446448814978119, 0.005215107167490743, 0.004978903352319747, 0.004719143233169916, 0.004428030783740883, 0.0042227930252322285, 0.003992802119215597, 0.003862649608882371, 0.0037069978863291525, 0.003505522895137087, 0.003376639759961886, 0.003250832093911976, 0.0030902882251952393, 0.0029498004773080284, 0.0028522973704980716, 0.0027462600326984103, 0.0026557017713317844, 0.0025603877621532133, 0.00248982757820065, 0.00240282494373356, 0.0023348965177255937, 0.002234713149351948, 0.0021877100933675644, 0.0021042253840814007, 0.0020405195115880915, 0.0019666079515205264, 0.001871817172184318, 0.0017760895189475015, 0.001683868447264748, 0.0016195899083637465, 0.0015572897287461913, 0.001504923543774213, 0.0014434817204645248, 0.0014004577755659135, 0.001336651424602412, 0.0012779847389124588, 0.0012106742426471028, 0.0011699432431482419, 0.0011198832174369895, 0.0010739172034703668, 0.0010214186841644034, 0.0009779669761406987, 0.0009247295528346662, 0.0008777518515860761, 0.0008280709184674168, 0.0007922129426347933, 0.0007498110097155856, 0.0007163410877575369, 0.000675711007741425, 0.000639690094106348, 0.000608903815289957, 0.0005756549149264796, 0.0005459308320190881, 0.0005260900849869235, 0.0004966960594641438, 0.000477108302128463, 0.00044940601511419187, 0.0004269598288248604, 0.0004114003428594647, 0.0003969847991670514, 0.00038623654470791824, 0.0003734499425581338, 0.00035780274726015794, 0.0003456697605164628, 0.0003332782312853788, 0.00031916740405250204, 0.00030929130057366156, 0.00029811473262125667, 0.00028825726658708096, 0.0002770090163737964, 0.0002656009307919013, 0.0002586002589816206, 0.0002536540285517856, 0.00024637401306024407, 0.00023590525842608355, 0.00022548921539880372, 0.00021862740095763904, 0.0002103017365698057, 0.00020487931412458953, 0.00019817991775549987, 0.00018815926279390906, 0.00018130567424720834, 0.00017471326713718505, 0.00016579579581613027, 0.00015839364314963728, 0.00015212330845183888, 0.0001474976951157647, 0.00014093396086567076, 0.00013534372223988246, 0.0001291766305921292, 0.0001238328697163818, 0.00011697200379818104, 0.00011194005825485647, 0.0001062888110507408, 0.00010246404226196238, 9.78449927882051e-05, 9.373099549390316e-05, 8.846447594758909e-05, 8.492550811651865e-05, 8.129673558264027e-05, 7.81763934874099e-05, 7.470860353805705e-05, 7.115534006917726e-05, 6.798351070174062e-05, 6.486424638688944e-05, 6.209758441858138e-05, 5.9369724713837464e-05, 5.650877993504214e-05, 5.403937780462632e-05, 5.1274698509348064e-05, 4.93774314511516e-05, 4.704872762477159e-05, 4.535828831631706e-05, 4.337223719938511e-05, 4.149054469426804e-05, 3.8951435986089415e-05, 3.710564998655436e-05, 3.570224348552879e-05, 3.449012609473774e-05, 3.3092999977583696e-05, 3.1671435237663945e-05, 3.061619019435778e-05, 2.9416544235006478e-05, 2.7877924456079187e-05, 2.677241708008085e-05, 2.517365868322955e-05, 2.4165296487284563e-05, 2.309258352058031e-05, 2.1870490591385264e-05, 2.1005195130458127e-05, 2.009177588280167e-05, 1.936906540123245e-05, 1.874210803763173e-05, 1.8203951673083595e-05, 1.761030150341123e-05, 1.695165172913834e-05, 1.6095024618079938e-05, 1.5602145202242778e-05, 1.5029185969689214e-05, 1.4490390657726007e-05, 1.3980394884284427e-05, 1.347175759353132e-05, 1.3123523759202946e-05, 1.25869715713774e-05, 1.2135602591235302e-05, 1.1693812260310532e-05, 1.1276158681608733e-05, 1.0946695663404411e-05, 1.0588488432213602e-05, 1.0185524628816821e-05, 9.936456815915755e-06, 9.671146928400759e-06, 9.432285407401464e-06, 9.1887856346357e-06, 8.847234099140833e-06, 8.623025330157824e-06, 8.418553905964945e-06, 8.121363362685278e-06, 7.750516686242397e-06, 7.357274175628411e-06, 7.048176646140864e-06, 6.770655303103968e-06, 6.5530426524031935e-06, 6.297165470885002e-06, 6.116899294987033e-06, 5.821277073234909e-06, 5.431433516330832e-06, 5.160626340581679e-06, 4.832266427635647e-06, 4.6402727667757585e-06, 4.375948772013578e-06, 4.162807075274708e-06, 3.911168332104463e-06, 3.7774056056927352e-06, 3.5867133550919693e-06, 3.3287738249369744e-06, 3.16886423037875e-06, 3.007188637595787e-06, 2.8532279776595424e-06, 2.7383159693469056e-06, 2.6382318508402356e-06, 2.551581097382354e-06, 2.4073038126938336e-06, 2.3073275215735325e-06, 2.1654377649240924e-06, 2.0520692082206067e-06, 1.924452152809321e-06, 1.8409735688333539e-06, 1.7652897437908806e-06, 1.7088123352981435e-06, 1.6620203905405366e-06, 1.5532363723588189e-06, 1.496419206837559e-06, 1.4643511408160395e-06, 1.4100029470020234e-06, 1.3433963267038276e-06, 1.2780887077152828e-06, 1.221901825051917e-06, 1.170580411452569e-06, 1.1319829230669485e-06, 1.1115318733788742e-06, 1.0827487795340956e-06, 1.061435532580095e-06, 1.0353229143376483e-06, 1.005575461645163e-06, 9.90757509622065e-07, 9.603792438320944e-07, 9.269840905993462e-07, 8.995687684365888e-07, 8.599006153648264e-07, 8.253144765885813e-07, 7.960497477879702e-07, 7.624276930585251e-07, 7.339963781994944e-07, 7.236297880642798e-07, 7.005471370755405e-07, 6.754120982284747e-07, 6.587497674472112e-07, 6.26388565752707e-07, 6.035592902189813e-07, 5.759665277732571e-07, 5.523208497053096e-07, 5.331279500422622e-07, 5.125848216694735e-07, 4.865552844852287e-07, 4.537974822755341e-07, 4.363280226849188e-07, 4.1123343155623427e-07, 3.89402837759088e-07, 3.748791419066802e-07, 3.543487630236834e-07, 3.3988724301365826e-07, 3.250504628042302e-07, 3.089643756601646e-07, 2.956044105041296e-07, 2.786098993474018e-07, 2.6653596903145673e-07, 2.5587692902012224e-07, 2.4184861361957147e-07, 2.3175739996657655e-07, 2.203644262064123e-07, 2.1080602104711738e-07, 2.0050593332759892e-07, 1.9289538841151183e-07, 1.8459387591580007e-07, 1.7840181379008088e-07, 1.7168866931214576e-07, 1.6098988755658363e-07, 1.5408358575092064e-07, 1.485795556123049e-07, 1.417671174604452e-07, 1.371776116759955e-07, 1.316536411802057e-07, 1.2589151096532435e-07, 1.2319307593205715e-07, 1.197765246994654e-07, 1.1547802756458334e-07, 1.1178124830293198e-07, 1.086239768750042e-07, 1.0466187473533283e-07, 1.0064920410160065e-07, 9.745148332177683e-08, 9.404195026749017e-08, 9.022407035933024e-08, 8.781794602999585e-08, 8.562978010895515e-08, 8.257893610990828e-08, 7.948347999164242e-08, 7.805843972409729e-08, 7.54268040869013e-08, 7.236410457952446e-08, 7.025128431871102e-08, 6.894298943087028e-08, 6.675293507975959e-08, 6.350405926845881e-08, 6.192378096421077e-08, 5.892375448762282e-08, 5.631652238747461e-08, 5.389408834365839e-08, 5.1523230656383716e-08, 4.880540615920506e-08, 4.631989758459154e-08, 4.377728883151136e-08, 4.1373166602143145e-08, 3.910468319518861e-08, 3.695001192666269e-08, 3.514366355931413e-08, 3.2504032942456e-08, 3.111808590547511e-08, 2.9920493273283224e-08, 2.8725231132509012e-08, 2.760444447016134e-08, 2.6221915120832758e-08, 2.4986806361006536e-08, 2.3920765118682194e-08], [1.0, 0.881013210284723, 0.779267149078495, 0.6810534544371899, 0.5873366691764264, 0.5144393901621835, 0.4516197055916885, 0.39976182168731916, 0.36317592551254013, 0.3374807891018776, 0.31861795108191904, 0.303693644660023, 0.29636212400148576, 0.2937905957696921, 0.29274128777414593, 0.29079957367797005, 0.29306923427518744, 0.29553786239833696, 0.29296729709022584, 0.2911811234128839, 0.2890416128879141, 0.2890432786603595, 0.2853542046987201, 0.27712623476539167, 0.26818558214403476, 0.26045087608953504, 0.25175273805746906, 0.24603863847920882, 0.23512194901718275, 0.22437016406816676, 0.21276410537018334, 0.20356790806130176, 0.1948703842663225, 0.18409701135947204, 0.17418061705907925, 0.16630080083715326, 0.15730421880919004, 0.1491541383399481, 0.14174379555221903, 0.13475518515315815, 0.12714099475012042, 0.12032138677842683, 0.11278987916048179, 0.10615577054993462, 0.09995401848075876, 0.09484834053111336, 0.0901892240827873, 0.08602328540660212, 0.08133224172988253, 0.07664493027793809, 0.0724319604293248, 0.06888314254340884, 0.06517724673693684, 0.061342708456704, 0.057818068080994996, 0.05521143936480577, 0.05250362593597069, 0.04985360264223421, 0.04735547801508737, 0.04530369392133762, 0.043319166168283366, 0.04187611982130024, 0.04011806482576053, 0.03841603388412625, 0.036976343209620365, 0.0356116394898671, 0.033916372856676175, 0.032339194933844274, 0.031023253733132222, 0.02984467190340313, 0.028565126561888764, 0.027556728414348593, 0.026229215700025475, 0.025238428258825645, 0.024254917957213806, 0.02344757333393713, 0.022610630299624734, 0.021466070034828987, 0.02048083968145238, 0.019640957550418083, 0.018784653947627742, 0.017880130727654712, 0.016926950181534034, 0.01614620499116819, 0.015633152353115718, 0.015003114419104492, 0.014492877378239198, 0.013846309123727338, 0.013168477731562728, 0.012576185817992299, 0.011974214057444097, 0.011341451502288873, 0.010793485502147112, 0.01024078283616152, 0.009807064351595523, 0.009339261467024736, 0.00890874733802772, 0.008531739526981752, 0.008153764720591126, 0.007766372040480062, 0.007434205576778638, 0.007106015963729141, 0.006839218377197758, 0.006478914527133683, 0.006246152493151731, 0.005935491877803694, 0.00565087589760434, 0.005410509814115126, 0.005215558753867557, 0.004985167976609313, 0.004742588770238109, 0.004535103034186572, 0.004348853630947412, 0.00419454821842607, 0.004060893942210038, 0.0038389021869957244, 0.0036824555895916193, 0.0035483283385898973, 0.003408789037839944, 0.003261191153949386, 0.0031181926233224207, 0.0029935732056299465, 0.0028857736837500725, 0.0027338437084651955, 0.002600515117001861, 0.0025039614381332977, 0.002419578643327338, 0.0023227800196323344, 0.00222631836181278, 0.002134447850885191, 0.0020467112846260876, 0.0019820855091150034, 0.0019085750820359688, 0.0018444673119377222, 0.0017805734957312034, 0.0017228770965236392, 0.0016614051425319395, 0.0015867301161267974, 0.0015265139231538203, 0.0014602552125158065, 0.0014074868080837261, 0.0013480971289827502, 0.001260296812715385, 0.0012128463065810982, 0.0011690179394173016, 0.0011259643094862254, 0.0010711530567252216, 0.0010111901890087881, 0.0009684208064449983, 0.0009280628016588862, 0.0008920855618400035, 0.0008568457670974225, 0.0008138489346926461, 0.0007770387597876845, 0.0007474977473053885, 0.0007203165190112412, 0.0006910256818380387, 0.0006708873676740527, 0.0006498628463187793, 0.0006289352500406075, 0.0006054223233243611, 0.0005883641448073704, 0.0005640922605331217, 0.0005473403134686013, 0.0005243131091543194, 0.0005064138354563711, 0.0004908749002883029, 0.0004705268159424781, 0.00045969747847037087, 0.0004453175935543825, 0.0004296523672252013, 0.00041878687738545063, 0.00040314850399796276, 0.0003879320134345177, 0.00037597892701187206, 0.00035947434289964497, 0.0003495150549612665, 0.0003357278944380502, 0.0003253428352412458, 0.00031313814759421866, 0.0003022068196547969, 0.0002912355528049973, 0.0002817803572179663, 0.00027212520006283806, 0.0002634382167025509, 0.0002562306033582409, 0.0002498596487934534, 0.00023864325273199353, 0.0002234777383121886, 0.00021379700307316022, 0.00020486911174921437, 0.00019558261098719684, 0.0001892653390522903, 0.0001773671778976016, 0.0001705432085304286, 0.0001640230326997949, 0.00015305529838238486, 0.00014518561478153749, 0.00013916627194758026, 0.00013337635922578594, 0.00012814093044459526, 0.00012303021227214422, 0.00011791023160053759, 0.00011350798282845893, 0.00011042698173999305, 0.00010557371894118312, 9.917851313262349e-05, 9.631659431589204e-05, 9.051875139780163e-05, 8.776100861348073e-05, 8.335483008768079e-05, 7.927864901791275e-05, 7.6112151794334e-05, 7.31245678643167e-05, 7.096542328974217e-05, 6.855444446764e-05, 6.688642223938592e-05, 6.522127684574353e-05, 6.294503464511685e-05, 6.101177453152818e-05, 5.812859920281761e-05, 5.59700401142214e-05, 5.4324403438590075e-05, 5.246986641627293e-05, 5.081817307699095e-05, 4.8844926022830826e-05, 4.737191687553601e-05, 4.579679416976378e-05, 4.4225148541577636e-05, 4.191330084160674e-05, 4.027697631702152e-05, 3.923289885940881e-05, 3.837425984692096e-05, 3.7185688975073164e-05, 3.6358250141752594e-05, 3.548322594777259e-05, 3.412006459002202e-05, 3.324526203126493e-05, 3.1806052410712265e-05, 3.052399267032012e-05, 2.9390948881763712e-05, 2.830348570189626e-05, 2.7016945012243057e-05, 2.5787061053965525e-05, 2.4564531203920997e-05, 2.3121069394665698e-05, 2.2074760357183814e-05, 2.0962016088974378e-05, 2.0118840008798325e-05, 1.9179542468781487e-05, 1.8254524989796432e-05, 1.7586645816539556e-05, 1.674888877891645e-05, 1.598747103290502e-05, 1.5331724141454675e-05, 1.4395169310590616e-05, 1.3774230870157738e-05, 1.3249790638616563e-05, 1.28053146354203e-05, 1.2260756101766517e-05, 1.1923305181243006e-05, 1.1440170714978697e-05, 1.087931361518598e-05, 1.0361230307365534e-05, 9.987090063425792e-06, 9.581621894239824e-06, 9.294932974572311e-06, 9.031711749940705e-06, 8.757563067233179e-06, 8.38285121668319e-06, 8.00985350826003e-06, 7.730394221900828e-06, 7.4125508886839636e-06, 7.1600198376814955e-06, 6.8745819582394615e-06, 6.542680809125826e-06, 6.3476485719399416e-06, 6.096116539690478e-06, 5.79755790423158e-06, 5.533743778351252e-06, 5.3497393940233165e-06, 5.23960267470058e-06, 4.990936032194443e-06, 4.8474332880477794e-06, 4.697443215806912e-06, 4.473981813289104e-06, 4.29227560764945e-06, 4.120801341200217e-06, 3.885514402096986e-06, 3.695926105701005e-06, 3.4862811227795705e-06, 3.2853910514869645e-06, 3.107122979927259e-06, 2.957134664890403e-06, 2.7973465640735494e-06, 2.6604745767752946e-06, 2.5249757663479717e-06, 2.396242036332046e-06, 2.3047290627507358e-06, 2.1410046800660207e-06, 2.0181583513118113e-06, 1.928455598592559e-06, 1.8183204601841038e-06, 1.766800171066512e-06, 1.696635410723264e-06, 1.599285170179513e-06, 1.5541404369173627e-06, 1.5088015317183183e-06, 1.4586774501245526e-06, 1.4416611314152889e-06, 1.4267329965075253e-06, 1.3711318407282755e-06, 1.3204862484567993e-06, 1.2756891366547055e-06, 1.2304691201086783e-06, 1.1976052885259629e-06, 1.173876448573375e-06, 1.1514491087050418e-06, 1.131753124300078e-06, 1.1039540953975619e-06, 1.084175895644369e-06, 1.0420176107683873e-06, 1.0163394955705645e-06, 9.74703744186236e-07, 9.433429026259017e-07, 9.235810787632405e-07, 8.871152522866226e-07, 8.392336697417086e-07, 8.170030513664278e-07, 7.817631430040559e-07, 7.521661885767259e-07, 7.112710072481422e-07, 6.715668368035099e-07, 6.446280134283074e-07, 6.111367575573215e-07, 5.829522383365533e-07, 5.390732282055666e-07, 5.150621005009811e-07, 4.911328633564966e-07, 4.6499192941743265e-07, 4.466556003762973e-07, 4.1996602457475976e-07, 4.0001677035745747e-07, 3.7320104833313633e-07, 3.5240731018636895e-07, 3.3767012757739183e-07, 3.064966463492718e-07, 2.917352801680573e-07, 2.8148209683514874e-07, 2.65812680163432e-07, 2.506443783035166e-07, 2.3861712816660816e-07, 2.2698195048258253e-07, 2.183193537316413e-07, 2.101547761569881e-07, 2.02793672840093e-07, 1.9469068950086434e-07, 1.8963786645093878e-07, 1.8270562735316405e-07, 1.8026184134769356e-07, 1.7497982186880191e-07, 1.7283340363251688e-07, 1.6995627754320632e-07, 1.6744724661396026e-07, 1.6393922432404202e-07, 1.6122552448215798e-07, 1.555377273701613e-07, 1.526698267459018e-07, 1.5036881517490953e-07, 1.481029520313212e-07, 1.4378461410864732e-07, 1.4111952794801525e-07, 1.368095704134211e-07, 1.3310429963493616e-07, 1.290987147090781e-07, 1.25464962894104e-07, 1.1969499389449937e-07, 1.150727365341845e-07, 1.0765781347954392e-07, 1.0361663123888405e-07, 9.772702396088057e-08, 9.299350212481724e-08, 8.857572237677116e-08, 8.578257275076527e-08, 8.163762253686809e-08, 7.81072491113812e-08, 7.310025436209227e-08, 6.764036929341619e-08, 6.219231152829296e-08, 5.922215375542556e-08, 5.51917140387684e-08, 5.1906538950105516e-08, 4.813996325221163e-08, 4.5773862499902586e-08, 4.32486887480235e-08, 4.076908354127146e-08, 3.8026033678739954e-08, 3.620383452398184e-08, 3.481606591587469e-08, 3.3873226848504244e-08, 3.260130348384246e-08], [1.0, 0.8897264715181666, 0.7841073492362003, 0.6909325757388819, 0.6004395647315637, 0.5203815329955956, 0.45835570822406213, 0.40445322101491554, 0.36507227559083255, 0.3345656459350425, 0.31566001716282016, 0.3072810269778141, 0.3006742088987642, 0.2977169681288629, 0.2964921636095918, 0.3037892525617148, 0.30663216112239083, 0.3097873477897618, 0.31014869942289586, 0.3115527460983958, 0.30682930542264414, 0.30030209368429084, 0.2953666493646202, 0.2926331872854797, 0.2836933154280116, 0.2733562333394175, 0.26351949110888473, 0.2533442906399872, 0.24076613384908746, 0.23228312082979968, 0.2225951411017526, 0.2092115798599702, 0.199000467610234, 0.18852566963133133, 0.17876140087710926, 0.16885687761662582, 0.1578451352455169, 0.14936705398219563, 0.14161116277423752, 0.13507445516568944, 0.12728666761418736, 0.12093280403826744, 0.1145659795711738, 0.10755486758865436, 0.10160546596253442, 0.0942262863903938, 0.08963717450265768, 0.08433606598910334, 0.07964373669176182, 0.07390175223354889, 0.07022017945281749, 0.06635277480057505, 0.0628190138499081, 0.0594914560907599, 0.056544444268276366, 0.053784610068357136, 0.05126987665835207, 0.04847302416671138, 0.04647540393743407, 0.04435324512817037, 0.04219673577070996, 0.03997810036153149, 0.03796020221108886, 0.036029583502616966, 0.034131405112750854, 0.03275604158446648, 0.031247604835816893, 0.03015014213735639, 0.028492973025518592, 0.027148828871848142, 0.026375199586932435, 0.025208039837315153, 0.024383726636699233, 0.02350016161384018, 0.022662911264940386, 0.02196769793622867, 0.02108030839958932, 0.020570590897751338, 0.01984351964788098, 0.019105205115331106, 0.018372962943114628, 0.017638904725299255, 0.01697895825586157, 0.016094004955305753, 0.015329560023618467, 0.01475872289091654, 0.014223015707552107, 0.01352931686470552, 0.012871252100749247, 0.012027133736227817, 0.011497054734361939, 0.010837205243328778, 0.010380641836766515, 0.009719995528586142, 0.009174947052686434, 0.008705762492496645, 0.008201580417134454, 0.007673334576809598, 0.007303237661406663, 0.006938421813924464, 0.006622646356761194, 0.006293096377642767, 0.005939666875674861, 0.005549286206906077, 0.005240803268348246, 0.004979095335252312, 0.004771129936122927, 0.004615773140440626, 0.0044464280608218065, 0.004304614929913087, 0.0041477812718316975, 0.003973177994898247, 0.0038028275803999798, 0.0036631172740956112, 0.0035072338666598192, 0.0033800838873132466, 0.0032553184979698994, 0.0031492946242359177, 0.0030545831175907974, 0.0029285305655295537, 0.002788257657853866, 0.0026899723898097, 0.0025944666748608965, 0.002484290591603053, 0.0023830657688495255, 0.002304827613832782, 0.002215403564587709, 0.0021383292096995585, 0.002070851892070445, 0.001982074314088627, 0.0018969914578496057, 0.0018085788382807195, 0.001710495062412764, 0.0016356709371896179, 0.0015642201692051153, 0.0014972716485477358, 0.0014250530824385158, 0.0013594107904270863, 0.0012850752842602938, 0.0012113940645726226, 0.0011412041332183776, 0.001085426209604597, 0.0010462821508488594, 0.0010125989543281692, 0.0009701726544630641, 0.0009307033603336005, 0.0008966628497573089, 0.0008583741182555408, 0.0008209190675233407, 0.000784401347247206, 0.0007580762363865324, 0.0007300198617139455, 0.0007059641742960208, 0.0006766684343591601, 0.0006589515099364411, 0.0006390740806966695, 0.0006176561319067351, 0.0005937276273071667, 0.0005780380807011447, 0.0005627409497172045, 0.0005437842889884136, 0.0005267015222793173, 0.0005089421935758196, 0.0004923968810468712, 0.0004752741722301488, 0.0004554278896610406, 0.0004318906529525894, 0.0004108869705520417, 0.0003872040752649487, 0.00037132709448829237, 0.0003544773411833545, 0.0003401263154620328, 0.0003239344308839536, 0.0003090782014991668, 0.0002946482422799476, 0.00027862653316423636, 0.00026735828314858475, 0.0002562555440753817, 0.00024482359815464026, 0.00023400681351303648, 0.000224775185474976, 0.00021537029575312335, 0.00020210677790958732, 0.0001942956992320396, 0.00018240471871635563, 0.00017468063999581367, 0.0001668229417168093, 0.00016149593781110292, 0.00015448090942885132, 0.00014712156831615933, 0.00014059363950968886, 0.00013498126366331538, 0.00013076904321504773, 0.00012673278711326989, 0.00012239432215405163, 0.00011846380163960849, 0.00011579623871937725, 0.00010999407639009362, 0.00010635002349524005, 0.00010331116523601432, 0.00010124148897901867, 9.898455698640762e-05, 9.43121086900262e-05, 9.061496761831953e-05, 8.865613620743045e-05, 8.569759457976814e-05, 8.257491366537564e-05, 7.927955264378627e-05, 7.654293663482645e-05, 7.335617768680131e-05, 7.098267475700189e-05, 6.85740986856259e-05, 6.633789794903251e-05, 6.376941765019585e-05, 6.17852602711521e-05, 5.91026499254804e-05, 5.622045438759786e-05, 5.3530708222857825e-05, 5.119660269440034e-05, 4.932390665688886e-05, 4.6882550364213956e-05, 4.444867527132912e-05, 4.238678996181911e-05, 4.040763063701114e-05, 3.8571824137991826e-05, 3.5961411854264814e-05, 3.462276880021546e-05, 3.2918010541382544e-05, 3.0984103623487226e-05, 2.8911849709707057e-05, 2.7099873371894458e-05, 2.6000831241815907e-05, 2.4903478370713452e-05, 2.413520775702933e-05, 2.292470093788211e-05, 2.2193726428035542e-05, 2.1429060413464522e-05, 2.0650831573678563e-05, 1.9647173643869686e-05, 1.8798668116579858e-05, 1.7839881246487675e-05, 1.719104507915687e-05, 1.63534442910814e-05, 1.5707768714814446e-05, 1.5415739607498578e-05, 1.491828485492423e-05, 1.4500313967218033e-05, 1.3976627943875152e-05, 1.369974024874574e-05, 1.3304644987215004e-05, 1.2959240303780415e-05, 1.2740507628819071e-05, 1.2422519273080675e-05, 1.2034323235990571e-05, 1.1550821735088748e-05, 1.1169716940971953e-05, 1.0920083734367187e-05, 1.060520761127954e-05, 1.0156852614256792e-05, 9.911572229054372e-06, 9.51592359225666e-06, 9.237029983705616e-06, 8.983827768235989e-06, 8.682641309956446e-06, 8.337440641949806e-06, 8.08539236937865e-06, 7.899433065837253e-06, 7.532159357790881e-06, 7.259097316191452e-06, 6.890654581432587e-06, 6.677385495811033e-06, 6.38745050752685e-06, 6.191442105020759e-06, 5.849091095774382e-06, 5.658317447507309e-06, 5.472187642912254e-06, 5.255712177216681e-06, 5.0605171283125e-06, 4.694046945538787e-06, 4.453253739580766e-06, 4.281185781361434e-06, 4.043910577000529e-06, 3.871348526552303e-06, 3.6776670288069914e-06, 3.417963279601042e-06, 3.251146508591955e-06, 3.1115063692820936e-06, 2.897754136033826e-06, 2.755048513165006e-06, 2.6056876046941327e-06, 2.534099263479135e-06, 2.4525340822632616e-06, 2.3382083971477376e-06, 2.2639433574621286e-06, 2.1910352675814098e-06, 2.1292029434366316e-06, 2.0487253011788584e-06, 1.9925634976938854e-06, 1.917382604514735e-06, 1.8534258155336433e-06, 1.77388604980719e-06, 1.711274165959352e-06, 1.6357112399440016e-06, 1.588838848526168e-06, 1.5604288857777124e-06, 1.5242990938524251e-06, 1.4359338239851583e-06, 1.377028514517364e-06, 1.3123427544145356e-06, 1.256261192941266e-06, 1.202826510925763e-06, 1.149185925150652e-06, 1.112328043220864e-06, 1.0662566122898341e-06, 1.0416528104639937e-06, 9.797853537661917e-07, 9.550608520810831e-07, 9.162384521573472e-07, 8.82460258550001e-07, 8.414732881945842e-07, 8.101763938185498e-07, 7.587704320373303e-07, 7.283919255544756e-07, 6.989261158803774e-07, 6.68785764630512e-07, 6.459298367884709e-07, 6.081828657089556e-07, 5.836792748272471e-07, 5.491991849231513e-07, 5.295113333834875e-07, 5.129690906775719e-07, 4.923534365780772e-07, 4.6628645198676646e-07, 4.483895624263712e-07, 4.3188690198819095e-07, 4.132887130955174e-07, 3.9317918574886065e-07, 3.740022799295798e-07, 3.6020846090685427e-07, 3.4525340432267367e-07, 3.3541370409986614e-07, 3.243945291179291e-07, 3.1900818718877176e-07, 3.0605958305282997e-07, 2.9707952061053877e-07, 2.878276085920476e-07, 2.7842818345775483e-07, 2.6663297712919026e-07, 2.595568467671725e-07, 2.535750595675369e-07, 2.44529619846295e-07, 2.331421965861508e-07, 2.2658884848867472e-07, 2.1964360945948003e-07, 2.1471844544079923e-07, 2.0617923247914298e-07, 1.9769312831911478e-07, 1.902675557383602e-07, 1.8435840149336664e-07, 1.7685887039014305e-07, 1.721794023530736e-07, 1.674953656806425e-07, 1.6057605705383237e-07, 1.553122342468675e-07, 1.4886379165390688e-07, 1.4285915356385162e-07, 1.3601341839223681e-07, 1.3142202205793155e-07, 1.2377359660152455e-07, 1.1757564649867696e-07, 1.1253915795509875e-07, 1.0637005918467204e-07, 1.0094410546416093e-07, 9.592400642354871e-08, 9.172640880568957e-08, 8.770386363872439e-08, 8.352699570408417e-08, 7.766437743116098e-08, 7.41843656990756e-08, 7.097762952522783e-08, 6.769853526915198e-08, 6.514824006707906e-08, 6.184055279597444e-08, 5.80400987405576e-08, 5.565939254941451e-08, 5.4043478691042205e-08, 5.124323101489526e-08, 5.0189869435431775e-08, 4.837010237264124e-08, 4.698548876066904e-08, 4.55787647658533e-08, 4.399514106454884e-08, 4.2690563250043846e-08, 4.17201762281465e-08, 4.0960151119591804e-08, 3.966599252576104e-08, 3.795591561912109e-08, 3.765014379065112e-08, 3.648405819938396e-08, 3.570406999848716e-08, 3.479260333475948e-08], [1.0, 0.886705745965364, 0.7834553638142095, 0.6877157565002201, 0.6046774783557589, 0.5305125600271186, 0.467661888122565, 0.41583981692706085, 0.37427713880651853, 0.3429749504055207, 0.3190964790143715, 0.30650258705727906, 0.30052654394437184, 0.2936681149113596, 0.29111736671314425, 0.2949460405667386, 0.2955258940347332, 0.29708314597075186, 0.29965944680365125, 0.2972931014921716, 0.2951206338963492, 0.2916141264199886, 0.28537606442822694, 0.28016649134119986, 0.27465554515118223, 0.2682360341276636, 0.26144938291841835, 0.2544418402624676, 0.24613248995416123, 0.23553818801829826, 0.22630847884781227, 0.21758325015636212, 0.20928788633189344, 0.19701575840280924, 0.18564109490233485, 0.17647702801310616, 0.1682452270283763, 0.15924828930835946, 0.15087817945570192, 0.14348994118733135, 0.13536084608459686, 0.12625086031855837, 0.11940651029702372, 0.11296758986933873, 0.1059376891388267, 0.09877333532546013, 0.09343258178979919, 0.08773210029224092, 0.08337040723805014, 0.07841515090710499, 0.0737872178521495, 0.0692870588265399, 0.06479984668815811, 0.06052689854666804, 0.05760742964666853, 0.054654945833468575, 0.05179252276763174, 0.049133033874751916, 0.04657011429716462, 0.04436052335466431, 0.04288876896157126, 0.04141569850222059, 0.0399528852794559, 0.03855174290554293, 0.03652498487751487, 0.03504964139147396, 0.03362568405004134, 0.03268252374945052, 0.03130183120313928, 0.03031443222596798, 0.029497167712225388, 0.028324882047839155, 0.027382490575045014, 0.026151931528920726, 0.025163504968939925, 0.02451954523004953, 0.023599251794556998, 0.02266832730610175, 0.021892269844577112, 0.021092353216835735, 0.020376412273170146, 0.019456428941811793, 0.01875041507175168, 0.018057854652536943, 0.017188452737411125, 0.016347751845308917, 0.015867048800368724, 0.015065132732277976, 0.014483519532568045, 0.013599775001171013, 0.013085461857260571, 0.012477340382571618, 0.011622494243083798, 0.011003151427790368, 0.010480960857360905, 0.009870959301827988, 0.009294473135149242, 0.008788584371410607, 0.008375013080823467, 0.007958853431479044, 0.007560202831908074, 0.007193597458993008, 0.006902801322406385, 0.006617801552478798, 0.0063625831059536345, 0.006081634911085902, 0.005813351145192691, 0.005543229026196099, 0.005348452102144374, 0.005136163658616549, 0.0048911216152569435, 0.004640794678578116, 0.004420047656062665, 0.0042112096712781655, 0.004020928715216705, 0.0038626979778291852, 0.003732816837016054, 0.003599723906463838, 0.0034413057456954316, 0.003314572402315653, 0.0031868056012933892, 0.003072390676306249, 0.002935033134394503, 0.00283639306519979, 0.0027369908475353643, 0.002626185449363865, 0.0025054376857966488, 0.0024252541009927644, 0.002350525887475249, 0.002264785343993512, 0.0021982172984649313, 0.002114421448854636, 0.0020377607085107865, 0.001976202559034048, 0.0018849278812924904, 0.001837920794795175, 0.001783435711188937, 0.001720711164581559, 0.0016592562009581926, 0.001592769347527558, 0.0015371223571406152, 0.0014899094496541273, 0.0014317733870276414, 0.0013945074699851956, 0.0013340038168686051, 0.0012930112828820985, 0.0012116504403106771, 0.0011563685233496053, 0.0011048105381358173, 0.0010575884811826585, 0.0010203082581158526, 0.000969933773183266, 0.000931788713503709, 0.0008896196968302928, 0.0008480851618511752, 0.0007952765626842265, 0.0007523327698070666, 0.0007065897510754192, 0.0006748406060530394, 0.0006393677488745173, 0.0006113420492043118, 0.0005781368793513545, 0.0005509713164390492, 0.0005287803315179041, 0.0005011449224731018, 0.0004743347314224178, 0.0004530963002788028, 0.0004373154108268348, 0.0004217185107577626, 0.0004054981230673561, 0.0003901454235677152, 0.00037847056464068664, 0.00036394551833828827, 0.0003485008116478429, 0.0003393311021120715, 0.0003304766810858211, 0.000319559791139747, 0.0003101037479850562, 0.00029892085775768876, 0.000290870707255787, 0.0002850317720226485, 0.00027699205645762356, 0.0002671753593200202, 0.00026280957197533496, 0.0002519443697025613, 0.00024504329408043147, 0.00023778697637268456, 0.0002315003596903577, 0.00022287204914822083, 0.00021582653236218587, 0.0002045639985888318, 0.0001971711508423441, 0.00019054448798629624, 0.00018240532292728627, 0.0001739928874519852, 0.0001660009926686097, 0.00015927717167544566, 0.00015237900607469068, 0.0001455748565411112, 0.0001397710614924088, 0.000133429433727208, 0.0001283218754715745, 0.00012073274175140159, 0.0001156246780926101, 0.00010969803421216554, 0.00010446224458177091, 9.778510629402545e-05, 9.274545713862144e-05, 8.949343372805109e-05, 8.53905517637128e-05, 8.150379263357997e-05, 7.693270096724547e-05, 7.340824395286808e-05, 7.036370842338207e-05, 6.715352298599935e-05, 6.478392533575818e-05, 6.189922163922183e-05, 5.871842643712462e-05, 5.665608936508458e-05, 5.451640013081998e-05, 5.21673416396056e-05, 5.009764520349947e-05, 4.784725350148124e-05, 4.614901376741507e-05, 4.454987209000812e-05, 4.3368199064524585e-05, 4.2290310485050074e-05, 4.066751345632582e-05, 3.902808353852468e-05, 3.770931112915604e-05, 3.6351477036328894e-05, 3.473860096124718e-05, 3.3605250089336766e-05, 3.3309728516879813e-05, 3.238757864854866e-05, 3.088871517748747e-05, 2.9559441047759566e-05, 2.874900856567122e-05, 2.727642973726614e-05, 2.5415088717427966e-05, 2.4545182461034135e-05, 2.3317613996993535e-05, 2.207549683019235e-05, 2.0785092951697742e-05, 2.0102902524732414e-05, 1.9173579997778643e-05, 1.8277752312248923e-05, 1.742166417317443e-05, 1.670336006457943e-05, 1.6025631426457246e-05, 1.5466687649451674e-05, 1.4804006852394485e-05, 1.3990532807121693e-05, 1.3218122061859619e-05, 1.2744327477814777e-05, 1.2322886405303287e-05, 1.1761124797206726e-05, 1.1132420468550544e-05, 1.0761151573486725e-05, 1.018182223565816e-05, 9.646056685587975e-06, 9.330023029290928e-06, 8.853187530138861e-06, 8.550223774605406e-06, 8.306005490973036e-06, 8.016283885745612e-06, 7.782962886873324e-06, 7.4110216341528956e-06, 7.092161689308762e-06, 6.720203455433627e-06, 6.527463897608343e-06, 6.339861212165564e-06, 6.196481667200896e-06, 5.961193517033678e-06, 5.7470969172556965e-06, 5.604981684586811e-06, 5.490617253074371e-06, 5.355996757845219e-06, 5.2480136279885586e-06, 5.0882908939382355e-06, 4.922084612775739e-06, 4.780148836595072e-06, 4.564003665119802e-06, 4.423397976469004e-06, 4.255927717363911e-06, 4.069971680334352e-06, 3.959600041395128e-06, 3.783076785045768e-06, 3.6985171486860723e-06, 3.567916125782684e-06, 3.4272230007012543e-06, 3.2605212900209013e-06, 3.1227046539725196e-06, 2.9720576296325115e-06, 2.85620407914494e-06, 2.7486025970941746e-06, 2.590317790736973e-06, 2.4463345053465317e-06, 2.3266543584198974e-06, 2.222414550749747e-06, 2.1360723263543744e-06, 2.05990658372536e-06, 1.977600268615925e-06, 1.876785009350628e-06, 1.7985545873942773e-06, 1.74894675187371e-06, 1.6575586542848747e-06, 1.6066493704968337e-06, 1.5077004418438818e-06, 1.433416462487466e-06, 1.3957248112750885e-06, 1.3384316537340408e-06, 1.269831355689167e-06, 1.2296397405386475e-06, 1.169620684733771e-06, 1.118157270257789e-06, 1.0812570373579377e-06, 1.0474933307188945e-06, 1.0075155487478273e-06, 9.710772387834931e-07, 9.340553786322776e-07, 8.92543716374634e-07, 8.645487199857384e-07, 8.321129483537008e-07, 8.04542752764246e-07, 7.779769413870812e-07, 7.585344540580559e-07, 7.360101815355158e-07, 7.032352302969439e-07, 6.765169925792515e-07, 6.434731465284916e-07, 6.163106306872254e-07, 5.938002201876209e-07, 5.606110415104774e-07, 5.377025723843321e-07, 5.163038878830899e-07, 4.958400112260637e-07, 4.7207461395159294e-07, 4.488826185437234e-07, 4.3023704313017016e-07, 4.136063397678499e-07, 3.994424858911668e-07, 3.8710720941930875e-07, 3.711507123498393e-07, 3.555304423918627e-07, 3.4451076962697807e-07, 3.2815006421314796e-07, 3.1255390080991553e-07, 3.0579683008038606e-07, 2.9757424026055703e-07, 2.851489652933569e-07, 2.792623155611932e-07, 2.6657085881933224e-07, 2.544715812463036e-07, 2.3890617763908055e-07, 2.284443667789882e-07, 2.2147799699418277e-07, 2.0692474850034206e-07, 1.9625188556936889e-07, 1.8557126568266964e-07, 1.7576992061390573e-07, 1.6827759917506405e-07, 1.5823054297681967e-07, 1.5265941990199633e-07, 1.468573380281385e-07, 1.4103126508578514e-07, 1.3710615608929876e-07, 1.3205388372764704e-07, 1.2718237905221795e-07, 1.192759060389541e-07, 1.1407679959213998e-07, 1.0833291531166568e-07, 1.0451095253494649e-07, 9.735957534925323e-08, 9.42841029881785e-08, 8.869956397471796e-08, 8.507389702238655e-08, 8.155043861258227e-08, 7.889198038394411e-08, 7.718423444435157e-08, 7.560389574507696e-08, 7.381280797134632e-08, 7.143188250935397e-08, 6.928949975180783e-08, 6.672681662757053e-08, 6.484998432648928e-08, 6.281556072682696e-08, 6.136863276729507e-08, 5.8974806050794536e-08, 5.7843225241198554e-08, 5.6805248864582945e-08, 5.582432357552125e-08, 5.4812761093108306e-08, 5.3756209817185815e-08, 5.229600586620811e-08, 5.076825850433881e-08, 4.943950831599431e-08, 4.850683387372345e-08, 4.665109704255611e-08, 4.476165746730891e-08, 4.269560096890234e-08], [1.0, 0.8868833154250617, 0.7855050291042753, 0.6893379085428184, 0.6036451958257796, 0.5364623511611321, 0.4739174305523054, 0.4195361387649923, 0.3743547541928509, 0.3373645655128164, 0.3118439798846054, 0.2926194521140139, 0.2811301092033643, 0.2773374028692245, 0.2822937043200296, 0.28653420908304567, 0.2887258941942099, 0.29219786276273296, 0.2923457457401789, 0.29452609579789885, 0.293364056807638, 0.288626389579593, 0.2823198453652127, 0.27816441912319156, 0.27014145840478665, 0.2645095803571089, 0.257041113892887, 0.24651567288558668, 0.23675760949985802, 0.2301961471139282, 0.21931423469592456, 0.20969042899497833, 0.20064062390718718, 0.19259799207689968, 0.1832788325919495, 0.1749761440559703, 0.16460792475251354, 0.15582055942547354, 0.14683032053073225, 0.13884956477979124, 0.1307797676494569, 0.12322739863240317, 0.11675070066370206, 0.10949414559282103, 0.10251176824374773, 0.0974484183078019, 0.09179792079860681, 0.08679418499954299, 0.08248991949753806, 0.07761655261955681, 0.07352254092214261, 0.07023745467621215, 0.06545386569166677, 0.06200087968732134, 0.05902469120838278, 0.055828048763396435, 0.05332824177921544, 0.050566138414756115, 0.047739746270448906, 0.045224327869177856, 0.042745931728503474, 0.040808849504886786, 0.038855805519387276, 0.037237440272480625, 0.035616360003958694, 0.03401370961170222, 0.0326055950550306, 0.03155119814390793, 0.030477929601324477, 0.029398797746614858, 0.027912855703111392, 0.02692452269112582, 0.026161247721231656, 0.025133721655351767, 0.024167996127159495, 0.023127249470924614, 0.022169353176623097, 0.021466200922483154, 0.0206606877098433, 0.019904468921114356, 0.018999450860642905, 0.01817523595871617, 0.01743109294050345, 0.016475687295830953, 0.01572895774038215, 0.015126140974942168, 0.014504017910586772, 0.013827282352333832, 0.01319407731952976, 0.01241758201537851, 0.011897995746466486, 0.01136973511655471, 0.010783604373982113, 0.010376986563612111, 0.009837218343109588, 0.009352610276527413, 0.008921779171842226, 0.008540770591198135, 0.008143106001787798, 0.007736432936205998, 0.007366158768788792, 0.006948913310177386, 0.006654586204617458, 0.006397251033858532, 0.0061342143874662716, 0.005860203707523389, 0.00560638386284811, 0.005409984844715184, 0.005174633409321481, 0.004920634676700555, 0.0047643407306029815, 0.0045217069956485865, 0.004308194654389896, 0.0041405738536170805, 0.003948928139912677, 0.0038504497276077025, 0.0036842920120421277, 0.003580982861008128, 0.003482328747495489, 0.003373230575996877, 0.003260919533560362, 0.003185949016719982, 0.003076867805041036, 0.002995476308842841, 0.0028898235178433686, 0.0027826757446946376, 0.002730281567606676, 0.0026330289183006945, 0.0025284139235805486, 0.00244188556199365, 0.002346577838731661, 0.0022783542018006086, 0.0022046272582095174, 0.002136006171554007, 0.0020351532529114206, 0.0019734808151293842, 0.0019125297305091836, 0.0018335415245392737, 0.0017581019062198298, 0.0016834982174823972, 0.001622477338118326, 0.0015571097690831933, 0.001486342924529184, 0.0014262013154519066, 0.0013726487085260633, 0.0013058383446339253, 0.0012237875537373822, 0.0011718547690673068, 0.0011118906733423208, 0.0010586630498492892, 0.0010112994582837716, 0.0009579876489831761, 0.0009039332676059342, 0.0008526556252423641, 0.0008065382099115294, 0.000775056558125969, 0.00074458499297093, 0.000704224284932109, 0.0006705043025544924, 0.0006349028326905229, 0.0006077305695808272, 0.0005862828329159582, 0.0005578530674018346, 0.0005403443651031185, 0.0005227365612370336, 0.0005038516394413726, 0.0004815203751414679, 0.00046355621784455425, 0.0004451843852059474, 0.00042064442029843984, 0.00040481309146699616, 0.0003882549016283936, 0.0003761602930411879, 0.00036263887907841513, 0.00035045368950478674, 0.0003386568880951964, 0.0003233006570019, 0.00031108669213713485, 0.0002997378379481804, 0.000287754999982081, 0.0002776884259160504, 0.0002693725218300414, 0.00026146555669873654, 0.0002508582550376589, 0.00024420356364724045, 0.0002354617458128038, 0.00023058259683119415, 0.00022535100554755915, 0.00021520224903221112, 0.0002046983970868069, 0.00019614921761085366, 0.00018728769108948402, 0.00018050299634865958, 0.00017453383537332202, 0.0001685702013147876, 0.00016097278229018495, 0.00015206630219371557, 0.0001476905500538961, 0.00014186240011126162, 0.00013485261154781662, 0.0001304384245589715, 0.00012290197365041718, 0.00011551597288326957, 0.00011128395421682796, 0.00010698042066439337, 0.00010401569348190725, 9.735809131619869e-05, 9.21779073504149e-05, 8.616720539269152e-05, 8.233055603801493e-05, 7.881495429728229e-05, 7.604558929196716e-05, 7.33741261634439e-05, 7.07613834499615e-05, 6.79151446443638e-05, 6.521902468889711e-05, 6.393668841826005e-05, 6.271071847062085e-05, 6.160816080948346e-05, 6.0184628317050724e-05, 5.82992216296214e-05, 5.5484829548963836e-05, 5.2776185092124954e-05, 5.146791057969321e-05, 5.002124771630448e-05, 4.858327342816214e-05, 4.6796664137093536e-05, 4.513513207749175e-05, 4.365035074634758e-05, 4.244435974894968e-05, 4.085732625402717e-05, 3.9023781794430804e-05, 3.742054185737211e-05, 3.59361550812114e-05, 3.3984798056241376e-05, 3.221716486082693e-05, 3.1183020257034185e-05, 3.0133710646317326e-05, 2.902804229048615e-05, 2.7615655294434603e-05, 2.6540881134967504e-05, 2.512961537840627e-05, 2.3354021331110442e-05, 2.2297826190610846e-05, 2.08587407060141e-05, 1.9543895840683176e-05, 1.8557893691245873e-05, 1.779743845135295e-05, 1.703427211408476e-05, 1.617812497684459e-05, 1.5300357289114502e-05, 1.467420945777331e-05, 1.400084536201045e-05, 1.3390699920522726e-05, 1.2946881000999039e-05, 1.2623538935009502e-05, 1.2050777259736885e-05, 1.1511332969956419e-05, 1.1095946470192786e-05, 1.0847223474736986e-05, 1.0552101660125681e-05, 1.0285539464939175e-05, 1.0067461911580158e-05, 9.801343529255225e-06, 9.302153298786422e-06, 9.116981159735415e-06, 8.795253850291265e-06, 8.630645368557723e-06, 8.48960967780032e-06, 8.255936242912099e-06, 8.028105866489893e-06, 7.761609249988945e-06, 7.510286877363831e-06, 7.218588939098848e-06, 6.9509262197780685e-06, 6.704142282982382e-06, 6.555450068167428e-06, 6.3857816088987664e-06, 6.183274028254058e-06, 6.047908184611959e-06, 5.876872185969294e-06, 5.760029299407332e-06, 5.582726777155617e-06, 5.417309297840251e-06, 5.107814949490745e-06, 4.857508633862434e-06, 4.663885141916095e-06, 4.480333580997601e-06, 4.320078510000465e-06, 4.199019096963661e-06, 3.91305878927896e-06, 3.688990968953967e-06, 3.467510177378154e-06, 3.3046717245132497e-06, 3.1188938503022174e-06, 2.9412628216850106e-06, 2.8241808320724488e-06, 2.683936183567733e-06, 2.5466756683344488e-06, 2.4158110085940872e-06, 2.2740334602682367e-06, 2.1540498076693157e-06, 2.066575998470983e-06, 1.9702301042348616e-06, 1.8747718039436565e-06, 1.8023687466685053e-06, 1.7379192370117017e-06, 1.6617921871330456e-06, 1.6063769346293543e-06, 1.5505711344703556e-06, 1.49544028423185e-06, 1.450097331340503e-06, 1.4104570800625248e-06, 1.3522598360713036e-06, 1.2942602561948676e-06, 1.233664573951576e-06, 1.1953741146949394e-06, 1.1512774687498394e-06, 1.123521282574623e-06, 1.095049645148332e-06, 1.0607626874478127e-06, 1.0207372245371618e-06, 9.90656397832405e-07, 9.73936837646803e-07, 9.51488403858111e-07, 9.374944325719595e-07, 9.166841680939103e-07, 8.885708120785219e-07, 8.591845856930373e-07, 8.022260313148546e-07, 7.602984731200457e-07, 7.285619821565207e-07, 6.858338832741918e-07, 6.3797847341998e-07, 6.146186690661348e-07, 5.853985232674876e-07, 5.632285954974035e-07, 5.311399425897708e-07, 5.126097898424069e-07, 4.922039744063587e-07, 4.748072029159588e-07, 4.5415053191310215e-07, 4.301623312952755e-07, 4.1320988902765716e-07, 3.9796447718735367e-07, 3.792735001039234e-07, 3.5939047005959083e-07, 3.457755937607026e-07, 3.368013286579022e-07, 3.289390329817168e-07, 3.1567350039676824e-07, 2.9901048079797764e-07, 2.8877020452654655e-07, 2.7727499083882386e-07, 2.662621237997766e-07, 2.4958110280092854e-07, 2.3555120543299701e-07, 2.2432687100887765e-07, 2.1694950502531652e-07, 2.108665294890394e-07, 2.05353478958234e-07, 1.984318992314144e-07, 1.9273551436470605e-07, 1.8408046164385624e-07, 1.817499038667863e-07, 1.7461156097586705e-07, 1.64451410951227e-07, 1.5873357030023048e-07, 1.5333302574424444e-07, 1.492304686469425e-07, 1.4544461614894047e-07, 1.4239064885313242e-07, 1.355791575265199e-07, 1.3256980990476562e-07, 1.2745865727614966e-07, 1.2378515098698755e-07, 1.1807581254763214e-07, 1.127012258150464e-07, 1.076721708258931e-07, 1.0211256483415291e-07, 9.677709180361791e-08, 9.314814170009391e-08, 8.75692014102157e-08, 8.36286250778635e-08, 7.893365075319907e-08, 7.587066604306069e-08, 7.121523148572291e-08, 6.901244884671084e-08, 6.661227373818377e-08, 6.410200353365519e-08, 6.186550142552003e-08, 5.9492928548980224e-08, 5.694795155782808e-08, 5.4862241092477104e-08, 5.296634517397024e-08, 5.134635992768247e-08, 4.996007556866732e-08, 4.658461377421831e-08, 4.455125959158341e-08, 4.36585296639325e-08, 4.274136668245458e-08], [1.0, 0.8867256663123916, 0.7874117775354761, 0.6929476659161454, 0.607181640182935, 0.5278842910026406, 0.4641033591802162, 0.4074569261477725, 0.3626697329171408, 0.3321659856053569, 0.310018737191825, 0.29886858881257367, 0.2925701348214352, 0.2892518326135583, 0.2910678073393043, 0.29300671713003634, 0.2921186043071399, 0.2962856693234297, 0.2963846196846532, 0.2970352241121951, 0.29508217532184106, 0.28812661859140515, 0.2827238654389079, 0.27902133435011084, 0.27304079842025747, 0.2632488548896952, 0.2552065296483306, 0.24646133424906, 0.2359581293058306, 0.2233483537716781, 0.21356379900103392, 0.20394088834302204, 0.19249468428839633, 0.18016778884780338, 0.17101313774769092, 0.16002890387198038, 0.15126136587746414, 0.14253121459912524, 0.13450888280016032, 0.1260874656318329, 0.11950620781342806, 0.11284229229205134, 0.10682187501507566, 0.10069123326063738, 0.09380179224470661, 0.08810119876857855, 0.08296846151774878, 0.07845762113529751, 0.07446481147354209, 0.07086686901276637, 0.06686612334080795, 0.06366359259632956, 0.06049127660269699, 0.05706941856936466, 0.054368512766869825, 0.051673228865542147, 0.04906524557618436, 0.04653310880598967, 0.04472130313189265, 0.04233661749026611, 0.04037861795961037, 0.0377750833465063, 0.035686028973666906, 0.03409171182108976, 0.032381804993362094, 0.03061092960945875, 0.029279198565374014, 0.028009831103799565, 0.026834806278903337, 0.025637256778272357, 0.024724972667854242, 0.023566850766198532, 0.022597077557451987, 0.02146205296490602, 0.020593423609537264, 0.01989954652506364, 0.019020553587208205, 0.018298165990587156, 0.017618543617095327, 0.016864099819487652, 0.016198771520851682, 0.01563369208684865, 0.015087155624448777, 0.01434108465359721, 0.013604807216456592, 0.013024831072764205, 0.012438876129205738, 0.011969381818778274, 0.01152545577547616, 0.01094210606150471, 0.01053545686086928, 0.010042023062334987, 0.009599281693627896, 0.009078529869891772, 0.008651471599534806, 0.008317053542137163, 0.007871456560551863, 0.007423318747099245, 0.007105081103767697, 0.006774175208743011, 0.006485139561667771, 0.006186208324489372, 0.0059554322951067724, 0.005733138461904819, 0.005522989007850057, 0.005301885031089084, 0.005032870144768495, 0.0047702473269047065, 0.004561320971984288, 0.004378090201697193, 0.004206002319235313, 0.004029031603593523, 0.0038623714913137235, 0.003693555734242261, 0.0035571157266205966, 0.0034158379326286363, 0.0032699331744241865, 0.0031732081553307516, 0.003022233042458631, 0.0029262532834055553, 0.002813592844080269, 0.002713862439012711, 0.00257918494567537, 0.0024757768256735264, 0.002359069822602057, 0.0022477284789507385, 0.002148498222110117, 0.0020555621801868883, 0.001979197333712517, 0.0019024333862104686, 0.00181924565236217, 0.0017301629694049107, 0.001636593952510388, 0.0015601929503284587, 0.001486992368327618, 0.001418155658436371, 0.0013561303587483595, 0.001298155932806972, 0.0012420318803926828, 0.0011834899265338488, 0.0011281084619389292, 0.0010835520234611315, 0.001049046902273155, 0.0010067678756277671, 0.0009732228159276248, 0.0009356303486591918, 0.000901216710809872, 0.0008693806792927489, 0.0008425709040978791, 0.0008045346606437147, 0.000771747490654093, 0.0007410556339870185, 0.0007078583007264284, 0.00067909079759041, 0.0006437582140579569, 0.000612485565828813, 0.0005895346079241921, 0.0005591014442038675, 0.0005395266071788916, 0.000510182263558307, 0.0004907293679811636, 0.0004726102659225315, 0.00045426295066603486, 0.00043848135950520334, 0.00042300170547781435, 0.00039919321977547424, 0.0003784140729393816, 0.00036362527890737193, 0.00034782136291373574, 0.00033596664945560457, 0.0003244821021707003, 0.00030677875011583594, 0.0002944287747113337, 0.0002807335963426542, 0.00026934243221801295, 0.0002578485287765145, 0.0002497848085404565, 0.00024062269159778532, 0.00023207255871675905, 0.0002235018510207395, 0.00021494762776614376, 0.00020705236437514165, 0.00020002201101413956, 0.0001915775048957421, 0.0001842055306837244, 0.00017514453203282834, 0.00016857647693283435, 0.0001623931211208217, 0.00015672327335996715, 0.00015231392142777339, 0.00014363420947232454, 0.0001387565589792266, 0.00013393372752614518, 0.00012936708618889076, 0.00012349198458189135, 0.0001184145708482682, 0.00011368570404309877, 0.00010762733602890227, 0.00010370875814564365, 9.864054095709316e-05, 9.37168235847021e-05, 8.98806566209643e-05, 8.683010316631798e-05, 8.329168007815789e-05, 7.918413719866239e-05, 7.55659467079435e-05, 7.220783276441811e-05, 6.81841388777108e-05, 6.446862820511416e-05, 6.178591704944629e-05, 5.871967301720134e-05, 5.6372973130743645e-05, 5.3326273362040256e-05, 5.1476099676767206e-05, 4.957942605006698e-05, 4.788715615925849e-05, 4.661877249441614e-05, 4.54476965149942e-05, 4.347165262591976e-05, 4.149519147746617e-05, 3.9319096981106326e-05, 3.759037585194182e-05, 3.6053821818801937e-05, 3.433270454900176e-05, 3.315847958217011e-05, 3.221864472542037e-05, 3.107546962411184e-05, 2.9894266205529322e-05, 2.8460016876314045e-05, 2.7027448320570935e-05, 2.6383737196507772e-05, 2.5597699838653265e-05, 2.4719317713685945e-05, 2.3991629676725892e-05, 2.2712968371533384e-05, 2.1951023862072322e-05, 2.109181098467313e-05, 2.0188801361409794e-05, 1.9507037586604163e-05, 1.8612950006334007e-05, 1.7942904297879497e-05, 1.702838103837209e-05, 1.647221802945303e-05, 1.5936996675639516e-05, 1.5222527714706659e-05, 1.4559287087794371e-05, 1.3939626065564213e-05, 1.3262688049198011e-05, 1.2686234285086108e-05, 1.2180303485646815e-05, 1.1694377936750411e-05, 1.1135257722838685e-05, 1.0672794172422598e-05, 1.0254910683850918e-05, 9.844914906910827e-06, 9.396960661579321e-06, 8.929696300838067e-06, 8.401652135092676e-06, 8.044175464269829e-06, 7.631548852273353e-06, 7.355220046524208e-06, 7.01492841965633e-06, 6.722937397497173e-06, 6.496255020906456e-06, 6.306395479539818e-06, 6.094111681864756e-06, 5.79221800520019e-06, 5.490474622724414e-06, 5.3078649754080735e-06, 5.146873408560267e-06, 5.031417623265367e-06, 4.836919898815504e-06, 4.6401110064000555e-06, 4.5057330906110575e-06, 4.379953856900621e-06, 4.243745278933027e-06, 4.164121827021299e-06, 4.0594374228582545e-06, 3.951086860332319e-06, 3.85733192563644e-06, 3.6532983995221726e-06, 3.4742111148592073e-06, 3.349866245316752e-06, 3.225046123120915e-06, 3.1100882791993086e-06, 3.0142896607633587e-06, 2.8308831533785823e-06, 2.7045862692156194e-06, 2.6288781861545066e-06, 2.566038024187939e-06, 2.4894107417844234e-06, 2.3735774357435632e-06, 2.2573308693399398e-06, 2.16277323293282e-06, 2.0603391786870945e-06, 1.9541261891394408e-06, 1.8696401111327584e-06, 1.8031032478243288e-06, 1.7105028082298246e-06, 1.6333009769381754e-06, 1.5455293536330838e-06, 1.4718184052503272e-06, 1.41052237674025e-06, 1.3471671809884878e-06, 1.2821283163578227e-06, 1.2220831787332683e-06, 1.1530092700539359e-06, 1.105263786281561e-06, 1.0600537774648461e-06, 1.008783221025889e-06, 9.629195523588776e-07, 9.207403692506344e-07, 8.919222367018806e-07, 8.567119887777253e-07, 8.042741617793685e-07, 7.825537751966443e-07, 7.588065900747576e-07, 7.313696997829638e-07, 7.064990713044817e-07, 6.864629813376125e-07, 6.690019486698362e-07, 6.552375566851919e-07, 6.342089385788092e-07, 6.100745126982354e-07, 5.936547897657254e-07, 5.673318779291893e-07, 5.564840009144279e-07, 5.432697187223316e-07, 5.176473121944495e-07, 5.057703030311175e-07, 4.845774272669686e-07, 4.755621559405594e-07, 4.629531836518703e-07, 4.432217876857828e-07, 4.305325119339747e-07, 4.179292987003465e-07, 4.035136813477558e-07, 3.929843754085146e-07, 3.7696308491612513e-07, 3.6328828809977635e-07, 3.5055982183031805e-07, 3.4297592347601203e-07, 3.332826816575954e-07, 3.238693371442307e-07, 3.146288779840132e-07, 3.000449263083957e-07, 2.866022893567712e-07, 2.7499869774922743e-07, 2.6285688448814206e-07, 2.532032965301696e-07, 2.4108984652059277e-07, 2.3325283709607166e-07, 2.2534808310459856e-07, 2.1273385375685578e-07, 2.0195411346615576e-07, 1.9383879636406828e-07, 1.841044303451034e-07, 1.7678248295824078e-07, 1.725834481197489e-07, 1.6286444511824598e-07, 1.5401117061480274e-07, 1.483638317225194e-07, 1.4152979362702844e-07, 1.354736281229346e-07, 1.2988804811798186e-07, 1.2459255543347918e-07, 1.2025872834368273e-07, 1.1671901798669688e-07, 1.1255093088170836e-07, 1.0728638388986404e-07, 1.0305255827983588e-07, 9.926753467167214e-08, 9.49472491357051e-08, 9.060561878226725e-08, 8.656763673948703e-08, 8.283512783416061e-08, 7.927692486262045e-08, 7.692225286362426e-08, 7.397868409176924e-08, 7.065003344121469e-08, 6.914863209052058e-08, 6.76174144381695e-08, 6.615898268030438e-08, 6.444101241717661e-08, 6.247173403815322e-08, 6.015722939679289e-08, 5.90247332653896e-08, 5.708598525251207e-08, 5.56507222521328e-08, 5.394821131013245e-08, 5.1069783741188644e-08, 4.935142641007525e-08, 4.7694658072499616e-08, 4.6420662015957936e-08, 4.4595942495567325e-08, 4.3260876509131804e-08, 4.2414854891532584e-08, 4.112233084805959e-08, 3.844540189861812e-08, 3.619264923530915e-08, 3.517058019495443e-08], [1.0, 0.8890831753749104, 0.7848526003342122, 0.6971147978213162, 0.6088519912656027, 0.5315870046374653, 0.46460423310561183, 0.4092307552112077, 0.36377383576511846, 0.33121386006078296, 0.30917683749956126, 0.295627128524326, 0.2896207162095096, 0.2894976152935084, 0.29129161005530424, 0.2977837452972538, 0.30134578063367673, 0.3033868942935164, 0.3030268550219275, 0.30593683077575434, 0.30682090427125586, 0.30125455336395995, 0.29450248603592044, 0.2900028047167937, 0.282804417053689, 0.2715043546422528, 0.26308932536181945, 0.252242758774055, 0.24435754847703806, 0.2333139518588373, 0.22480143842714442, 0.21116087559835764, 0.20056942311915646, 0.19145848388320544, 0.18180891807235514, 0.17304627106066922, 0.1651536396184856, 0.1551953278844486, 0.14500410560490445, 0.1356610584939287, 0.12729091606931536, 0.11917780816436266, 0.11103152637522133, 0.10347549616010943, 0.09716689583806387, 0.09168289668864439, 0.08564645105481655, 0.08067777948214995, 0.07621312958474542, 0.07167922597949335, 0.06723965689780523, 0.06387513282572259, 0.06101672831924811, 0.058496259706615615, 0.05552112028358982, 0.052900180528274, 0.05088691945937104, 0.04851139236451092, 0.04645663665144708, 0.044468446411691384, 0.0427330026223971, 0.041055378278896396, 0.039181762913592995, 0.037559064360043984, 0.035858661571465715, 0.03453640765648838, 0.03292201955491529, 0.03147540367049872, 0.029848346036024157, 0.02863297969201048, 0.027599011889322927, 0.026551415004946805, 0.0256323411404539, 0.024640736563506696, 0.023932874785479216, 0.022925471599500334, 0.02176309361657261, 0.020806311485853043, 0.01991895571755566, 0.019179717795250524, 0.01844256018000293, 0.017642938871893634, 0.016829227197668488, 0.016179264125601434, 0.015422504070409035, 0.014814652504219244, 0.014140102646064827, 0.013463029288202729, 0.01274608791693349, 0.012094814242960857, 0.011591370787377415, 0.011003018815162172, 0.010440279995196753, 0.009920016677062795, 0.00952739558562271, 0.009122076994728176, 0.008701490551738045, 0.0082236144321356, 0.007915163133045598, 0.007560284193853344, 0.007247096307358675, 0.00693164854687671, 0.006578184518443855, 0.0062370151651959796, 0.006011282979299924, 0.0057593717962280844, 0.005464473467585309, 0.005204307662651075, 0.0049610966812603675, 0.004781687982388299, 0.004508691412520691, 0.0043285102766308994, 0.004154188292394912, 0.003953914948750658, 0.003791978685704506, 0.0036437107849735745, 0.0034759883568974297, 0.0033043039224626425, 0.0031432922178797123, 0.003031571662988757, 0.002916372943784493, 0.002784550136443017, 0.0026911437665610113, 0.002551770924041099, 0.0024617375563297504, 0.0023669668492636376, 0.002249149102959354, 0.002133359213675952, 0.002062375036106594, 0.001971360018268751, 0.001867717797447585, 0.001791980379165284, 0.001723767646879037, 0.0016393212232785833, 0.0015876340598185736, 0.00152640990611295, 0.0014520067759161758, 0.0014015141169947776, 0.0013534647366458571, 0.0013024816834120477, 0.0012512949073637662, 0.001202489026099372, 0.0011552275654236285, 0.0011066672518403751, 0.0010718182375222473, 0.0010332097358720196, 0.0009905213020743673, 0.0009568679077057785, 0.0009144717980903998, 0.000879934786302078, 0.0008406856572485627, 0.0008131784792943345, 0.0007822713372568061, 0.0007483129881626761, 0.0007201929652712266, 0.0006903397721327829, 0.0006613040478782087, 0.0006343422393990017, 0.0006138028871096078, 0.0005847652226621709, 0.0005584317120498594, 0.0005352510458716291, 0.0005175832044590938, 0.0004894407897411564, 0.0004706342308530512, 0.0004535618485775919, 0.0004344611463628863, 0.0004176706910065868, 0.00039710218229170894, 0.0003808078714008155, 0.0003684709249083246, 0.00035427919916705306, 0.00034087548418983247, 0.00032761172730641025, 0.00031365759918106816, 0.0002982261338735973, 0.0002846962334924007, 0.00027481973905539185, 0.0002652067563591799, 0.0002541593382197251, 0.00024377942880234472, 0.0002328264128413544, 0.00022257682824012635, 0.00021299368995252117, 0.00020370876848124414, 0.0001923034192711504, 0.0001828236147018384, 0.00017604452458073848, 0.00016622223914489643, 0.00015834606795950783, 0.00015290797208679935, 0.00014585861156174277, 0.00014118743734000064, 0.0001355589586421593, 0.00013068821917545473, 0.00012701947148143953, 0.00012287590619085843, 0.00011903026103404131, 0.00011438315736960118, 0.00011098682688172879, 0.00010649329818619108, 0.0001034919626086459, 9.99917388625335e-05, 9.624703111111893e-05, 9.298654893552813e-05, 9.091880920143894e-05, 8.838544731147042e-05, 8.549726303610666e-05, 8.262166634611156e-05, 8.037091337930999e-05, 7.763397060872118e-05, 7.375515093630745e-05, 7.112219730305473e-05, 6.857064944661129e-05, 6.642694956906023e-05, 6.395710476264044e-05, 6.171974510970523e-05, 5.898176186523022e-05, 5.652003602908627e-05, 5.459764328477225e-05, 5.253077122702271e-05, 4.984123593357447e-05, 4.810272802100055e-05, 4.637716496182148e-05, 4.474188972566643e-05, 4.324098002494891e-05, 4.175751783870857e-05, 3.9707323994805754e-05, 3.805834547194036e-05, 3.700076688000205e-05, 3.565829427117348e-05, 3.409652382781226e-05, 3.220132789577441e-05, 3.1057454027195016e-05, 3.0275145963357992e-05, 2.9295871700061312e-05, 2.8029106441285316e-05, 2.7004207921159203e-05, 2.6001149577390923e-05, 2.4834475476338806e-05, 2.3951135255013978e-05, 2.3051390597931308e-05, 2.2033842665783313e-05, 2.0988980116603135e-05, 2.0145023989165707e-05, 1.946102106235759e-05, 1.862333399184808e-05, 1.802455951368597e-05, 1.724091460503192e-05, 1.630585202326104e-05, 1.56238462553506e-05, 1.5123920314473994e-05, 1.4586920489984571e-05, 1.3929593711705863e-05, 1.3285675640889794e-05, 1.2677113438223039e-05, 1.2126229239561187e-05, 1.1545945616001062e-05, 1.094139430095489e-05, 1.0546945899596362e-05, 1.0085295067617984e-05, 9.668385088128418e-06, 9.231696194094358e-06, 8.753556709834625e-06, 8.394054781487177e-06, 8.194770226245283e-06, 7.905472194103659e-06, 7.576850158449461e-06, 7.242050317541393e-06, 7.02174897207328e-06, 6.774631707016519e-06, 6.579919179731262e-06, 6.310192848415285e-06, 6.102791093769805e-06, 5.896726577566452e-06, 5.577045050458652e-06, 5.3140509675204325e-06, 5.1734734185715715e-06, 4.968059065622568e-06, 4.731570815049904e-06, 4.603295550928156e-06, 4.418118321543587e-06, 4.2328438923499075e-06, 4.049832487019523e-06, 3.892885327738495e-06, 3.76468982416658e-06, 3.5871750426889622e-06, 3.4119197312784773e-06, 3.309766337122722e-06, 3.1059775471697365e-06, 3.0177929105175694e-06, 2.9183471618051814e-06, 2.7769565004829977e-06, 2.6280264953133104e-06, 2.533526699358168e-06, 2.4122876591444297e-06, 2.332285508162904e-06, 2.251391102970929e-06, 2.169671531654399e-06, 2.11731144867989e-06, 1.997711055742035e-06, 1.9071997318742071e-06, 1.8061390991409395e-06, 1.7503640413186058e-06, 1.6936279012513444e-06, 1.6304865960093582e-06, 1.5757279642847028e-06, 1.5192791878031043e-06, 1.4757088031919016e-06, 1.422745755396071e-06, 1.3683526513515026e-06, 1.3379575713400643e-06, 1.284274540558202e-06, 1.2259855382596326e-06, 1.1764508851013677e-06, 1.135587254132043e-06, 1.0891177951646975e-06, 1.047456592174407e-06, 1.0111631434573126e-06, 9.780567274055215e-07, 9.332464687727686e-07, 8.931657153635153e-07, 8.552593777636108e-07, 8.314670334000487e-07, 7.928333203461235e-07, 7.556385280949737e-07, 7.274283530570672e-07, 7.003487107162534e-07, 6.757385892470881e-07, 6.474317255105031e-07, 6.287214114391725e-07, 6.063549272496891e-07, 5.805098057804154e-07, 5.555764371296872e-07, 5.266728393278047e-07, 5.092085770616347e-07, 4.891674242798597e-07, 4.667878896227341e-07, 4.4788178083726434e-07, 4.296315788078566e-07, 4.1797523422385044e-07, 4.0057318138603494e-07, 3.874923872251658e-07, 3.7428853266619853e-07, 3.650913869029068e-07, 3.5193390014838695e-07, 3.4048381325758283e-07, 3.225001693304549e-07, 3.1303854907785104e-07, 2.988079258873452e-07, 2.896868836454608e-07, 2.7561088334997516e-07, 2.6893395301755815e-07, 2.5758035995222765e-07, 2.416535825873035e-07, 2.3450115643189416e-07, 2.2527642513941275e-07, 2.1751548242802888e-07, 2.090422121820286e-07, 2.0261258502545246e-07, 1.96597745632607e-07, 1.8843909037528858e-07, 1.839973487169409e-07, 1.7542160937690476e-07, 1.6741169444580368e-07, 1.6127932080808888e-07, 1.568439023016016e-07, 1.511564280544809e-07, 1.4600568113903919e-07, 1.3781526076447824e-07, 1.3262870105140615e-07, 1.2801322801963192e-07, 1.218878405005708e-07, 1.187259713728434e-07, 1.1507009755758653e-07, 1.1192968736773222e-07, 1.0864758792849709e-07, 1.0367665861693504e-07, 9.924918219469435e-08, 9.511752340207114e-08, 9.258125628689537e-08, 8.867336601528779e-08, 8.426978836946243e-08, 8.145749292270805e-08, 7.836597838656544e-08, 7.51048232373192e-08, 7.199317375896296e-08, 6.897681324019804e-08, 6.630975132448554e-08, 6.31563886316931e-08, 6.10572374210633e-08, 5.838822717673394e-08, 5.6654767743264425e-08, 5.420658587548786e-08, 5.1397857561152656e-08, 4.993562653425185e-08, 4.802295222094943e-08, 4.658129965585468e-08, 4.442785332106767e-08, 4.230387855413137e-08, 4.0482127463649645e-08], [1.0, 0.8908539046163656, 0.7823450899981312, 0.6883933426191116, 0.6005700758954239, 0.5166490428140622, 0.44821262878504825, 0.3980831437862758, 0.3566228903033258, 0.32632191035133834, 0.30680511830189483, 0.29598697623800746, 0.28873250710825266, 0.28404995597562005, 0.2874686768143328, 0.2904727922321743, 0.293761506339142, 0.293926925233321, 0.2939278295113645, 0.2951826276858883, 0.29690859522455093, 0.2900479776308209, 0.28708680970011013, 0.2824016425011932, 0.27501932223061565, 0.2653642056304027, 0.25608705998187026, 0.24660143265077053, 0.2389134715850235, 0.22480822428284838, 0.21580466281540675, 0.2083696828679147, 0.19849010094220243, 0.18832159235655413, 0.178818894700471, 0.16850936796160254, 0.1575436710081217, 0.14806143823907628, 0.13993254246618697, 0.12963769176645798, 0.12233357315929765, 0.11634006624170276, 0.1086848490935742, 0.10243705469483973, 0.0967348569048073, 0.09119907572588998, 0.08731461545857432, 0.08173916079697345, 0.0776622380535379, 0.07398529381698815, 0.06993161038689903, 0.06646413491678557, 0.06344604228358214, 0.06022029330438522, 0.05696805699614206, 0.05410761627798158, 0.05131656123372776, 0.048513312195644066, 0.04647427080873807, 0.04410808366900305, 0.04217508834747818, 0.04031496862392975, 0.03858141659000066, 0.036922611543224994, 0.03519907767770844, 0.03374074519273181, 0.03205165500670722, 0.03083552102106475, 0.029193416756707186, 0.027569098431870605, 0.026430465432889468, 0.02544682155834474, 0.02437927296502981, 0.023385391527240906, 0.0226828610347002, 0.021838052280604602, 0.020941979551059385, 0.02010016364425202, 0.019442176381135746, 0.01866839863119148, 0.017879371000944267, 0.017169732653007266, 0.016311388401716448, 0.015488369644315646, 0.014778151765846542, 0.014161835315883395, 0.013554703828744677, 0.012999123141476887, 0.0124253854146992, 0.011818421167627649, 0.011296820235916731, 0.010783079707370684, 0.010326251174512536, 0.009810898053119995, 0.009291838489713407, 0.008915848044581537, 0.008477657533325125, 0.008176153589330827, 0.007912554579192661, 0.007597023070606529, 0.007233909455801439, 0.0068444692241741815, 0.006570528141659601, 0.0062333132045190665, 0.005962464124950916, 0.005651564851478633, 0.0054035617841416365, 0.005189335653913603, 0.004943827941702063, 0.004732413222263694, 0.004488711130297764, 0.00431429386804933, 0.004100322538585966, 0.003910135521587743, 0.003775001544955579, 0.0035893269974608517, 0.0034043855626800412, 0.0032593542585091367, 0.003112102375355175, 0.0029819426694528196, 0.002871701487592159, 0.002766785725882141, 0.0026639240510269, 0.002581015074401876, 0.002474185170497463, 0.0023859050429780046, 0.0022864652526569007, 0.0022192260452975547, 0.002142171871261175, 0.00205039879553246, 0.001963545718048933, 0.0018736306508629315, 0.0018066119641453823, 0.0017155056278587112, 0.001638494637535096, 0.001556668522683614, 0.0015039228678670586, 0.0014462018741915623, 0.0013881507280323348, 0.001337870048360682, 0.001293974972859435, 0.001250795063906775, 0.001203050078529029, 0.0011653298293177502, 0.0011214906467010312, 0.0010730387551486273, 0.0010442793098885772, 0.0010019395580781072, 0.0009604864314772739, 0.0009282652265082966, 0.0009011257362169079, 0.0008704547806528302, 0.0008404954821742158, 0.0007933796652891856, 0.0007653070754359349, 0.0007310949780337824, 0.0007065460514542222, 0.0006733516493633843, 0.0006472975054703928, 0.0006168909486647917, 0.0005921558739414721, 0.0005737709740822553, 0.000555375766372448, 0.000519853350395335, 0.00049150854492038, 0.00047060513408357505, 0.0004512413719071772, 0.00043125584668735897, 0.0004103866499267418, 0.0003888446594860781, 0.00037268898905685034, 0.00035785797318014075, 0.00034357145803581575, 0.00032532650825338986, 0.00030998181380083995, 0.0002937458982087638, 0.0002829057354918332, 0.0002706261184032253, 0.00025876224654304596, 0.00024987870576832983, 0.00024013674306035235, 0.00022982726806361627, 0.00022062691009509382, 0.00021117566834859077, 0.00020474121862303435, 0.00019727714137226967, 0.0001919395643230201, 0.00018443323785354265, 0.0001783480807276592, 0.00017264256909022932, 0.00016798667099464137, 0.00016390379005445135, 0.00015572775871107664, 0.0001483946850793013, 0.0001397172872151588, 0.00013393532940185853, 0.00012630834793774085, 0.00011910144260010301, 0.0001140951132955844, 0.00010918444300444011, 0.0001048939858796485, 0.0001002004719995925, 9.6499850448154e-05, 9.133759653073727e-05, 8.785505426249653e-05, 8.394268639366898e-05, 8.152673552962895e-05, 7.824946679863457e-05, 7.5365236796175e-05, 7.230216375911333e-05, 6.969511716298955e-05, 6.719774404979438e-05, 6.445279488306056e-05, 6.208399970496674e-05, 6.002168055608872e-05, 5.6998146712072645e-05, 5.4711870912080495e-05, 5.151507600292557e-05, 4.937197403164965e-05, 4.654563564854114e-05, 4.434052871725926e-05, 4.204708298646962e-05, 3.932605107595987e-05, 3.743851617942117e-05, 3.532353976491011e-05, 3.368884838861587e-05, 3.231161200090327e-05, 3.119742883235247e-05, 3.0204513584172546e-05, 2.9004231562130116e-05, 2.770692588233574e-05, 2.6879345770806685e-05, 2.611702038970444e-05, 2.504667826809326e-05, 2.4127274629582338e-05, 2.323086405927104e-05, 2.252131052283059e-05, 2.203326824455545e-05, 2.100045138588868e-05, 2.0157587113286235e-05, 1.9715204293960577e-05, 1.891988217534895e-05, 1.84198362038666e-05, 1.7683898703644394e-05, 1.7030169314532028e-05, 1.624852547161462e-05, 1.5872553576827857e-05, 1.523900401665316e-05, 1.4706372979695153e-05, 1.4056868530152418e-05, 1.3584436885557498e-05, 1.3151885127947443e-05, 1.2725080742863183e-05, 1.2177066093359432e-05, 1.173901220116161e-05, 1.123092402318865e-05, 1.0705862598679441e-05, 1.0162600219250472e-05, 9.747584915496673e-06, 9.219175403114272e-06, 8.819209765427841e-06, 8.496936220322851e-06, 8.15881027046872e-06, 7.82828360101422e-06, 7.5009405002899635e-06, 7.067685530131673e-06, 6.771126810936539e-06, 6.524394058528361e-06, 6.278802611967675e-06, 5.938728893636393e-06, 5.679965638589465e-06, 5.402682260907166e-06, 5.215356916817506e-06, 4.940624686084209e-06, 4.706195408436739e-06, 4.46001159606754e-06, 4.258946712501486e-06, 4.037314301137046e-06, 3.871792241639034e-06, 3.6983688370649305e-06, 3.4906996620671703e-06, 3.296405798199256e-06, 3.124175279518446e-06, 2.983973871370715e-06, 2.8649108645840664e-06, 2.749326805436493e-06, 2.65345946784262e-06, 2.5166696723701255e-06, 2.397630549101033e-06, 2.2893838765880747e-06, 2.2183770833518213e-06, 2.1415236861454914e-06, 2.077014508150136e-06, 1.9866038803150563e-06, 1.915346660549148e-06, 1.859788181691882e-06, 1.794010505030444e-06, 1.7207599042171612e-06, 1.6375878819730378e-06, 1.5774479400521194e-06, 1.5110027610336793e-06, 1.432942494065702e-06, 1.3834347083122488e-06, 1.3228068052888212e-06, 1.2778710968747407e-06, 1.2314390455437639e-06, 1.1768963254142025e-06, 1.1338758202948598e-06, 1.0958089357648192e-06, 1.0405626282550927e-06, 9.99776904517212e-07, 9.676531872231068e-07, 9.368538274982117e-07, 9.096817898929527e-07, 8.850832451959885e-07, 8.435944121688739e-07, 8.26120483184408e-07, 7.975672592516908e-07, 7.774872364079947e-07, 7.548985683801494e-07, 7.275841651870337e-07, 7.014926619677831e-07, 6.788457193050573e-07, 6.461621438832301e-07, 6.238151518440001e-07, 6.061058985061453e-07, 5.821934877135107e-07, 5.652354944203015e-07, 5.462635089103482e-07, 5.255968424467155e-07, 4.943191852402792e-07, 4.6422526121439805e-07, 4.429412131701209e-07, 4.2088487285669747e-07, 4.054974464203938e-07, 3.8863204791436065e-07, 3.7166745748886727e-07, 3.4857289837746894e-07, 3.320027797201203e-07, 3.1325608850668493e-07, 2.9981914605109225e-07, 2.8610023523397867e-07, 2.755518135635715e-07, 2.642458961871885e-07, 2.495066991423591e-07, 2.3550010472844417e-07, 2.2386139525824936e-07, 2.121116674305802e-07, 1.9689469398007606e-07, 1.8609429416200292e-07, 1.7609828607499929e-07, 1.6832716088310604e-07, 1.626808275249299e-07, 1.5573475074392151e-07, 1.5152476081316106e-07, 1.4690711316378467e-07, 1.431571967221648e-07, 1.410039113139633e-07, 1.3764770173350445e-07, 1.3425121213404466e-07, 1.3122310450867043e-07, 1.2880425390100312e-07, 1.2226880264628234e-07, 1.1918414923574186e-07, 1.1551129684758521e-07, 1.1191632358539895e-07, 1.0638007068341646e-07, 1.039547295567583e-07, 1.0084096305871272e-07, 9.847704569266747e-08, 9.581136266635989e-08, 9.060326710948527e-08, 8.738013519808529e-08, 8.456377925334465e-08, 8.136680944579299e-08, 7.86418994581359e-08, 7.4664499538867e-08, 7.134532051544521e-08, 6.869861161975969e-08, 6.637809305912799e-08, 6.381906387626637e-08, 6.098937265683139e-08, 5.753761961391277e-08, 5.529113903457943e-08, 5.28925777060028e-08, 4.989569567939845e-08, 4.737117166848804e-08, 4.506920072929648e-08, 4.298706751387534e-08, 4.0505678153659276e-08, 3.8874134346736356e-08, 3.671790286255799e-08, 3.5225485376100924e-08, 3.3037249775772254e-08, 3.134364354370489e-08, 2.945497873698682e-08, 2.805597697346772e-08, 2.670308300945917e-08, 2.5597363241217187e-08, 2.4600869919769213e-08, 2.37251651813118e-08], [1.0, 0.8888506146893633, 0.7846834444718893, 0.686117873226045, 0.5975623621306793, 0.5218707761645403, 0.45147183924918993, 0.39427505926915357, 0.3531033778213574, 0.3216319397497017, 0.2991922511573607, 0.2880699120124805, 0.28241780427110363, 0.28231804966673973, 0.2845465941507857, 0.2890127391388114, 0.2911574127147978, 0.2928043649934167, 0.2969578945711022, 0.29666086509511236, 0.29460792315758016, 0.29443986219039675, 0.2910479050715298, 0.28404440369103484, 0.27691440528792793, 0.2690024933397127, 0.2599564668946258, 0.2529110024585302, 0.24287882775691608, 0.23451688563758322, 0.2258332161396525, 0.2173181364893164, 0.20761479413801479, 0.196642086436724, 0.18595339030375857, 0.17508164283772581, 0.16703926339698977, 0.15708964759950833, 0.14684877975526256, 0.13837225196054373, 0.130689830165839, 0.12322677465989208, 0.11540417820855817, 0.10914462507945524, 0.10232303884275741, 0.0964299993963596, 0.09140701345356754, 0.08613967873957849, 0.08085637242157463, 0.07644127168101904, 0.07197821880669639, 0.06730947552276172, 0.06367876234491134, 0.06015490150427902, 0.05771822337717735, 0.055254412183955395, 0.05222573462635788, 0.04990670995962926, 0.04717379543208888, 0.044962732166124196, 0.042511140565949866, 0.040797134692204536, 0.039078982368625295, 0.03776464079649587, 0.03675229956331503, 0.03527471288619124, 0.03422138326692278, 0.03289564701768117, 0.031779603411337065, 0.03076328901228065, 0.02964731137942018, 0.02868552473767291, 0.02753900892004752, 0.026464153608615478, 0.025129232572775863, 0.024291786584518332, 0.022437169177671214, 0.02131604945454992, 0.020194205963250927, 0.01921926358261709, 0.018203166356392023, 0.017264660968566194, 0.016453851069736503, 0.015584225424873541, 0.014923470828642706, 0.01412020342719425, 0.013484779521896969, 0.012882114494762776, 0.012343251540992431, 0.011835917281026676, 0.011254481696044453, 0.010864470984414806, 0.010414332031102414, 0.010008907649757908, 0.00961637390821441, 0.009272929015360193, 0.008929561509506353, 0.00859189679494327, 0.008279230496507936, 0.00796353923036181, 0.007696862710713974, 0.0073529442165578785, 0.007021129617327699, 0.006739109972722241, 0.006481693377098732, 0.006203840891435342, 0.005959117939812876, 0.005658453481534379, 0.005440310783787027, 0.00527981685282829, 0.00508548103075569, 0.004892768200679389, 0.004651288242285313, 0.004455351408855053, 0.004262473067957365, 0.0040082991705753, 0.003796876362458687, 0.003591354939502851, 0.0034344469572979725, 0.0032880804197064975, 0.0031423611786382754, 0.002980194880438553, 0.002849757414978261, 0.002717439072163095, 0.0025809391018915455, 0.0024907969572401474, 0.002361460846387534, 0.0022540653270569943, 0.0021729139956060657, 0.002074552023441257, 0.0019976448125858834, 0.0018890120231128717, 0.001787434709752566, 0.001703282792208842, 0.0016293270203502019, 0.0015791028126754757, 0.0015163522888353431, 0.0014548343699756449, 0.0013907788421774591, 0.0013307886399764907, 0.0012707223402003078, 0.0012258359995487962, 0.0011887650385509127, 0.0011316957526943307, 0.0010853432984579627, 0.0010432678714427843, 0.0010072218483358675, 0.00097176923891608, 0.0009405838353877783, 0.0008988700510277613, 0.0008683030266695793, 0.000830839492348242, 0.0007967552080312782, 0.0007654569466118802, 0.0007332016235334571, 0.00070471470302085, 0.0006851391695600908, 0.0006564645269764142, 0.0006262535184029691, 0.0006069099050125856, 0.000581036385668087, 0.0005549545707174793, 0.0005331213829994838, 0.0005088199193961895, 0.00048557397922074105, 0.00046814777919697965, 0.00044840543321022694, 0.0004294469318862549, 0.0004083019978462324, 0.0003871858529895884, 0.0003711920251153024, 0.0003514748322699925, 0.000332397663638564, 0.0003170299786782863, 0.0003005063934229023, 0.0002882271842019271, 0.00027534165847244364, 0.00026204647789517, 0.00024970972328790226, 0.00024033410101869287, 0.0002288386185671477, 0.00022163514181223746, 0.00021361447300161313, 0.00020504251423632242, 0.00019423540276132062, 0.00018661188929638641, 0.00017876976384644625, 0.00017218130423770524, 0.00016568519478426985, 0.00015859079599324472, 0.00015272314749695224, 0.0001481829488264628, 0.0001431244479049373, 0.000137540619529366, 0.00013275809989309897, 0.00012956208295002592, 0.00012480185898656795, 0.0001227792333612071, 0.00011684302098728802, 0.00011045523575586515, 0.00010714696551110304, 0.00010214118578127742, 9.822640647320381e-05, 9.416646631614822e-05, 9.064243082378025e-05, 8.698891189942095e-05, 8.455601631238942e-05, 8.059946166438435e-05, 7.683468583316778e-05, 7.384484674063225e-05, 7.067458521426341e-05, 6.641899522450739e-05, 6.411669620244225e-05, 5.9692747615490034e-05, 5.748720223922592e-05, 5.5660476551595486e-05, 5.29720982075487e-05, 5.110117008905226e-05, 4.874233983084106e-05, 4.7082478579276293e-05, 4.524375630348554e-05, 4.367446029855956e-05, 4.2031338857099164e-05, 4.024994001768806e-05, 3.8664166459212185e-05, 3.716576944755588e-05, 3.4857990126338925e-05, 3.3386838908831943e-05, 3.188496271419845e-05, 3.050951677244232e-05, 2.94041450937417e-05, 2.8227351708615935e-05, 2.7318499062930486e-05, 2.6265170169561632e-05, 2.5337329968946404e-05, 2.432434520270102e-05, 2.3569567875724842e-05, 2.2706343468583963e-05, 2.1892374607836877e-05, 2.0929775608009932e-05, 1.995635371610093e-05, 1.9306639432001757e-05, 1.8576190114997322e-05, 1.8081008638118516e-05, 1.7563015412443715e-05, 1.6901610578797804e-05, 1.6210557228684594e-05, 1.5497763197261215e-05, 1.4766659736061919e-05, 1.4244407266745491e-05, 1.3732815849150627e-05, 1.3225589155042092e-05, 1.269222929504538e-05, 1.2175395159682138e-05, 1.1590334748528302e-05, 1.1081485513275094e-05, 1.0634942016545766e-05, 1.0164153347220004e-05, 9.732153787217765e-06, 9.362394499904546e-06, 9.048145993376522e-06, 8.622609262238162e-06, 8.216411394024353e-06, 7.848981436396664e-06, 7.518674960396664e-06, 7.131517500417258e-06, 6.860789872205818e-06, 6.5554720226017505e-06, 6.28090338023212e-06, 6.033890680961995e-06, 5.779049677195664e-06, 5.471176241381345e-06, 5.2182778041901284e-06, 5.016496337572331e-06, 4.762287460787269e-06, 4.536472356230185e-06, 4.376788960970578e-06, 4.2108488776863e-06, 4.036804691177418e-06, 3.8655250251024445e-06, 3.6570285233644454e-06, 3.503526302414741e-06, 3.3562264437887038e-06, 3.221372024241934e-06, 3.098162042511156e-06, 2.982824391629945e-06, 2.878929164250543e-06, 2.800103643271904e-06, 2.705128523213401e-06, 2.624938428195469e-06, 2.5714863213878535e-06, 2.458047549944594e-06, 2.385412489692536e-06, 2.3099013248607293e-06, 2.2626516051786867e-06, 2.1727664825413167e-06, 2.1132506402617965e-06, 2.0536625912416626e-06, 1.9789601883174133e-06, 1.922483078838938e-06, 1.8573814063448916e-06, 1.8017019728535549e-06, 1.7532376559834856e-06, 1.6807232854560882e-06, 1.6071364395524313e-06, 1.5418195851627347e-06, 1.4684022641355341e-06, 1.4186420003989116e-06, 1.3569655056273346e-06, 1.3000668810577787e-06, 1.2531888884360634e-06, 1.1748424801088426e-06, 1.1238131431668747e-06, 1.0708605626088507e-06, 1.0329299683373565e-06, 9.910364591469074e-07, 9.548565689951635e-07, 9.168506847749061e-07, 8.626389840357654e-07, 8.225401124483106e-07, 7.850139872959531e-07, 7.57642096190377e-07, 7.158985482726608e-07, 6.777925807168448e-07, 6.495326453062874e-07, 6.155125788502319e-07, 5.882395587722951e-07, 5.636917478036927e-07, 5.426249797590059e-07, 5.194463336157958e-07, 4.986511958628795e-07, 4.73898861693024e-07, 4.523332411476458e-07, 4.3203442261255537e-07, 4.1846401314515154e-07, 4.0586529135801334e-07, 3.881722795579316e-07, 3.7291343041601666e-07, 3.615230134693952e-07, 3.505995306802584e-07, 3.370456356699854e-07, 3.282407163570121e-07, 3.1720891656346956e-07, 3.059933992885565e-07, 2.9655967555664675e-07, 2.82866097896158e-07, 2.696894461923616e-07, 2.592971764412848e-07, 2.416733522681719e-07, 2.337509370937206e-07, 2.2148610605369444e-07, 2.103700729642555e-07, 1.9969294824883317e-07, 1.9230423777579582e-07, 1.8395440546428297e-07, 1.7561858344667886e-07, 1.6739690634850414e-07, 1.6107996063642225e-07, 1.5373419228455235e-07, 1.4795979377425026e-07, 1.406590827779623e-07, 1.350117357354309e-07, 1.2940692315843362e-07, 1.2477191909623183e-07, 1.2091720443730164e-07, 1.1418658885852818e-07, 1.1032445050880387e-07, 1.0699266294521217e-07, 1.0387176791986916e-07, 9.915130531939121e-08, 9.609284115101622e-08, 9.29345241330653e-08, 8.972446821063616e-08, 8.621450160972146e-08, 8.326404040556795e-08, 8.076998736569278e-08, 7.846556815451042e-08, 7.559496652474494e-08, 7.253591055388379e-08, 6.960889838547204e-08, 6.618789531852068e-08, 6.412988918946088e-08, 6.188224810559742e-08, 5.92548879557608e-08, 5.59226923988055e-08, 5.434478608166997e-08, 5.273375128926881e-08, 5.025225151749585e-08, 4.817327062809783e-08, 4.593293255382565e-08, 4.482850532266899e-08, 4.374058069868486e-08, 4.152666305866081e-08, 3.986864923158769e-08, 3.8329197496354265e-08, 3.688703204843834e-08, 3.541090760691185e-08, 3.3736705151027716e-08, 3.245151416912062e-08, 3.1411185542477465e-08, 2.983333644554054e-08], [1.0, 0.8932392656291338, 0.7791250305876377, 0.6773242132000719, 0.5862869211524642, 0.5143359708975809, 0.45075700597170504, 0.4013197831400652, 0.35931340075072865, 0.3282358384790131, 0.3082111128726501, 0.2954936396362959, 0.2890845715468382, 0.28894441066793997, 0.28961277252338746, 0.2910548803093646, 0.2946958270215975, 0.29497026972109947, 0.2934706609684496, 0.28950460376765214, 0.28709422893043707, 0.28090248757447406, 0.2743195916377286, 0.26742445056138475, 0.25783598212274295, 0.2530147845659426, 0.2454102286960494, 0.23373503341760224, 0.22300342705980294, 0.21271575408998833, 0.2039278968611118, 0.19544375735934996, 0.18649034729562003, 0.175410355606671, 0.16556485480744773, 0.15721521099280078, 0.14813077806746294, 0.13963854720714955, 0.13182670084768552, 0.12407668660209005, 0.1164664997407024, 0.11018894028042607, 0.10389047273891558, 0.09861961832680073, 0.09322704647936876, 0.08768250282048634, 0.08216331046408053, 0.07812623657607926, 0.07398335641541426, 0.07029605685888689, 0.06600078866570575, 0.06335130852106181, 0.060096556509350335, 0.0571078978020514, 0.05327812090912555, 0.05029325934266119, 0.04804422026312937, 0.04578547477165029, 0.04282065577227067, 0.04041269919751491, 0.03828607087495222, 0.03618135808789856, 0.03438644781517251, 0.032624034076815606, 0.031086956647798536, 0.029716774226543244, 0.0283782844048039, 0.027266166431485935, 0.026261567375466345, 0.025144289216037414, 0.024215270715803584, 0.023198891744451847, 0.022371111319782623, 0.021645106951819343, 0.020973607137978325, 0.019945809657978462, 0.019334107848950448, 0.018649959061146006, 0.018049594352268536, 0.017310132227908694, 0.016630502432373885, 0.015954509393888674, 0.015108805773325216, 0.01438299443392833, 0.013822542904638519, 0.013316158830178889, 0.012739886170516369, 0.012023856199103946, 0.011533117011255381, 0.011103501999246191, 0.01053986186320475, 0.010148452187780703, 0.00973885045010447, 0.00923426417948704, 0.008860441162027105, 0.00838020878797484, 0.00793231304621754, 0.00760479401035474, 0.007323925378495789, 0.006988186884781535, 0.006701480758402081, 0.006409364135043411, 0.006128005794742995, 0.0058682183588780155, 0.005623296394756344, 0.00534599441507727, 0.005118151359279188, 0.004915706688164059, 0.004683472780419287, 0.0044833400367890386, 0.004284353986546826, 0.004069836872689276, 0.0038459371375514986, 0.003644924502796604, 0.0034981321706449935, 0.0033399271920522447, 0.0031996795646559097, 0.0030947963879014036, 0.0029914475424100326, 0.0028778877704261204, 0.0027683662500116593, 0.002627153836026997, 0.00250324985066722, 0.002406777821770846, 0.0022831247550298664, 0.002195709085171599, 0.0020763637939238025, 0.001994638928560656, 0.0018996675500666013, 0.0018212266734102748, 0.001755704747771502, 0.0016902176654779075, 0.0016154590209611192, 0.001549529530082691, 0.0014772023540576642, 0.001407743172815684, 0.001344502713208093, 0.0013045163794276693, 0.0012458145311670527, 0.001198784437845456, 0.0011456833000180594, 0.0010925153461196775, 0.0010469178414323444, 0.0010113181244926054, 0.0009712289835351691, 0.0009345467348966097, 0.000882082151164268, 0.0008543813262347524, 0.0008207084812046427, 0.0007872934665542046, 0.0007505518183319366, 0.0007210669943774079, 0.0006938757445497715, 0.000665862582948916, 0.0006380797460587355, 0.0006095058565154122, 0.0005916781975361897, 0.0005678252438489509, 0.0005430401408025823, 0.0005194517807516235, 0.0005020110691894293, 0.00048327329451314574, 0.00046155408212877875, 0.00044155378278415707, 0.00042359891917182553, 0.0004051568522456058, 0.0003874194777682174, 0.00036696062183602115, 0.00035338508580762246, 0.0003384046326874407, 0.00031867216409836086, 0.00030633719141094987, 0.00029568906980363886, 0.0002846340718567061, 0.0002739129262007031, 0.0002619187287513215, 0.0002545827369885055, 0.0002447149091682418, 0.0002373400146864192, 0.0002310316974119799, 0.00022314600395659473, 0.00021338718972319185, 0.00020374074935218534, 0.0001946670403079173, 0.00018668751575935555, 0.00017966062331797007, 0.00017367490395608657, 0.00016771032448566943, 0.00016184123414503794, 0.00015466456326698383, 0.00014855323612184414, 0.00014096609703750948, 0.00013426489305565876, 0.00012886995133419568, 0.00012299930043663552, 0.00011729776626945479, 0.00011242957430375228, 0.00010742799528692343, 0.00010330488886454916, 9.896034631480081e-05, 9.422177821059127e-05, 9.040892139065172e-05, 8.670308772903857e-05, 8.213027753205693e-05, 7.912100245822323e-05, 7.694191276735765e-05, 7.318338830555676e-05, 6.914459379604983e-05, 6.59501695829821e-05, 6.408424038364294e-05, 6.12467338354996e-05, 5.925198273818554e-05, 5.7035572015510715e-05, 5.517414881698072e-05, 5.313394128619304e-05, 5.19019711190948e-05, 4.988153287669786e-05, 4.821034260181343e-05, 4.592883743127124e-05, 4.466469740749654e-05, 4.319873174730982e-05, 4.150558128833993e-05, 3.9454694614094764e-05, 3.807064951772027e-05, 3.691023974173129e-05, 3.511592743719102e-05, 3.3852179414328785e-05, 3.249350232480952e-05, 3.149102099516578e-05, 2.9966452686629414e-05, 2.82745739709116e-05, 2.7105157592101707e-05, 2.55265059622969e-05, 2.4669109946936908e-05, 2.322987609843704e-05, 2.206842315168887e-05, 2.1165395396082634e-05, 2.00543598258656e-05, 1.921278401720357e-05, 1.8369210371265557e-05, 1.7319685395307615e-05, 1.650550553195081e-05, 1.5700286149506493e-05, 1.495637332403352e-05, 1.4378445140492013e-05, 1.3846673734103452e-05, 1.3385924490171914e-05, 1.2636080900444215e-05, 1.2166800475030243e-05, 1.170704990112202e-05, 1.1127312123274284e-05, 1.0647424274661537e-05, 1.0269605423866787e-05, 9.95523109854822e-06, 9.692296164034601e-06, 9.428130659456303e-06, 9.160683416192153e-06, 8.952107741388992e-06, 8.696197446067892e-06, 8.443776918187116e-06, 8.208591786280949e-06, 7.936004475707436e-06, 7.789890415933414e-06, 7.5167226003801986e-06, 7.2084336590727225e-06, 7.046362383545923e-06, 6.743799009057155e-06, 6.544077709308388e-06, 6.388196117973917e-06, 6.214648049153194e-06, 5.896991692015515e-06, 5.701174977251258e-06, 5.5142459810408875e-06, 5.375003876027853e-06, 5.254026351542037e-06, 5.1014964526891355e-06, 4.9464993255468716e-06, 4.796553217334434e-06, 4.627241922492128e-06, 4.432011800854324e-06, 4.256867069867465e-06, 4.023113754542594e-06, 3.869854984028051e-06, 3.5725110320168207e-06, 3.416022457062353e-06, 3.2448540886212736e-06, 3.0841010985992265e-06, 2.8687535162331843e-06, 2.723385729837545e-06, 2.62403340261151e-06, 2.516203428834386e-06, 2.3935583661795157e-06, 2.2794228904441544e-06, 2.1498219397981026e-06, 2.012202164384609e-06, 1.9180834186707587e-06, 1.8467771053159536e-06, 1.7758502730204264e-06, 1.6699542373855211e-06, 1.5986873452736715e-06, 1.5493125012930519e-06, 1.4933818361066742e-06, 1.4578281353605327e-06, 1.4293214538561377e-06, 1.387481161548366e-06, 1.3443842095153575e-06, 1.3211067790467612e-06, 1.2691873872783396e-06, 1.239184727957323e-06, 1.2076838786696541e-06, 1.150968698088855e-06, 1.0993381000723753e-06, 1.0761970884808345e-06, 1.0528308745193878e-06, 1.0187988538911365e-06, 9.894930543515898e-07, 9.747769958429382e-07, 9.538277280582795e-07, 9.250719639343675e-07, 9.010330537746829e-07, 8.809426455250875e-07, 8.612109524487659e-07, 8.376499017047099e-07, 8.02541066144179e-07, 7.81693696243759e-07, 7.525799944734251e-07, 7.248545896963014e-07, 7.067879458397102e-07, 6.781119820340198e-07, 6.556197200089788e-07, 6.219471483903298e-07, 6.045487096608338e-07, 5.826669450270489e-07, 5.658826699595267e-07, 5.470764275012912e-07, 5.248939080972333e-07, 5.072221658464019e-07, 4.915903868251625e-07, 4.6408896168937784e-07, 4.4005501625647555e-07, 4.207081409134091e-07, 4.027161404083054e-07, 3.797288727204372e-07, 3.618240677631107e-07, 3.4399028608857114e-07, 3.264067932754745e-07, 3.177317759934898e-07, 3.0515333396261236e-07, 2.9357432628540984e-07, 2.830122593014746e-07, 2.7175474945344946e-07, 2.644774618785863e-07, 2.544145217729811e-07, 2.4454002393537485e-07, 2.3573966054902352e-07, 2.2512309077771164e-07, 2.1101725807941397e-07, 2.006989319981341e-07, 1.9001801325044596e-07, 1.8416535015435e-07, 1.7841612372101715e-07, 1.7123144382644343e-07, 1.5993727313246647e-07, 1.5512090107505992e-07, 1.4995346013409262e-07, 1.4674854295997967e-07, 1.4239869520091474e-07, 1.3822973072029386e-07, 1.3693661699972354e-07, 1.3333731186705158e-07, 1.3055805733469161e-07, 1.2828030180295263e-07, 1.258467684655619e-07, 1.224982344662443e-07, 1.1891568997496831e-07, 1.1493460854411153e-07, 1.1178049417210856e-07, 1.0820414468564918e-07, 1.0534515961518444e-07, 1.0091895458691572e-07, 9.704078038942951e-08, 9.3889535251064e-08, 9.103817426484321e-08, 8.70724013121826e-08, 8.479990656620937e-08, 8.16488977695524e-08, 7.875116961874618e-08, 7.5774277296051e-08, 7.16849399696959e-08, 7.026358711105863e-08, 6.745811335929675e-08, 6.389040185731033e-08, 6.162460248079997e-08, 5.903647959358662e-08, 5.5602503015760824e-08, 5.333220233847796e-08, 5.065693095989103e-08, 4.7621246056482234e-08, 4.586225885923991e-08, 4.352791630688034e-08, 4.1680645947814625e-08], [1.0, 0.8837433019784608, 0.7809745471861033, 0.6849688882032899, 0.5995926206723644, 0.5235492640802026, 0.45656400657266194, 0.4022317048729946, 0.35577610243485003, 0.3217199426489494, 0.29908234172160447, 0.2853372049655525, 0.2804617529201269, 0.2820219170083307, 0.2828664591976705, 0.2878808047617347, 0.2853131438895531, 0.2891140282076845, 0.2876021198460784, 0.2897899323300534, 0.28875788299895305, 0.28472577985442343, 0.28321456376709764, 0.27572704863127356, 0.2719868445430407, 0.2638008251127418, 0.2534713056465673, 0.243609145790208, 0.23652073766286844, 0.22431437754665243, 0.2159440022805239, 0.20606078252412446, 0.1929070061748396, 0.18359603481578957, 0.17430093189925902, 0.16618691560578613, 0.1553910691243592, 0.1470150468541363, 0.1381441907371002, 0.1303674769997837, 0.12213222845436716, 0.11553503899258417, 0.11062478395795344, 0.1025917282017544, 0.09487013564678809, 0.08947737053347095, 0.08438639481931011, 0.07933792708981922, 0.07536251064547393, 0.07100284066057244, 0.06671685360727542, 0.06282378126259669, 0.059972311715129206, 0.05643963545571429, 0.053251693386265155, 0.05036672466744283, 0.0479952635876589, 0.04528537107581374, 0.04360168459407948, 0.04144934940566448, 0.039633841523252306, 0.03805141415415638, 0.03654584895524162, 0.03493806469522732, 0.03334912088878707, 0.03200125524494247, 0.03059501410482351, 0.0293307927841807, 0.028229941822434646, 0.02732442731429365, 0.025971104462461286, 0.02503031827492181, 0.024186638452403274, 0.023265486770840716, 0.022232572363473823, 0.02154204266704888, 0.02079632750708321, 0.01990980346281272, 0.018882970295162657, 0.018104188058176488, 0.017295316039668652, 0.01646957980013518, 0.015934613076158975, 0.015301690187978074, 0.014782466646400195, 0.0139245911813679, 0.013403932311388391, 0.012799945436571012, 0.012374563091868596, 0.011982283277685588, 0.01148481555689305, 0.010947526742231158, 0.010352661030558073, 0.009902923181015754, 0.00949365538967005, 0.009048978468761433, 0.008602197968845794, 0.008199332835316757, 0.007834639764210819, 0.007486397291930981, 0.007090584928117198, 0.006763505709114093, 0.006489173246490451, 0.006247370655169793, 0.005984686849029141, 0.005729761983303006, 0.0055130549305242044, 0.0052682703982622195, 0.005068610749914801, 0.004860088806071142, 0.0046360395493290065, 0.004490721368692956, 0.004232679687967514, 0.004054695674752362, 0.00386537602830738, 0.0035597988713015464, 0.00338409098839565, 0.0032435458264130717, 0.0031009807887321713, 0.002958466504900964, 0.0028552858997640553, 0.002734990704004886, 0.0026090937275240265, 0.0024942611295380303, 0.0023976854548967397, 0.002299918877208627, 0.002213191910009347, 0.0021064500678010228, 0.0020046889013716654, 0.0019290619050307042, 0.0018550217948979952, 0.0017865694409853433, 0.001713692020387219, 0.0016630392207564668, 0.0016248233456371622, 0.0015855509877562223, 0.0015350319726980862, 0.0014970968489344844, 0.0014447722246592484, 0.0013760410908619986, 0.0013238142611851165, 0.0012673966299044574, 0.001221700495363848, 0.0011743104975674341, 0.001130553943251019, 0.0010878190644155877, 0.001055374250546836, 0.0010093476333256123, 0.0009540599297029902, 0.000919729767430038, 0.0008857822088365513, 0.0008549943634166429, 0.0008185956000141608, 0.0007808346162577341, 0.0007571964993608899, 0.000718101869589916, 0.0006803897710935189, 0.0006556459947549565, 0.0006178546875068625, 0.0005856519577381443, 0.0005609891688709467, 0.000534088534155775, 0.0005063839105917422, 0.00048703355004576853, 0.0004636209500201792, 0.0004457497786788983, 0.0004213322051565531, 0.000404841244815959, 0.0003881139097208163, 0.00037133554821316576, 0.00035301314594543846, 0.00033658360996883916, 0.0003212943208365064, 0.0003061381779848237, 0.00029088313001763584, 0.0002802133441731803, 0.0002670420756497015, 0.0002584707058152027, 0.0002488295141814106, 0.000239235293516844, 0.00023150816516640682, 0.00022255088696165935, 0.0002104578098450906, 0.00020345634594294464, 0.00019583502668043764, 0.00019099228986674597, 0.0001831587562050227, 0.00017587568299124996, 0.00016689259279369656, 0.00015841477545852826, 0.00015207075620089888, 0.0001464295523140688, 0.000139727043128921, 0.0001340858845086128, 0.00012885486145398082, 0.00012314192570173776, 0.00011982419847402539, 0.00011554236797641763, 0.00011080217206928666, 0.00010665696271521598, 0.00010270564605555672, 9.757320940040099e-05, 9.334375702086605e-05, 8.955634730065072e-05, 8.588485287213246e-05, 8.297864859653219e-05, 7.913705827757679e-05, 7.650483677558521e-05, 7.396091056995625e-05, 7.18966092067968e-05, 6.928027422007075e-05, 6.719650005578329e-05, 6.42744461579244e-05, 6.173208180802984e-05, 5.9344027357490134e-05, 5.713303133493041e-05, 5.48270658313526e-05, 5.340583078939287e-05, 5.0995084812883254e-05, 4.9079526600391686e-05, 4.751105992543748e-05, 4.5641192355271386e-05, 4.3319983464506524e-05, 4.1614357118123e-05, 3.9862080267526775e-05, 3.76053042850432e-05, 3.6243728012424405e-05, 3.485448742877123e-05, 3.301455494945057e-05, 3.150098884296476e-05, 2.9599721782822762e-05, 2.781184966722969e-05, 2.663658393378366e-05, 2.5134506180052002e-05, 2.408498886906453e-05, 2.2645171329287e-05, 2.165342556329032e-05, 2.072182827237693e-05, 1.955432434722995e-05, 1.8629580296085595e-05, 1.7918976357298145e-05, 1.7196932038949867e-05, 1.6443801518234974e-05, 1.5761172063512107e-05, 1.5251446703449004e-05, 1.4687884965958006e-05, 1.4263445667771884e-05, 1.3862126765485738e-05, 1.3325328925388461e-05, 1.2982462701753914e-05, 1.2424768379176075e-05, 1.2074970109748043e-05, 1.154039272534983e-05, 1.1329992051865785e-05, 1.0881457592961591e-05, 1.0618779767659326e-05, 1.0300043005448928e-05, 9.987010145191273e-06, 9.723693376251038e-06, 9.309595814983219e-06, 9.033926714078325e-06, 8.70321738836444e-06, 8.300760264842289e-06, 8.007263743897703e-06, 7.648702218298238e-06, 7.3550371241142625e-06, 7.019457945510068e-06, 6.5751440623705e-06, 6.3033121081448635e-06, 6.021727009126207e-06, 5.807228791256169e-06, 5.506038769956082e-06, 5.172738263411746e-06, 4.9246899670502775e-06, 4.736733010687521e-06, 4.442656605404221e-06, 4.17562981398217e-06, 4.009877701428494e-06, 3.7898426340919602e-06, 3.648541351780289e-06, 3.5044119990182987e-06, 3.347316154865541e-06, 3.185069092154274e-06, 3.0779711180883346e-06, 3.008184762409115e-06, 2.924914905962637e-06, 2.7929554991940402e-06, 2.6941785219149454e-06, 2.5934990709944506e-06, 2.5178873382092947e-06, 2.468969288548185e-06, 2.3931926311008163e-06, 2.3361635951274623e-06, 2.2626343496499675e-06, 2.196400300522196e-06, 2.0955053123546094e-06, 2.0331854901575684e-06, 1.9341929332530246e-06, 1.8275431672679786e-06, 1.7636382103983755e-06, 1.6459966359124785e-06, 1.5820037540888954e-06, 1.533101275126776e-06, 1.4625781344834179e-06, 1.4116013074871375e-06, 1.360588164445183e-06, 1.311950035548529e-06, 1.2494130085989182e-06, 1.185942405213316e-06, 1.1203577728439466e-06, 1.0623602250226446e-06, 1.015213372898636e-06, 9.691970402122417e-07, 9.159216716653411e-07, 8.803537325089558e-07, 8.520683402923716e-07, 8.076570525073248e-07, 7.824078684333659e-07, 7.469900398280853e-07, 7.217665369221529e-07, 6.853484452825581e-07, 6.531119306131958e-07, 6.329934709851845e-07, 6.019673336524416e-07, 5.750700527013483e-07, 5.560185768338938e-07, 5.263699403426577e-07, 4.994467876176499e-07, 4.785453065347976e-07, 4.5780601415323513e-07, 4.4135116520234453e-07, 4.232728644024066e-07, 4.0542934653229674e-07, 3.966864560577506e-07, 3.803599848743097e-07, 3.6550305929021394e-07, 3.5365909919201185e-07, 3.290924556344244e-07, 3.1683567672525783e-07, 3.078481035219581e-07, 2.934346334426023e-07, 2.8554554938308644e-07, 2.7560146301192227e-07, 2.6977445363041567e-07, 2.570428662742314e-07, 2.4633482959589525e-07, 2.395692864297935e-07, 2.27667093197092e-07, 2.196056538760942e-07, 2.1411947784199328e-07, 2.0366200903734414e-07, 1.9580719672954815e-07, 1.8912886951433098e-07, 1.8198639280579736e-07, 1.7106245785852188e-07, 1.6311332310523256e-07, 1.5381272075552816e-07, 1.4709429648978753e-07, 1.3906333898574437e-07, 1.3114369910773938e-07, 1.261849805025865e-07, 1.193845126409791e-07, 1.1527000551594683e-07, 1.1039229800954046e-07, 1.0611233871823924e-07, 1.0025553683708034e-07, 9.789564494253726e-08, 9.454143887925043e-08, 9.18168757069364e-08, 8.759507595437187e-08, 8.493486855211095e-08, 8.184057521074425e-08, 7.935664872700067e-08, 7.700749161426139e-08, 7.391684465264594e-08, 7.195656476655772e-08, 7.009179899013225e-08, 6.86814181602613e-08, 6.695731946804729e-08, 6.426425349432158e-08, 6.207488160239061e-08, 6.094976932104891e-08, 5.961102318824428e-08, 5.7179213012035554e-08, 5.5764799567914166e-08, 5.479699572236329e-08, 5.377691106440562e-08, 5.281036311618847e-08, 5.187946269986639e-08, 4.898083273745029e-08, 4.675479108348945e-08, 4.566107176088606e-08, 4.4369649175590926e-08, 4.2567551789279554e-08, 4.0794033669227757e-08, 3.953395700213981e-08, 3.6044864359217117e-08, 3.423195430195039e-08, 3.3085361812396824e-08, 3.179087025087175e-08, 2.99442457280286e-08], [1.0, 0.8839391041721761, 0.7772722972120566, 0.6830289487139556, 0.5998238516558895, 0.5209450855005945, 0.4537707691099318, 0.3958609674512683, 0.350772525494012, 0.31914283954724776, 0.3016909323837733, 0.2898739194058461, 0.28386209838588855, 0.2832900176134707, 0.2849432262347983, 0.28739702929834965, 0.28929136540207123, 0.2922099951381151, 0.29020251766185967, 0.28830147345943874, 0.2888571639943258, 0.2837183901667558, 0.2783617219862204, 0.2717054950085807, 0.26589223929156625, 0.2601001797149847, 0.2500099823111104, 0.24207714955011414, 0.2321457846141415, 0.2226384655399924, 0.21549876136829, 0.20538819371103298, 0.19645525430469396, 0.1866681058006216, 0.17801813410307626, 0.1695096293863684, 0.15984432594238757, 0.15081284572855042, 0.1410262995986856, 0.13281189222391585, 0.1248866587115397, 0.11744401041448076, 0.11086761377541182, 0.10475133529961654, 0.09809714872714163, 0.09235562507267532, 0.08596387218687851, 0.08062956574308396, 0.07668763489971148, 0.07218512273342191, 0.06865077837485305, 0.06503942070737172, 0.06132940336889874, 0.058424988713074916, 0.05505816414926233, 0.05231515373948853, 0.04974295983678584, 0.04758474744676232, 0.04583741775717193, 0.04406602179491404, 0.0423905239934419, 0.04029376929015507, 0.03840909534720796, 0.03622639156902827, 0.03498143256431987, 0.03380435984663805, 0.032324738803512096, 0.030847557542400966, 0.029481439190371415, 0.027928432426786182, 0.02678524820216483, 0.025406968942243164, 0.024541768043942064, 0.023500599920279107, 0.02240640173609001, 0.021452067646233485, 0.020371217447400426, 0.019535782017863927, 0.0188040598964782, 0.01803963488454551, 0.017234988180548468, 0.016632214750542107, 0.015907099996527382, 0.015353723173467927, 0.014628236113714405, 0.013953277169311192, 0.013184204208596955, 0.012700337781575885, 0.012116879777618904, 0.011527260994146799, 0.01097078303172515, 0.010421157518202719, 0.009985489235990018, 0.00950844944227952, 0.009081202722349052, 0.008738749324031812, 0.008380357937192754, 0.008102579428438082, 0.007768692821898604, 0.0073920916118868, 0.007106590966067917, 0.006823830552035282, 0.006590805003002882, 0.0063002313366662946, 0.006074545306510947, 0.005868188902711265, 0.005684182079132372, 0.0054431585065240935, 0.0052300028403271335, 0.005002064841192201, 0.0047458190920964816, 0.004546569289633646, 0.0043513722563274905, 0.00418773828735543, 0.00398851083236439, 0.0038154584831545557, 0.00361992215110658, 0.0034417257321101226, 0.00331687474749458, 0.003192089935801975, 0.003030869430160261, 0.0028874065572230697, 0.002767381367102424, 0.00264068946592054, 0.002515003341453919, 0.002423363246802486, 0.0023160317050323134, 0.002233480486258903, 0.00212673701890213, 0.002026213485189872, 0.001951677979494799, 0.001869824422047371, 0.0017996865794505954, 0.0017331637972194634, 0.0016544672863530781, 0.001607522112999306, 0.0015487739288015017, 0.0014828767633050847, 0.0014069227987564643, 0.0013620078716316216, 0.001316261345030386, 0.0012547900645617737, 0.0012140700343803179, 0.001160192906151854, 0.0011150978046497115, 0.0010797403302302312, 0.0010481218033866952, 0.001006844218758508, 0.0009732125379515574, 0.0009313992999774405, 0.0008969739999483102, 0.0008563298818172799, 0.0008325447967694244, 0.0007968146628902204, 0.0007615353094027211, 0.0007216391095634961, 0.0006943302717070173, 0.0006614701716413598, 0.0006333893757198846, 0.0006118649437224719, 0.0005776560716290607, 0.0005583804680426022, 0.0005386285765072905, 0.0005182548708936123, 0.0004992142125061014, 0.00047675353664071424, 0.0004499792047568048, 0.00042719792598643546, 0.00040571510695357877, 0.0003899754111682346, 0.00036999105487350875, 0.0003424966902988646, 0.0003253837308681659, 0.0003086700396745534, 0.00029429205318396193, 0.00027952828712519756, 0.00026766743540731076, 0.0002553896096110992, 0.00024139089994130086, 0.00023029232711511825, 0.00022057989163999008, 0.00021259005163408725, 0.00020600584006940544, 0.00019527410776327682, 0.00018722339429556338, 0.00018029768237756022, 0.00017436826957043116, 0.00016656061517805523, 0.00015848755611737957, 0.00015236032890730716, 0.00014869096258161743, 0.00014202889910989885, 0.00013466815503139541, 0.00013051704540639048, 0.00012529654343505653, 0.00012270548991261506, 0.00012068171530026279, 0.00011710768352895269, 0.00011450402106423415, 0.00011016650829299117, 0.00010550084928102573, 0.0001026764356351611, 9.901674505790411e-05, 9.460948851630547e-05, 9.080239222473583e-05, 8.79513207404914e-05, 8.465849930178793e-05, 8.023458583340397e-05, 7.77964020197914e-05, 7.36724402997326e-05, 7.050209524096233e-05, 6.69971946039507e-05, 6.41749135693899e-05, 6.104063259485244e-05, 5.8623987822551734e-05, 5.6028425511737756e-05, 5.330108946687449e-05, 5.05056933997863e-05, 4.8342572987673e-05, 4.622708289750942e-05, 4.436284243519943e-05, 4.246842299899711e-05, 4.105336743727445e-05, 3.919933144514424e-05, 3.705365315808901e-05, 3.544507809418867e-05, 3.408841076017928e-05, 3.274939756049319e-05, 3.1396225658578895e-05, 2.992527226601685e-05, 2.8498853793620548e-05, 2.7298128281319834e-05, 2.637207261247089e-05, 2.5433514848237467e-05, 2.415337446992279e-05, 2.304492324150271e-05, 2.2008030770528808e-05, 2.1228784384260768e-05, 2.0419325647902757e-05, 1.9514875230004133e-05, 1.901657068651052e-05, 1.827974312417369e-05, 1.7313217457733385e-05, 1.6319017250480518e-05, 1.5813613169400287e-05, 1.5163305374238343e-05, 1.473504980161961e-05, 1.4307974070403633e-05, 1.3781578492597533e-05, 1.335581085355883e-05, 1.3020004274600482e-05, 1.2536686322687787e-05, 1.2101728280703625e-05, 1.1564062084578668e-05, 1.126392210881974e-05, 1.0679682030342974e-05, 1.023315641241073e-05, 9.829535270477124e-06, 9.531299811298044e-06, 9.197621562630885e-06, 8.866954142085236e-06, 8.514368623225747e-06, 8.194042582112017e-06, 7.864724006523875e-06, 7.509459575014643e-06, 7.137104939763829e-06, 6.850496162485763e-06, 6.417794238937577e-06, 6.1401118189015295e-06, 5.839282607428352e-06, 5.556978595127953e-06, 5.2290210867659785e-06, 4.991434596033124e-06, 4.735595559256387e-06, 4.53179523589441e-06, 4.268649076729632e-06, 4.076202617365654e-06, 3.84019084078524e-06, 3.7396760494217866e-06, 3.5713102473919637e-06, 3.480572456028488e-06, 3.338337166862407e-06, 3.2183952490386683e-06, 3.1307385691223056e-06, 3.024196612438078e-06, 2.900195702986618e-06, 2.790118183984784e-06, 2.6822179300196172e-06, 2.5593348878510977e-06, 2.4721533627023244e-06, 2.373629030585758e-06, 2.269515205924163e-06, 2.172018675606686e-06, 2.095709313736173e-06, 2.0299883791237815e-06, 1.953144022064046e-06, 1.9001925288854967e-06, 1.8368627716256974e-06, 1.7710276985921548e-06, 1.732321000326301e-06, 1.6528597395249377e-06, 1.5448483994699848e-06, 1.4936933600612532e-06, 1.4282556299337416e-06, 1.3690264498522408e-06, 1.3137373983927388e-06, 1.2529742492053606e-06, 1.196116164803764e-06, 1.1389035996189935e-06, 1.0988556047022831e-06, 1.0479914829613083e-06, 1.0075839390446937e-06, 9.6902431871195e-07, 9.288079077469017e-07, 9.006128339288075e-07, 8.711935320338191e-07, 8.344194914102124e-07, 8.131478026172034e-07, 7.903105107478469e-07, 7.585710533458329e-07, 7.282039702043173e-07, 6.999822352773729e-07, 6.741982119584756e-07, 6.476065666102886e-07, 6.275033935242092e-07, 6.097639061844091e-07, 5.913158829457094e-07, 5.758298700385778e-07, 5.446624208611207e-07, 5.193297193454329e-07, 4.996858487004124e-07, 4.763319497260132e-07, 4.6069627633545097e-07, 4.4240343450510126e-07, 4.237756769546628e-07, 4.042829477502911e-07, 3.8932815669048663e-07, 3.7417614810275884e-07, 3.596209765402682e-07, 3.445099817504207e-07, 3.3267815611434e-07, 3.178470739898767e-07, 3.08274341489401e-07, 2.952509960668244e-07, 2.822423891584229e-07, 2.678163919687594e-07, 2.5867316478421986e-07, 2.498141075793901e-07, 2.38677650553258e-07, 2.298567742061436e-07, 2.19987605150238e-07, 2.118267531754737e-07, 2.0405723950405536e-07, 1.9535901469293473e-07, 1.8663203799458768e-07, 1.7857024675731684e-07, 1.6915644051841796e-07, 1.6040123448345426e-07, 1.540963538155695e-07, 1.4744477051822132e-07, 1.4049177038598722e-07, 1.356084894667972e-07, 1.2969274165467085e-07, 1.2475096310664545e-07, 1.2019884963449797e-07, 1.1634560700454344e-07, 1.1319547383322075e-07, 1.0710820507520092e-07, 1.0240365918670037e-07, 9.856009126477009e-08, 9.462285716685477e-08, 9.183118268345906e-08, 8.92039620084483e-08, 8.531800582624525e-08, 8.280976016311315e-08, 7.936647551827114e-08, 7.731892170610843e-08, 7.548385138013688e-08, 7.335879870532599e-08, 7.067536087395562e-08, 6.923726938643785e-08, 6.648775407680261e-08, 6.476562729822213e-08, 6.237477013037407e-08, 6.025124651005827e-08, 5.728611431024488e-08, 5.559428749158497e-08, 5.434010027394566e-08, 5.2544882923867326e-08, 5.0069843834245586e-08, 4.7042334859273056e-08, 4.540338794481975e-08, 4.366148381821434e-08, 4.170163674684165e-08, 4.018292414242845e-08, 3.8248566561049466e-08, 3.6615595573067256e-08, 3.409281260406835e-08, 3.230351048637949e-08, 3.079864307386774e-08, 2.9457851950964936e-08], [1.0, 0.8911604886506299, 0.7873933920346566, 0.6894354737256153, 0.6048754441647958, 0.5311751700820555, 0.4644184618672214, 0.4106670280256729, 0.3659401011092725, 0.33090857647836797, 0.30568662931714663, 0.2921772023980501, 0.28662915946790335, 0.28406035633558036, 0.28651454164535733, 0.28892235460339366, 0.28813783037261864, 0.29180817661561614, 0.29262493179050286, 0.29178453142781907, 0.2911072947624895, 0.2887255528320847, 0.28695794408195135, 0.2799610263948684, 0.27399834127843276, 0.2658611664567357, 0.2612155678007458, 0.2529543439159421, 0.24423928449801002, 0.23327793025124657, 0.22420846755838192, 0.2122254375577252, 0.20064677254308808, 0.19022034795186585, 0.1798558769272875, 0.17000388771745295, 0.15911461912215688, 0.15188344452970923, 0.14374152027563666, 0.13547935381162377, 0.12758306302325284, 0.12061721146436487, 0.11396031388636692, 0.10762213168896619, 0.10129123620323206, 0.09509549855963581, 0.09001263679916767, 0.08472505869589386, 0.08004533005184977, 0.07531938758268737, 0.07128041389241423, 0.06702499589534378, 0.06307411395785395, 0.060038424268173095, 0.056402816220403225, 0.053461764815297, 0.05121944873911433, 0.04894879928947966, 0.04705758766119572, 0.044834633226142694, 0.04285025707505158, 0.04126386360419641, 0.04001577889381416, 0.038180858328217875, 0.03648026019855075, 0.03465171220347492, 0.033249302189241305, 0.03174436743508379, 0.030116404568209656, 0.028889576120139097, 0.027698766032382607, 0.02669603013815876, 0.025606195784214164, 0.024673989142022117, 0.02371643492958067, 0.02271016447757849, 0.021941837998826635, 0.021139418879566333, 0.020308499079580607, 0.019549135436552782, 0.01902759018147355, 0.01829247677369178, 0.0175041907057384, 0.016767021017490415, 0.016195876884561866, 0.015734527112120533, 0.015251352649384885, 0.014618048869303549, 0.013796288771631991, 0.013273393189595728, 0.012736204655813594, 0.012208709478457574, 0.011822803034322838, 0.011412970510694743, 0.01072539469076359, 0.010249715463850827, 0.009725699335299133, 0.009251580985468655, 0.008785394423131202, 0.008371895721040433, 0.007933264046511068, 0.007520469607378965, 0.0070593560207274555, 0.006705738436703626, 0.006418921563030084, 0.0060600807655859425, 0.005726653045020264, 0.005400308984349595, 0.0051245855824206005, 0.004876506243919025, 0.00458342622148571, 0.004391084592779944, 0.004207425107090934, 0.003998772626957426, 0.0038059960933352734, 0.0036580837864307087, 0.003510513942063501, 0.003402556335655696, 0.003259200610003999, 0.003129893586670356, 0.0029763370228655197, 0.0028478211208819086, 0.0027451189543677593, 0.002613729749312744, 0.002520013069198672, 0.0024208884815721766, 0.00231546709764141, 0.0022329764615104187, 0.0021358080848124686, 0.0020637972549194766, 0.00198928296738995, 0.0019065753676244747, 0.0018522436380000286, 0.0018038763651165653, 0.001701630680079551, 0.0016343572257520695, 0.0015743140609400482, 0.0014917420865839717, 0.0014304201056918658, 0.0013699427301900931, 0.001302312388420789, 0.0012581538144304089, 0.0011928498199736757, 0.0011333764729761493, 0.00109721659199629, 0.0010493826699675879, 0.001007793571629879, 0.0009627495598459466, 0.0009228714775776012, 0.0008813260179844726, 0.0008483666977614699, 0.0008165403192666508, 0.0007809797725707396, 0.0007527660439038858, 0.0007269294348134219, 0.0006965571619820163, 0.0006697035602400457, 0.00064533180629563, 0.0006193937686008082, 0.0005948956369787401, 0.0005741215371768783, 0.0005466701582549223, 0.00052409112645666, 0.000509630917281638, 0.0004918454849273607, 0.00047272626893712547, 0.0004512070286570021, 0.00042741895898975587, 0.0004102385172083536, 0.0003930284383253193, 0.0003771208848809757, 0.00035859717667573936, 0.0003416485889092341, 0.0003247218175996287, 0.0003093238034041704, 0.000297360816616396, 0.00028393959420887013, 0.00027071098791471446, 0.0002585021588681006, 0.00024784704424781124, 0.00023955397673168147, 0.00022943557891164, 0.00022129865806869666, 0.000209810779098638, 0.00020090873188632191, 0.0001925677708384838, 0.00018647610083286396, 0.00017770949632414, 0.00016999372195282484, 0.00016191218136743732, 0.00015543392996153726, 0.00014966572370309934, 0.00014284371500302066, 0.00013738510760384214, 0.00013344683644191243, 0.00012603299891673483, 0.0001232528454067028, 0.00011950963028462972, 0.0001155894336651905, 0.00011312740544365622, 0.0001108103925559818, 0.00010780074050440435, 0.00010454435939172555, 9.955596733506969e-05, 9.698872574165613e-05, 9.451115722879043e-05, 9.213710115914996e-05, 8.978874830247747e-05, 8.658131926088625e-05, 8.374635289262324e-05, 8.188742584876e-05, 7.856639587775829e-05, 7.63574373304166e-05, 7.34642575680053e-05, 7.169395630899435e-05, 6.956842621796923e-05, 6.715687000285637e-05, 6.415130551717658e-05, 6.149952602338567e-05, 5.719071644931005e-05, 5.305662189189937e-05, 5.026102408263764e-05, 4.8313955968628466e-05, 4.61826816307034e-05, 4.37668134717577e-05, 4.099790766853356e-05, 3.906701307584503e-05, 3.731108538609875e-05, 3.531275724854572e-05, 3.357014356744031e-05, 3.180208318764374e-05, 3.0294293575543485e-05, 2.907671412384368e-05, 2.7258595612270305e-05, 2.589934735010899e-05, 2.476826541007333e-05, 2.3689248382319222e-05, 2.2745775384948665e-05, 2.1642967925411697e-05, 2.0794531099839208e-05, 1.9826690250855282e-05, 1.8997186122983587e-05, 1.854400592580219e-05, 1.7946973631528466e-05, 1.710826159795177e-05, 1.666596960831555e-05, 1.6271816315953057e-05, 1.5680981046657037e-05, 1.5149399061257706e-05, 1.4734908350981526e-05, 1.4359703273869962e-05, 1.3788995198486192e-05, 1.358456432611996e-05, 1.3393146980253711e-05, 1.3176884688760715e-05, 1.2809357807084668e-05, 1.2287638470502495e-05, 1.2040675054661435e-05, 1.1543488762242809e-05, 1.1170313781928675e-05, 1.0786337829879136e-05, 1.0297541084019414e-05, 9.791223468586897e-06, 9.464028860436508e-06, 9.231118465965494e-06, 8.956200141967785e-06, 8.588593594587722e-06, 8.30985905025086e-06, 7.820014570173182e-06, 7.458660090975186e-06, 7.163438738820106e-06, 6.9015216900615755e-06, 6.721478940923994e-06, 6.469514068551019e-06, 6.155684303049793e-06, 5.890958649798146e-06, 5.54050919424059e-06, 5.358255378297389e-06, 5.092757608421984e-06, 4.853723015182519e-06, 4.573887636675147e-06, 4.358820299378531e-06, 4.070118479464033e-06, 3.9347867247439665e-06, 3.7458437528155272e-06, 3.626856162692026e-06, 3.441627394836484e-06, 3.2813067059248616e-06, 3.145286326448922e-06, 2.9972615714702512e-06, 2.833573026747492e-06, 2.7268374632555477e-06, 2.6269485518866036e-06, 2.5059936055961687e-06, 2.436378920967892e-06, 2.3048488142080857e-06, 2.1971891998903127e-06, 2.096421774093143e-06, 2.026427695674599e-06, 1.946504095087559e-06, 1.8742296874050243e-06, 1.821048952359286e-06, 1.7788704427390714e-06, 1.7063480431816443e-06, 1.6627955127866916e-06, 1.5885532163551614e-06, 1.5339844936773973e-06, 1.4877990155674472e-06, 1.4190293959726798e-06, 1.376268534119091e-06, 1.3299601899951247e-06, 1.2863346576351046e-06, 1.228206215553234e-06, 1.17068719776975e-06, 1.1149412177385463e-06, 1.0805214168472284e-06, 1.0427905445741219e-06, 1.0105402816098656e-06, 9.551683272857698e-07, 9.165525068578721e-07, 8.80102672143435e-07, 8.494001127062072e-07, 8.221716539464762e-07, 7.84810590953669e-07, 7.544008275315155e-07, 7.309912940020447e-07, 7.046425271699706e-07, 6.84751121065338e-07, 6.611899051480231e-07, 6.38072439392346e-07, 6.190403811873368e-07, 5.96293634348909e-07, 5.779783161006528e-07, 5.567294508663501e-07, 5.270083968370012e-07, 5.055321060818152e-07, 4.7653398165844967e-07, 4.625983665855247e-07, 4.416788970972183e-07, 4.1853250313945657e-07, 3.969647217897697e-07, 3.820668421097578e-07, 3.696170232420467e-07, 3.5059642937872076e-07, 3.3235955665964154e-07, 3.1854980705267274e-07, 3.087796837339772e-07, 2.9448529790092454e-07, 2.801165687319947e-07, 2.7036068599909123e-07, 2.623244066945832e-07, 2.525700071124369e-07, 2.4361682972888206e-07, 2.301071464244829e-07, 2.1983843032657195e-07, 2.1491111022328166e-07, 2.0934129265561033e-07, 1.9586440225551304e-07, 1.8482476099266435e-07, 1.7929800554966788e-07, 1.7143011316841443e-07, 1.6514271943055508e-07, 1.5891461711469422e-07, 1.5338819810419972e-07, 1.4914478680665411e-07, 1.4422679001441337e-07, 1.40159652149944e-07, 1.3398004241979546e-07, 1.2880305292883512e-07, 1.2194846053445656e-07, 1.1697497383684791e-07, 1.1153332227785874e-07, 1.0749226612339018e-07, 1.0371397710534045e-07, 1.0056763566186303e-07, 9.593652952434456e-08, 9.207481409892398e-08, 8.878331886152627e-08, 8.485493723976882e-08, 8.150682986769099e-08, 7.882919968742866e-08, 7.60425540866859e-08, 7.384695439204726e-08, 7.014648832682264e-08, 6.79620370565344e-08, 6.533071373040338e-08, 6.305334928139455e-08, 5.98905880456004e-08, 5.715556526110941e-08, 5.4139467818932086e-08, 5.1815416438544186e-08, 4.945073770559582e-08, 4.7118500479668405e-08, 4.56642233450923e-08, 4.366526955367911e-08, 4.254687700990277e-08, 4.086440824138469e-08, 3.945557573960708e-08, 3.823828078542053e-08, 3.6596453182583816e-08, 3.501910695511262e-08], [1.0, 0.8861806570874743, 0.7832667797818368, 0.6833679726226136, 0.6018156252401333, 0.5293072890688983, 0.4622110380916042, 0.40522674233797384, 0.3640676304390998, 0.33088048014978566, 0.31065290958919056, 0.29759700242995424, 0.28779565981881833, 0.2845038054518036, 0.2877748202908789, 0.2909783435789559, 0.2937394136826759, 0.2970989680792042, 0.2994847268453821, 0.3012114900533404, 0.29886119121156607, 0.3007555311409089, 0.29603647095374874, 0.28976538204433394, 0.28420622641690024, 0.2761691468543686, 0.26890008035388924, 0.2605436299750606, 0.2503569886832674, 0.2379766632038368, 0.22842214129228947, 0.2166934875420512, 0.20422315092705776, 0.1944138265553042, 0.18390789715369116, 0.1734670514877646, 0.16488819209843625, 0.15569607685479753, 0.14653559705297264, 0.13754110223151028, 0.13004797991434697, 0.12354122247628427, 0.11571537980013591, 0.11002226333353156, 0.10487014773101383, 0.09875790931639344, 0.0934930745149766, 0.08852626044698146, 0.08389139645250643, 0.07842129529038111, 0.07423562172356507, 0.07101760205942602, 0.0673762782588232, 0.06371828351015643, 0.06009029577846808, 0.05639496880455522, 0.053756133185440494, 0.05100608519109203, 0.048478460210338574, 0.04573872462892427, 0.04343888705278876, 0.041500860217361935, 0.03985237430847623, 0.038170421765582205, 0.036108763991822036, 0.03444532247999619, 0.03293762574574895, 0.03169022296896184, 0.030448123635069577, 0.02938434268157639, 0.028118746901284894, 0.026832031835339405, 0.025697459162417186, 0.02446262635261947, 0.02338021795292203, 0.022300909093743274, 0.02153239758875598, 0.02079017513448726, 0.020046901065220505, 0.019259643341633204, 0.018470417274705046, 0.017849416176786616, 0.017036094987220397, 0.016125937150025395, 0.015513026235319255, 0.014705439122500993, 0.013971766858152924, 0.013428314849481654, 0.012911064195742927, 0.012490030036317218, 0.011894848578896125, 0.011416184042174751, 0.010858348264764317, 0.01033186323356648, 0.009858092330335367, 0.009397589017373658, 0.008922923704802554, 0.008539084786284812, 0.008208483588751538, 0.007868662339545628, 0.0075333124107585595, 0.007222487637272136, 0.006982999248700733, 0.006671194127679438, 0.0063255839560783685, 0.005967935410900652, 0.005729983621582155, 0.005483151125641988, 0.005170112861525965, 0.004995748735793805, 0.004790460229580064, 0.004643055579238446, 0.0044614308158668885, 0.004260801198964637, 0.004076403455096744, 0.003915364397568928, 0.0037112440708241736, 0.003559041926962996, 0.003417224052859129, 0.0033168642371236234, 0.003211902994715821, 0.00311479824432013, 0.0030258485013169864, 0.002939392834215656, 0.0028131470656127784, 0.0026913346906323027, 0.0026128315743066837, 0.0025094281054586737, 0.0024258552763684505, 0.002343096626431436, 0.0022288817467713347, 0.0020893414701680484, 0.0019851425696855653, 0.001926955496582388, 0.001861991733346913, 0.0017778417929533185, 0.0016951519137420692, 0.0016216749335319386, 0.0015602137544484806, 0.0014894835620605223, 0.0014401995275686798, 0.0013834462252175959, 0.0013301731308975379, 0.0012707213849697655, 0.0012286940463150974, 0.001179340693941812, 0.0011338457564255408, 0.0010994798605502563, 0.0010505562411461191, 0.0009966138068837934, 0.0009671294197799179, 0.0009299909203093026, 0.0008980920500538865, 0.0008644690986207482, 0.0008103856977537899, 0.0007808646719570083, 0.0007539701626044457, 0.0007182389152635977, 0.0006921411405198119, 0.0006662055858848653, 0.0006361458125085719, 0.0006119050280954988, 0.0005878325371450999, 0.0005634017158453805, 0.0005422223312790091, 0.0005114595617830765, 0.0004860975607180505, 0.000466285488504821, 0.000445936392653934, 0.00043342064012581575, 0.0004103308561195741, 0.00039296230892829555, 0.00037281120819686477, 0.0003558471879278521, 0.00034100448871900835, 0.0003253432397536127, 0.0003123852895998748, 0.0003006428678614636, 0.0002905525245939281, 0.0002799672112253179, 0.00026921447256167706, 0.00025669502648363184, 0.00024656747442053834, 0.00023525824449024922, 0.00022895940185101014, 0.00022206026827369788, 0.00021297978924106564, 0.0002050582335284623, 0.00019737696362377347, 0.00019121207745023173, 0.00018409394084322695, 0.0001796372496573465, 0.00017442785687102054, 0.00016700033904464774, 0.00016080566587005333, 0.0001526388941962528, 0.00014668192172522565, 0.0001402489932137065, 0.00013586803465040796, 0.00013060247946222614, 0.0001265946475666268, 0.0001224465283854666, 0.00011680783437328805, 0.00010998513240691053, 0.00010527327038289848, 0.00010124960925176603, 9.677072259933811e-05, 9.232677032413461e-05, 8.828373595211802e-05, 8.452851359572103e-05, 8.09599467377916e-05, 7.701080666431745e-05, 7.380266789969231e-05, 7.139361456682495e-05, 6.863872112638924e-05, 6.577932576142454e-05, 6.339508532859265e-05, 6.142789830065646e-05, 5.873694650230572e-05, 5.521177218011669e-05, 5.2488651375411715e-05, 5.0471363736528004e-05, 4.857570500310246e-05, 4.6855480564708834e-05, 4.583898366947932e-05, 4.3867528690008776e-05, 4.133227204100611e-05, 3.944493181101561e-05, 3.7311636757582747e-05, 3.59493361729419e-05, 3.48673033005495e-05, 3.345496574243843e-05, 3.239875684976452e-05, 3.116992609116117e-05, 3.0056981856796254e-05, 2.8886292250736707e-05, 2.7985644986264925e-05, 2.6787615892805447e-05, 2.5575102639487267e-05, 2.449278661559521e-05, 2.39045095734986e-05, 2.327523177465658e-05, 2.272154834218703e-05, 2.1989197743370434e-05, 2.1304776452563314e-05, 2.0606463988854247e-05, 1.9866712346264386e-05, 1.9263373878066254e-05, 1.867356271305282e-05, 1.7877249656629563e-05, 1.7458750326409228e-05, 1.6846411393839084e-05, 1.6250467747336332e-05, 1.577333751349824e-05, 1.5282661103492998e-05, 1.4660373620367822e-05, 1.3903035053758853e-05, 1.3118184518640952e-05, 1.2633502644264746e-05, 1.2026397031868924e-05, 1.1480676741112271e-05, 1.0858445201244954e-05, 1.008057190469739e-05, 9.625852474164295e-06, 9.117969922109546e-06, 8.564250050887036e-06, 8.151806948857905e-06, 7.67470955575207e-06, 7.2600017496973566e-06, 6.8280943647632235e-06, 6.435912703689261e-06, 6.140672994292165e-06, 5.719713968142924e-06, 5.487433135879956e-06, 5.2623965270678e-06, 5.078522929561166e-06, 4.869846559056043e-06, 4.665738996588186e-06, 4.45020320922233e-06, 4.3356198073472784e-06, 4.215439290176136e-06, 4.087530532097414e-06, 4.0133326411221755e-06, 3.907292646179581e-06, 3.830614927208357e-06, 3.724594178467858e-06, 3.6254993110799264e-06, 3.5048195254662153e-06, 3.433262572524182e-06, 3.3218762384450823e-06, 3.198119485183542e-06, 3.1265673934281396e-06, 2.983551257752981e-06, 2.923422674394453e-06, 2.8516019123028326e-06, 2.7506255566089027e-06, 2.680986743574399e-06, 2.559577098455053e-06, 2.4815887888014156e-06, 2.3794325365251447e-06, 2.282048378770567e-06, 2.2201581664263515e-06, 2.1611212244238577e-06, 2.1078426221617123e-06, 2.003957406903149e-06, 1.9261191916864286e-06, 1.873868509153047e-06, 1.7614794386128207e-06, 1.6868005096646356e-06, 1.6324891384810421e-06, 1.5751560930050033e-06, 1.4874322822166115e-06, 1.4281931727451113e-06, 1.3688571359483791e-06, 1.3142443486495965e-06, 1.2580485740424676e-06, 1.2108395836788264e-06, 1.1487933091700028e-06, 1.101130949909108e-06, 1.0627232175715563e-06, 1.0151887299928439e-06, 9.87027613267563e-07, 9.481928417869658e-07, 9.065752973181699e-07, 8.560852053230675e-07, 8.3567979448385e-07, 7.935190950983102e-07, 7.709006119043906e-07, 7.491392844978245e-07, 7.371897241546648e-07, 7.131522242717735e-07, 6.809749857932981e-07, 6.541027286727954e-07, 6.391803552484596e-07, 6.098078874831448e-07, 5.857690396625887e-07, 5.645947491024315e-07, 5.446596076744577e-07, 5.24999332125517e-07, 5.048435462044644e-07, 4.818877507661204e-07, 4.694577919910434e-07, 4.5552034217493355e-07, 4.4418431481962135e-07, 4.242144803113583e-07, 4.047277100572752e-07, 3.816868641591409e-07, 3.676341850945926e-07, 3.529681554693244e-07, 3.364455122939578e-07, 3.2491954980395527e-07, 3.0739624583252867e-07, 2.8696636952509245e-07, 2.733594156125669e-07, 2.573017508442777e-07, 2.447312454171129e-07, 2.3326687960803252e-07, 2.2149363080052612e-07, 2.097342746529964e-07, 1.9729527708947552e-07, 1.850946896926522e-07, 1.7478104648779644e-07, 1.6688182919362208e-07, 1.574370377660466e-07, 1.493593694175426e-07, 1.437954637343416e-07, 1.3843563339169197e-07, 1.3353882414241029e-07, 1.2588388105087506e-07, 1.2091733316517088e-07, 1.1614664747715398e-07, 1.1324252655632164e-07, 1.078941179389633e-07, 1.0605918845333948e-07, 1.0303583185745006e-07, 9.942618609399717e-08, 9.624568037896318e-08, 9.223841841916155e-08, 8.902715649731183e-08, 8.493191790298552e-08, 8.234385223561303e-08, 7.913223765662875e-08, 7.635391063241355e-08, 7.312021375160534e-08, 7.163501740457698e-08, 6.953696650238556e-08, 6.775933947316915e-08, 6.498447995415731e-08, 6.32725162284222e-08, 6.154500868841608e-08, 6.00388837742371e-08, 5.8083100659451966e-08, 5.577762005718504e-08, 5.272003719329611e-08, 5.050570174385574e-08, 4.88969889157259e-08, 4.692915481333672e-08, 4.589466265641101e-08, 4.422787834910881e-08, 4.2447201943849333e-08, 4.07068186054976e-08], [1.0, 0.8937629269661779, 0.7727016497802388, 0.6746685478507541, 0.5903180856016979, 0.5153174161290863, 0.45170466927122754, 0.4004568997894285, 0.3603470579379063, 0.33446956182116594, 0.3182902825576683, 0.30656740089797546, 0.3001722264772826, 0.2971211064129663, 0.29831589745527043, 0.2985931677816957, 0.29876922295217495, 0.29964725403708997, 0.2941309818046318, 0.29621130105230437, 0.2923082044848886, 0.29029383446383444, 0.2837794563208671, 0.2787109249263949, 0.2735679042201439, 0.26469136477543165, 0.25497520577089866, 0.2481610695161903, 0.23723672768603235, 0.22887565604346116, 0.220217299828279, 0.21051137585969332, 0.2004610964121859, 0.1923301876367518, 0.18433761175396224, 0.173627864202855, 0.16399902523958548, 0.15504920851367718, 0.14793563402055177, 0.13934930929606817, 0.13228648376130767, 0.12546494539892783, 0.11701129342662114, 0.10990539304982229, 0.10303487826209658, 0.09722840819088166, 0.09136878282843885, 0.08690769332355927, 0.08266267249451388, 0.07829181695786949, 0.07359671719423809, 0.06954658308698501, 0.06553493236211645, 0.06183693083486227, 0.05869154182048377, 0.05554625800665794, 0.05278356542800517, 0.05034115862238286, 0.04784161042775254, 0.045947487963559894, 0.043468602381900895, 0.041121041636900016, 0.03901588445775793, 0.037622156594974976, 0.03595255439461519, 0.03456033651361683, 0.033348081586050835, 0.031990908756531496, 0.03059499267828657, 0.0295097024893081, 0.028328725409187783, 0.027572352239096955, 0.026433226262168374, 0.02535899176056877, 0.024208774559454926, 0.023310265269600648, 0.022410348944945563, 0.02140734954313161, 0.020159345798011742, 0.019350554256409563, 0.01865256167659284, 0.01769769924918964, 0.016983555471395226, 0.016268317538433556, 0.015700150808214193, 0.015061232263410237, 0.014429912223843506, 0.01372656115114826, 0.013192059944059545, 0.01276968092534974, 0.011932107772747464, 0.011393332882728846, 0.010865772048298037, 0.010368845383378058, 0.009826241130531389, 0.009409058854407359, 0.008954405321420505, 0.008543854146938585, 0.008142763684346842, 0.007812280714960002, 0.007500301877931541, 0.007158410515251733, 0.006853361359575816, 0.006539002311667566, 0.00628863939690299, 0.006001226033429858, 0.005773201102707585, 0.005512407233512756, 0.005211928028617613, 0.004983260803189226, 0.004760981595788508, 0.004544769969094219, 0.00431100464008126, 0.0041445705096113195, 0.003973533770877132, 0.0037913064157625268, 0.0035930257940064757, 0.003406519713980074, 0.003307079994401604, 0.003159287323726492, 0.00301853827394765, 0.0028762092521884266, 0.002758305027938128, 0.00263821513066036, 0.002525933016734031, 0.0024220457109005293, 0.0023158667435062897, 0.00222915187915463, 0.0021379057018790486, 0.0020474138224415, 0.001969009002126479, 0.0018851525434128299, 0.0018178388831229459, 0.0017496681621680032, 0.0016917152136321255, 0.0016351989016846716, 0.0015616346339989242, 0.0015121358045949809, 0.001452044801969259, 0.001395955172304792, 0.0013414042925550657, 0.0012778456685849638, 0.001214400656474011, 0.0011583953462830083, 0.0011057749504765773, 0.0010546213234332886, 0.0009938034839253702, 0.0009491202530489457, 0.0009106459379539027, 0.0008658313681606115, 0.0008330661487109828, 0.0007899212524719807, 0.000759204707038352, 0.0007274575033239477, 0.0006823354761172338, 0.0006556173431704782, 0.0006284881807542634, 0.0006003141112198454, 0.0005756052732219688, 0.0005525125688112104, 0.0005289241360053115, 0.0005091374777231547, 0.0004873157301600596, 0.0004716963813443644, 0.00045577463490072937, 0.0004382986300663286, 0.0004258541784164039, 0.0004110128525875238, 0.00039461422277077156, 0.0003810155434744966, 0.0003657962856539787, 0.0003532447064224217, 0.0003381485205481106, 0.00032622563370917235, 0.000312484504595906, 0.00030025094228092994, 0.00029068709298972267, 0.0002814470814177873, 0.00027014546505920535, 0.0002596336944706083, 0.0002527355580540849, 0.0002451157588384274, 0.00023702581481287546, 0.00022366926206348264, 0.00021424507414706702, 0.00020478012099967827, 0.00019704044883523604, 0.00018818013166061693, 0.00017911877374541106, 0.0001687427599578886, 0.0001609830933585539, 0.00015303290149828162, 0.00014565138408073218, 0.0001384387518030717, 0.0001317259733911263, 0.00012561808618086095, 0.00011967608653473657, 0.00011663352676575289, 0.00011128599723225323, 0.00010570317189782682, 0.00010213953106247638, 9.781422534761512e-05, 9.32435051842024e-05, 8.929224393157843e-05, 8.60321803538072e-05, 8.23388504883048e-05, 7.936588632935886e-05, 7.64151831673638e-05, 7.406472363597025e-05, 7.118419137770934e-05, 6.8288547172411e-05, 6.557312691765407e-05, 6.301334019702566e-05, 6.01980230387273e-05, 5.770841829476898e-05, 5.60120917338345e-05, 5.404668951114999e-05, 5.168341694142156e-05, 4.9877959948168675e-05, 4.8153538500419316e-05, 4.5904753501612586e-05, 4.294460005512122e-05, 4.099123035909144e-05, 3.959498222824726e-05, 3.804941588130768e-05, 3.631797314814272e-05, 3.496051818928383e-05, 3.355858468057478e-05, 3.2311176314832833e-05, 3.0607318939762994e-05, 2.920912959515301e-05, 2.8261399391194243e-05, 2.7128183282756883e-05, 2.6177457190868924e-05, 2.521862018509514e-05, 2.4410499564676354e-05, 2.3441017190831777e-05, 2.2805422006353635e-05, 2.2104690182256413e-05, 2.1288398446688214e-05, 2.0019712733970305e-05, 1.9233212671342868e-05, 1.8409512832817546e-05, 1.7766133195873072e-05, 1.7327038393391397e-05, 1.6255720767358733e-05, 1.562571283063391e-05, 1.4979758622777983e-05, 1.4298705986338582e-05, 1.3755785487975043e-05, 1.3246199877517266e-05, 1.268443789553303e-05, 1.2172028651320165e-05, 1.1753724151710907e-05, 1.1353456862555338e-05, 1.0904955361574201e-05, 1.0440599602749745e-05, 1.0067957492110404e-05, 9.722363812508036e-06, 9.394154906411466e-06, 8.881116204466648e-06, 8.474098931155901e-06, 8.145060869387895e-06, 7.730337653350323e-06, 7.25848354276787e-06, 6.899812185315393e-06, 6.5575182789956516e-06, 6.362184119191012e-06, 6.090567567632473e-06, 5.766244658125565e-06, 5.404005110060076e-06, 5.21745121109224e-06, 4.988207531579994e-06, 4.774562345635374e-06, 4.599850114229409e-06, 4.408864488461779e-06, 4.184794274292136e-06, 4.0023858995781e-06, 3.8342068838234195e-06, 3.6861307765738123e-06, 3.5489982174600334e-06, 3.3834973278991365e-06, 3.2416089750551665e-06, 3.0922904561080362e-06, 2.9372040559645037e-06, 2.844289993704574e-06, 2.7035316223337875e-06, 2.595319851647576e-06, 2.4592911447516477e-06, 2.3811833809452744e-06, 2.2743311571702776e-06, 2.1693050710690798e-06, 2.0929371708297393e-06, 2.005953746366909e-06, 1.9299658160295176e-06, 1.8869469150997554e-06, 1.7987017161067123e-06, 1.725426222672458e-06, 1.6722781315832589e-06, 1.6240691769887725e-06, 1.567736155564113e-06, 1.503081731703813e-06, 1.431125228249625e-06, 1.383826323520793e-06, 1.3477864621987458e-06, 1.3094612554838734e-06, 1.2670237185950052e-06, 1.193065953128144e-06, 1.142330869557018e-06, 1.1103672980234293e-06, 1.0662010783213371e-06, 1.0384908090244493e-06, 9.802745355470338e-07, 9.28718020006245e-07, 8.922918086679544e-07, 8.516510916574216e-07, 8.179633163720258e-07, 7.809707976647634e-07, 7.545064027584386e-07, 7.315808734869179e-07, 7.058207612747882e-07, 6.781362968646844e-07, 6.415214069954405e-07, 6.199980880132374e-07, 5.86761372019495e-07, 5.676231144533306e-07, 5.436411233762567e-07, 5.187492959645863e-07, 4.975021227147771e-07, 4.756958926532785e-07, 4.553352375118413e-07, 4.3470879663107267e-07, 4.1424475792334355e-07, 3.9011380343445074e-07, 3.7330672859478097e-07, 3.501487099887616e-07, 3.352981076521426e-07, 3.253441918897234e-07, 3.053112815537236e-07, 2.907464172646916e-07, 2.755397424822711e-07, 2.621969024706709e-07, 2.5013445915266663e-07, 2.3990336148023336e-07, 2.2860419945658933e-07, 2.1994879777759558e-07, 2.128443812489935e-07, 2.0398745042822328e-07, 1.9793198108260746e-07, 1.9178894895711877e-07, 1.8731836391884845e-07, 1.801209267741913e-07, 1.7409557529560719e-07, 1.6982119266600266e-07, 1.651984257717225e-07, 1.5934220656300258e-07, 1.5674201502462218e-07, 1.4985316782659005e-07, 1.4659795268305212e-07, 1.4063753304866121e-07, 1.3561291175635117e-07, 1.3103949047475783e-07, 1.2574170362330232e-07, 1.2044543656387715e-07, 1.1554520714446858e-07, 1.1240081652013658e-07, 1.097073264757072e-07, 1.0540646746748706e-07, 1.0324768739304511e-07, 9.83347824260391e-08, 9.568822149054898e-08, 9.260668978226714e-08, 8.914121533569561e-08, 8.569420720849665e-08, 8.325660532972969e-08, 8.073822502930099e-08, 7.874185996560677e-08, 7.626724510414408e-08, 7.380412902298406e-08, 7.152452275413831e-08, 6.845134446535942e-08, 6.578200790956281e-08, 6.356962294302812e-08, 6.081194322964852e-08, 5.71252803483708e-08, 5.473778625601884e-08, 5.198091962922976e-08, 5.0245090403132665e-08, 4.8840447887635775e-08, 4.721838841108391e-08, 4.525090625639418e-08, 4.3973500797373894e-08, 4.1183090055068756e-08, 3.9635266963715894e-08, 3.7921591821793965e-08, 3.62362765127968e-08, 3.4870486899745545e-08, 3.353170756866721e-08, 3.160423162090479e-08, 3.003273666755838e-08, 2.9133309362191953e-08], [1.0, 0.8914496573957374, 0.7857766016251083, 0.6879085050386403, 0.6007553889185865, 0.5278267073134812, 0.46223716467716225, 0.41154671430261264, 0.36928037541190567, 0.3383670240281223, 0.3179238685681673, 0.3025466550218932, 0.2959160319281041, 0.2927121179731199, 0.29195165735822254, 0.28815259155532835, 0.2885322832409048, 0.28839734989586063, 0.28501133224939496, 0.2854040857004734, 0.28016638650604947, 0.2756817405141268, 0.27081420201819995, 0.26296909337249463, 0.2555417584249607, 0.24714018838019386, 0.23994740105814158, 0.23288768178032418, 0.22427383258650768, 0.21606718944889747, 0.20595238482591854, 0.19689108131857483, 0.18731220654437808, 0.17799828967165177, 0.1680685641428495, 0.1604458993326255, 0.15225439997948215, 0.1441408502045358, 0.13634624902924156, 0.12884422236792495, 0.12157957156669114, 0.11434241362067618, 0.10776287218557169, 0.1022011521730475, 0.09716887716733776, 0.0913621700352076, 0.08634186397877393, 0.08174491005800313, 0.07714646879266837, 0.0731415781613517, 0.0694133572694358, 0.06577975800817472, 0.06217818360108909, 0.05880819775788328, 0.05570864558989962, 0.052919885611742164, 0.049846413357792135, 0.04748362220337961, 0.04557777146125672, 0.04347452738676813, 0.04136033457642175, 0.03984106759606317, 0.0378958773183178, 0.03554124697480901, 0.033831470651956956, 0.03224156990085589, 0.030800605621558248, 0.029668185170553803, 0.02830494585347988, 0.027353260338723113, 0.026398394404561848, 0.02529213266599522, 0.02438163307804044, 0.023470409564398328, 0.022711849213336483, 0.021615368584878922, 0.021098944874549812, 0.020233499672742745, 0.019634607563487224, 0.019058178723115722, 0.018399492218766626, 0.01790037879541118, 0.017458646974391947, 0.01679915211936888, 0.016060385532674644, 0.015305184619277675, 0.014736771384821445, 0.014174703251476347, 0.01350066386782292, 0.012674590332649005, 0.012200397500349363, 0.011481775976361238, 0.010808931864798811, 0.0102365087041247, 0.009807324791114664, 0.009248565294780684, 0.008883166956548344, 0.008382796812448752, 0.00794084291580554, 0.007504380853500686, 0.007218672740840893, 0.006921711415175315, 0.006609305567484152, 0.006279353528200051, 0.005927954304727439, 0.005698320285968308, 0.0054328552382249045, 0.005233529349212908, 0.004933709910049571, 0.004676152697290295, 0.0045096065407128115, 0.0042464692747024285, 0.0040501007293790485, 0.0038645526983694892, 0.003701592764765532, 0.0035802436947112784, 0.003458258249866104, 0.0033565755312506087, 0.003198197995568599, 0.0030782192314890455, 0.002967177954498493, 0.0029002691316431053, 0.0028288679781315173, 0.0027582705126061053, 0.0026740845196546463, 0.002573949246540432, 0.0024748057507207924, 0.002390435549251455, 0.0022913981362543854, 0.0022084744810218675, 0.0021297331929346027, 0.0020393635491923376, 0.0019650299860696787, 0.0018804780425237797, 0.001807130878611901, 0.0017081811248190887, 0.0016464063400064785, 0.0015854595537538561, 0.001503605512308206, 0.0014245215139596396, 0.0013505429572584617, 0.0012910150504339504, 0.001241678139109987, 0.0011886089152004988, 0.0011398193958818453, 0.0010715744914743543, 0.0010218360327203444, 0.0009748975100532159, 0.0009346001603119719, 0.0008829551508248884, 0.0008345090928258164, 0.0007839303948194886, 0.000748382113636238, 0.0007013796939047169, 0.0006618960375354658, 0.000628740313876784, 0.0006063161784131103, 0.00057707277023594, 0.0005520950354598866, 0.0005279000735429943, 0.0005029549384415632, 0.00048119636928845727, 0.00046120195610067937, 0.0004436845385675982, 0.0004196359574915633, 0.00040264741853741085, 0.00038627429826626795, 0.0003752035470539807, 0.00036171146239427366, 0.0003523646583820836, 0.00033886675074068257, 0.0003249638508782509, 0.0003100436505376994, 0.00029822113952420175, 0.00028668784902293945, 0.0002786135236973986, 0.000271439682515332, 0.0002633091634955623, 0.0002556366589258826, 0.0002476580609387046, 0.00023638653412013887, 0.0002292657856483874, 0.00022258309652394335, 0.0002162092648079175, 0.0002096491351959961, 0.00020010694028922186, 0.0001946547757150638, 0.00018658486883354778, 0.0001794827551215578, 0.00017261246922436774, 0.00016584048942125572, 0.00015920630070155245, 0.00015295872632917912, 0.00014556186082647678, 0.00014013720779485503, 0.0001350614184738254, 0.00012943612128331634, 0.00012369580458521147, 0.00011726859971014734, 0.00011246494233044252, 0.00010837173002708644, 0.00010352001433519305, 9.820395047601188e-05, 9.308829223696908e-05, 8.907294838535716e-05, 8.470861965056835e-05, 8.083404972253243e-05, 7.774686889683064e-05, 7.379500166689726e-05, 6.984752622614191e-05, 6.567919567037388e-05, 6.290615123632015e-05, 6.026431574251211e-05, 5.820305579924425e-05, 5.576435773685101e-05, 5.3386909173887536e-05, 5.164260358422398e-05, 4.9089427721369794e-05, 4.77511592605706e-05, 4.639727612287021e-05, 4.490900927729509e-05, 4.3494393702106846e-05, 4.217756508558852e-05, 4.063984377302342e-05, 3.9372781859385694e-05, 3.785239361990605e-05, 3.681362650642284e-05, 3.550412939514991e-05, 3.425566737921913e-05, 3.267584164434146e-05, 3.166302936431139e-05, 3.0936985149416515e-05, 3.016418966316724e-05, 2.9191805045700112e-05, 2.8192112345755807e-05, 2.7389674376297143e-05, 2.708516480608055e-05, 2.615034162429517e-05, 2.496861837109065e-05, 2.422895207500588e-05, 2.3110736135391553e-05, 2.2224511178635092e-05, 2.1266134945376968e-05, 2.0386053520460617e-05, 1.9615836181397897e-05, 1.8716247489463292e-05, 1.792095951070054e-05, 1.6981636672934333e-05, 1.6167715104715538e-05, 1.5538201007641815e-05, 1.492019757390511e-05, 1.4404488333808062e-05, 1.3728787638827483e-05, 1.2993923968853021e-05, 1.2300148983071332e-05, 1.183929089505258e-05, 1.1058921847420064e-05, 1.0503081954636953e-05, 1.004857982069612e-05, 9.582742820610758e-06, 9.180829912291487e-06, 8.773954299522995e-06, 8.343913908140656e-06, 7.944668657265603e-06, 7.538887704632772e-06, 7.129398533551413e-06, 6.82217626985977e-06, 6.533410838773762e-06, 6.260550950150324e-06, 5.9900380202941e-06, 5.7293139118164225e-06, 5.60573613331881e-06, 5.475498182200034e-06, 5.394238918359222e-06, 5.268923442286571e-06, 5.161677667165035e-06, 5.037353096768761e-06, 4.855390904797944e-06, 4.728886916148553e-06, 4.570176614190371e-06, 4.444085465984893e-06, 4.322838013074211e-06, 4.201280065317411e-06, 4.0041968014647994e-06, 3.924993391195659e-06, 3.82655383568203e-06, 3.7072923966434808e-06, 3.616527536035973e-06, 3.504111620940207e-06, 3.3320917919410826e-06, 3.243803161072191e-06, 3.086716337399741e-06, 2.9690481990753736e-06, 2.866797822892773e-06, 2.806667856751952e-06, 2.6923425538841895e-06, 2.618349838510335e-06, 2.522651063443179e-06, 2.391072899550071e-06, 2.2685036193140083e-06, 2.1200432471069336e-06, 2.0002263985814375e-06, 1.9259895928975553e-06, 1.838129261881896e-06, 1.7251816301033425e-06, 1.617971601880734e-06, 1.5479470146536925e-06, 1.440764740962979e-06, 1.3420966294803013e-06, 1.2540921755741849e-06, 1.2003868646593757e-06, 1.1448783827446813e-06, 1.097223593044922e-06, 1.0601942801544404e-06, 1.0235200862507589e-06, 9.815339407114578e-07, 9.279666885013616e-07, 8.923749729566896e-07, 8.582302268499487e-07, 8.274350011671425e-07, 8.06445921917552e-07, 7.779773233475998e-07, 7.454746022539606e-07, 7.201738512221942e-07, 7.086534780855271e-07, 6.799181293530298e-07, 6.51001045958805e-07, 6.285309580622804e-07, 6.092458800049537e-07, 5.804892887189577e-07, 5.652282408586423e-07, 5.446902729140084e-07, 5.137878426151837e-07, 4.937285649830591e-07, 4.7445720855621134e-07, 4.5344939947266886e-07, 4.419778746036882e-07, 4.243558682191149e-07, 4.117265030318253e-07, 4.0212907246121916e-07, 3.874782213987625e-07, 3.7623966990353227e-07, 3.602535176830214e-07, 3.5143668277869873e-07, 3.4384136274104875e-07, 3.261954419878793e-07, 3.170409044431125e-07, 3.059593209201519e-07, 2.9176966001610163e-07, 2.814649639620694e-07, 2.7430417554493353e-07, 2.645809630856413e-07, 2.5089986187325606e-07, 2.420594404708115e-07, 2.3338722990477458e-07, 2.249451778422564e-07, 2.1621068449130796e-07, 2.0935020846491766e-07, 2.0044162114379717e-07, 1.91127718872468e-07, 1.8556456128973662e-07, 1.7815592369386383e-07, 1.682757239964122e-07, 1.595131159245498e-07, 1.520634176244548e-07, 1.443772420519508e-07, 1.385884087643183e-07, 1.3397380508339636e-07, 1.2850349635216e-07, 1.227108158991772e-07, 1.1681404956562888e-07, 1.1320415555780361e-07, 1.081489138759073e-07, 1.0340527070325898e-07, 9.913696106619543e-08, 9.465285206453773e-08, 9.10192015674967e-08, 8.807589726919897e-08, 8.556296664793365e-08, 8.370069145982986e-08, 8.082178912788134e-08, 7.866180776848605e-08, 7.475675493692779e-08, 7.259804129685327e-08, 6.938099285262347e-08, 6.610440896024482e-08, 6.422476641093067e-08, 6.131943992815154e-08, 5.998928215771597e-08, 5.669157064738686e-08, 5.425461106274333e-08, 5.1992955094071006e-08, 4.909098400680515e-08, 4.691148337672275e-08, 4.462127245754397e-08, 4.318672817912087e-08, 4.167733682190715e-08, 3.995187317718677e-08, 3.840728415160261e-08, 3.602431180760602e-08, 3.340578189031346e-08], [1.0, 0.8944461721602014, 0.7917993160132548, 0.6991386658020569, 0.6107881286621905, 0.5369960815461361, 0.47070348047792077, 0.4139383589087181, 0.3655076878372936, 0.32861701625571044, 0.30288117358020533, 0.28845368186851394, 0.2794627876739958, 0.27800724861740195, 0.2755705318936016, 0.2757993881922922, 0.27879749891757133, 0.2819887659224001, 0.28530178157715225, 0.2886714307594193, 0.2909467289211626, 0.2866164838094312, 0.28529945459905937, 0.2807673583185161, 0.2749330747755867, 0.2712073117241631, 0.26499310521260466, 0.2571729416605911, 0.24785765633343443, 0.2360900446007694, 0.2260254817588108, 0.21479717757554606, 0.2044563632989031, 0.19325200308789206, 0.18244138835076756, 0.17235114445005256, 0.16236252451666, 0.15248930984053086, 0.14299988455186974, 0.13430491791871285, 0.1266217195606999, 0.11895879850400357, 0.10989151000938625, 0.10395644451675029, 0.09833873378113, 0.09179295701274391, 0.08683317778425376, 0.08261171631739499, 0.07790211409037877, 0.0737657007150036, 0.06952576448332923, 0.0661101391422635, 0.06232474498519036, 0.05932358751290893, 0.05663610243661057, 0.05373476300264157, 0.051102729230793134, 0.04886419201868161, 0.04652090204677426, 0.04417793683526383, 0.04236489558930074, 0.04071832682830985, 0.03877191743086171, 0.036778610593207334, 0.03512898296827002, 0.03348433323882571, 0.032055827313693476, 0.03036787767776783, 0.02879205409498756, 0.027529085619689215, 0.026477415654420175, 0.02554200240188127, 0.024629175027624583, 0.023336058889514944, 0.022336424082225984, 0.021254377103653674, 0.02050882452039825, 0.01937469638027912, 0.018546060563992457, 0.017521998331051773, 0.016748119276125434, 0.0161385844843549, 0.015365354460792768, 0.014789780977946032, 0.014213486904935808, 0.013698723146226412, 0.0130977343394198, 0.012641037008882212, 0.012084875801444753, 0.011533713194022516, 0.011045509618995532, 0.01056073967689796, 0.010112421491736584, 0.009714117489201493, 0.009227508075699817, 0.008829619963703985, 0.008398274221602232, 0.0080943603699034, 0.007749125260628881, 0.0074277858359975794, 0.0071138880395415285, 0.006820615805955218, 0.006611910137017472, 0.006377280119861448, 0.006118548740656249, 0.005846553848166058, 0.0056150952182754165, 0.005423695318428804, 0.005166445146024081, 0.0048911915656363065, 0.0047299963520206515, 0.004450241633488062, 0.0042641257407839556, 0.004073268129006433, 0.0038468290101476266, 0.003662138502952045, 0.003435984941351619, 0.0032872073043864808, 0.0031455655345418855, 0.0029911974930921835, 0.002886672484269629, 0.0027755199993117455, 0.002646799896053504, 0.0025186938950532765, 0.0024200908934498234, 0.002313610284820653, 0.0022322751328684243, 0.002122940207178986, 0.002040128057691274, 0.001943078098416945, 0.001864991083953036, 0.0018054730912810352, 0.001737016101794964, 0.0016358689446457223, 0.0015807826149333358, 0.0015159966292100724, 0.0014649107672581045, 0.0014118058431093036, 0.0013499373100992309, 0.0013067189822939067, 0.0012475568732219836, 0.0011983571602269324, 0.0011454777965806148, 0.001107954046364869, 0.0010601490472737798, 0.0010215065882967043, 0.0009825530352716406, 0.0009454090417730843, 0.0009139238244930518, 0.0008749459316012163, 0.0008341944062652366, 0.0008075467225341701, 0.0007713448362571819, 0.0007432870766512639, 0.0007154165986639244, 0.0006840478276449552, 0.0006559376017965515, 0.0006139335626560869, 0.0005861042695824193, 0.0005587022499850775, 0.0005299268060833297, 0.0005095535531481828, 0.00048156882511269554, 0.0004511321425160537, 0.0004367328167233501, 0.00041198011077626354, 0.00039997298803468885, 0.0003838766299206006, 0.0003680025136184517, 0.0003530798637355382, 0.0003281730521116738, 0.0003143150645801169, 0.0002979806490339671, 0.0002857761764610906, 0.0002736970430325118, 0.00026303015841183636, 0.00025197462364669567, 0.00024381606323447953, 0.00023519764985519893, 0.00022590179702367506, 0.00021932553207838605, 0.00021431154917819713, 0.0002070251209265852, 0.0001982539996079908, 0.00019307365781426203, 0.00018631501713366972, 0.00017985444186216143, 0.00017274120613185504, 0.0001644872519137322, 0.0001590302687864035, 0.0001541278721187741, 0.00014857868564746707, 0.00014355461884444149, 0.0001369738070099345, 0.0001309681436385024, 0.00012717733915523064, 0.00012166354828256378, 0.00011717786872194148, 0.0001126689158739628, 0.00010815004280032383, 0.00010378556418993103, 0.00010050470078646069, 9.811133325450315e-05, 9.535281975388114e-05, 9.112910459961486e-05, 8.725552995894106e-05, 8.514405029709288e-05, 8.280733485567831e-05, 8.011427630169916e-05, 7.782242640671488e-05, 7.503361320890524e-05, 7.213090024703325e-05, 6.93040524258467e-05, 6.585465349442471e-05, 6.36634619099117e-05, 6.135194792556854e-05, 5.830391337968914e-05, 5.423363841959799e-05, 5.0709022531211934e-05, 4.825703254320836e-05, 4.623972332655536e-05, 4.356957730711588e-05, 4.131539116651023e-05, 3.969294340311073e-05, 3.7813135498144794e-05, 3.6699376475164454e-05, 3.5120904843560074e-05, 3.3613854928816324e-05, 3.204023592602214e-05, 3.055392202451835e-05, 2.9318418791525146e-05, 2.7806578439549915e-05, 2.7007667521772277e-05, 2.6354600835319708e-05, 2.511771435002795e-05, 2.3921052098642237e-05, 2.319036841864117e-05, 2.2066354173052006e-05, 2.159855568454799e-05, 2.110277157530815e-05, 2.0300973255517592e-05, 1.977706771150237e-05, 1.923153092293805e-05, 1.886273810129244e-05, 1.833064174270989e-05, 1.791647145259225e-05, 1.7584285473534585e-05, 1.6742498895388092e-05, 1.635588984646666e-05, 1.6061346787997083e-05, 1.5562677206511142e-05, 1.5220055520514128e-05, 1.4517498782487831e-05, 1.4065833204427677e-05, 1.3558478537967886e-05, 1.303560208352347e-05, 1.2625282080119005e-05, 1.2146224254335816e-05, 1.1587429040179561e-05, 1.1117720467305146e-05, 1.0734873496808462e-05, 1.034750463462333e-05, 9.985601977885718e-06, 9.643069870424707e-06, 9.329327741751017e-06, 8.991758308603741e-06, 8.623661262753222e-06, 8.206371522440996e-06, 7.795631871192167e-06, 7.397652998597662e-06, 7.015882401155018e-06, 6.675484513330581e-06, 6.435024496413359e-06, 6.06725586862368e-06, 5.808315636864948e-06, 5.434144794247088e-06, 5.130972148230154e-06, 4.898343842125025e-06, 4.790372641414345e-06, 4.686680807647364e-06, 4.550629677188049e-06, 4.3924241765433065e-06, 4.251026793759993e-06, 4.108352222439259e-06, 3.995486289759181e-06, 3.896033234952044e-06, 3.857066339862791e-06, 3.7103309505494615e-06, 3.5913685721399544e-06, 3.4630190644559738e-06, 3.3226727234582798e-06, 3.2220874227752456e-06, 3.1435576795303686e-06, 3.035198903273686e-06, 2.9456410808761808e-06, 2.8725682138497587e-06, 2.758272509325982e-06, 2.642393825354644e-06, 2.5113933951194288e-06, 2.4271511545165544e-06, 2.3248261076151226e-06, 2.17471712638091e-06, 2.0731635062246135e-06, 2.0030818197319683e-06, 1.9100262601689906e-06, 1.8221081413249444e-06, 1.7750768916486196e-06, 1.7226344101405866e-06, 1.6428312059843558e-06, 1.5644688517613926e-06, 1.4912636240055838e-06, 1.4048934492562342e-06, 1.3266225226510406e-06, 1.2730188145450096e-06, 1.201700901780032e-06, 1.1605654532700253e-06, 1.1103835410784616e-06, 1.0358317285786292e-06, 9.652957801277936e-07, 9.104294228882736e-07, 8.788040976639919e-07, 8.460073353346086e-07, 8.209610355800879e-07, 7.985361016261898e-07, 7.728029719542691e-07, 7.348380354989748e-07, 7.060418100396739e-07, 6.833465897443233e-07, 6.627686560848979e-07, 6.388509891340831e-07, 6.181460371379629e-07, 6.005977144875377e-07, 5.828406505376226e-07, 5.697287136309745e-07, 5.482753642673102e-07, 5.354778798752162e-07, 5.2146589086536e-07, 5.065966484732223e-07, 4.926516111771037e-07, 4.850247291885567e-07, 4.778611746936125e-07, 4.683833418573464e-07, 4.557469527576613e-07, 4.439408740857828e-07, 4.2802390707545605e-07, 4.0728525736894494e-07, 3.95311413300043e-07, 3.829941799121788e-07, 3.667551069897545e-07, 3.582483337309058e-07, 3.4921343351247087e-07, 3.3714077174804116e-07, 3.233218745306681e-07, 3.167344346062598e-07, 3.078972313056716e-07, 2.9378690908897604e-07, 2.8307568251816936e-07, 2.7208428287814924e-07, 2.6147140609060965e-07, 2.511805941188803e-07, 2.3872818455967003e-07, 2.2655324707238336e-07, 2.1781619182216057e-07, 2.1026805678040947e-07, 2.0081694223584186e-07, 1.8839708242400545e-07, 1.8255425665430644e-07, 1.6791874275724383e-07, 1.6011532133136318e-07, 1.541766788899871e-07, 1.4644528771405613e-07, 1.3728253906224535e-07, 1.2975396468838713e-07, 1.227754464586116e-07, 1.180932989357768e-07, 1.1211974028266085e-07, 1.0774321248326953e-07, 1.0481567120314596e-07, 9.825375240284292e-08, 9.425475235939741e-08, 8.812834943245695e-08, 8.450704088251196e-08, 8.052474152451311e-08, 7.697236126750818e-08, 7.411830838802728e-08, 7.093989143448126e-08, 6.855808904107503e-08, 6.618136873661025e-08, 6.440129796528562e-08, 6.273088835510476e-08, 6.077644232362083e-08, 5.9401988463200167e-08, 5.7405622176924903e-08, 5.599439958773898e-08, 5.434606348327009e-08, 5.239574443908967e-08, 5.124917687148125e-08, 4.978949390869936e-08, 4.6913755020050935e-08, 4.430068005239382e-08, 4.267895119289742e-08], [1.0, 0.8895313932626012, 0.7932919523543603, 0.6979316151202158, 0.6059502703285445, 0.5336787833017168, 0.4632763081053651, 0.40798807045619473, 0.36117506897949736, 0.32868327870749037, 0.3098985076033215, 0.2960250826011792, 0.2894533644678968, 0.28954717990595913, 0.29049273274013826, 0.2902376915471892, 0.29017747053882775, 0.290563377716223, 0.29071284285078225, 0.29096813502554036, 0.2915938904077697, 0.28944339361299665, 0.287169850626963, 0.28224856340146826, 0.2717361086996628, 0.26493536987194455, 0.2563794030576753, 0.245271968231851, 0.23417013998604533, 0.2220757747550274, 0.211588073955716, 0.20198038103299285, 0.19088362279155865, 0.18376810425249906, 0.173367786889715, 0.16477624306125843, 0.15489778168631485, 0.1474599704517931, 0.14047640407430717, 0.1325368361504032, 0.12425992341089612, 0.11641661074763782, 0.10938594060466689, 0.10353593929641672, 0.09772206599987977, 0.09191460622387863, 0.08702850904172034, 0.0814259230931533, 0.07644868532075325, 0.07227861305810479, 0.06759640253258245, 0.06300632339490378, 0.05967561797860015, 0.05561603537219164, 0.052459901334245974, 0.049681742206054424, 0.04684970523537993, 0.044829365074118485, 0.04277977829767524, 0.04121099672306003, 0.03981159672655303, 0.0381011190042705, 0.03683510670009426, 0.03550999579263454, 0.03431421066694432, 0.03291661082665417, 0.03174663422671208, 0.030941909344035578, 0.029981568271310207, 0.02906353512731097, 0.028052403016434253, 0.02735928718701797, 0.02608940762498077, 0.02461021029706419, 0.023757542901071134, 0.022793393302364837, 0.021807309364604333, 0.020967300300059676, 0.02007539546672104, 0.018974751909002996, 0.018190609915911458, 0.017369780711836095, 0.016621634123504075, 0.015909361242671515, 0.015017511389207988, 0.014283167918758673, 0.013527839128482955, 0.012929227802938965, 0.01232004847716225, 0.011566564306094563, 0.011058729816799043, 0.010540995963147946, 0.010198627129462654, 0.009721508087772859, 0.0092728329342337, 0.008935501439978493, 0.008474144970299849, 0.008132299436755412, 0.007833568275338532, 0.007431198028082108, 0.007080596183195873, 0.006655568657530551, 0.006262046432808041, 0.005975771800602545, 0.005723408076696021, 0.005425939313194249, 0.0051261695758537534, 0.004928602527407468, 0.0047102899239973, 0.004524241333142168, 0.004307811315991896, 0.00411595914301555, 0.003973832394351285, 0.003757879077589466, 0.003631931849495661, 0.0034514280131950014, 0.0033231989878216746, 0.0031690661778318845, 0.0030381467264856865, 0.002908090854567671, 0.002819433596952421, 0.0027109407852466544, 0.0026161209019016276, 0.002517331979873516, 0.002402945394857281, 0.002314521634023691, 0.002222333638827086, 0.002130459331016128, 0.002028187330491346, 0.0019400886020901923, 0.0018753804953277082, 0.0017703077854182808, 0.0016916887122217417, 0.0016292993746415767, 0.0015776356830617482, 0.001515044410932895, 0.0014636309597393577, 0.0014188502084909204, 0.0013720794782814754, 0.001318059394198057, 0.0012762760789931434, 0.0012419097275308073, 0.0011823301302013001, 0.0011191068834579911, 0.001067159890393028, 0.0010227014794538965, 0.0009884254331956827, 0.0009455302935513201, 0.0009026010066472276, 0.0008638331231137223, 0.0008323100506782493, 0.0007984261824435985, 0.0007650092980720175, 0.0007292334422025572, 0.0006866513516560216, 0.0006601088677414141, 0.0006298014638640674, 0.0006039904177287082, 0.0005782424488480999, 0.0005522201085914132, 0.0005307165345170136, 0.0005104209241194136, 0.0004898305582938516, 0.00046934045746359197, 0.00045101757902750786, 0.00043389513259429547, 0.0004164227644772699, 0.0004030467860486016, 0.000386133790483014, 0.0003712504788090469, 0.0003554808319092848, 0.0003380477272268133, 0.00032765626010438476, 0.0003163610199382935, 0.0003026441493758754, 0.0002948713917047928, 0.000286139316957264, 0.00027639644987791616, 0.00026724115827249774, 0.0002597629923622184, 0.00024872122964221516, 0.00024330611328103323, 0.00023297194251950694, 0.00022390223341250387, 0.00021583059366079904, 0.00020951910853470265, 0.00020280561997058357, 0.00019458665776954457, 0.000186399686776319, 0.00017869753869280362, 0.00017381745469992804, 0.00016549147728908982, 0.0001605718172449643, 0.00015470165881220955, 0.00015012765558651523, 0.00014342931016854746, 0.00013542786436595466, 0.00013119973389179694, 0.00012557474576569284, 0.00012098622299283071, 0.00011607125274625015, 0.00011093382718031792, 0.00010477404132155135, 0.00010024620357320896, 9.583396287922401e-05, 9.044129113560583e-05, 8.665378749167963e-05, 8.18780671247714e-05, 7.81656340595892e-05, 7.585005151116488e-05, 7.311037882924548e-05, 7.022656636276425e-05, 6.783945679633212e-05, 6.486606691787308e-05, 6.13451548358738e-05, 5.8873504726747285e-05, 5.6559591607300284e-05, 5.4457850519270766e-05, 5.180285423597557e-05, 4.977629700592935e-05, 4.762865463634396e-05, 4.604461709677251e-05, 4.444479553273311e-05, 4.273216871922903e-05, 4.1100636266726185e-05, 3.9377714402414205e-05, 3.7556003354237147e-05, 3.6381298959228714e-05, 3.517439844965278e-05, 3.3863578067294035e-05, 3.2674215186662366e-05, 3.175517847116356e-05, 3.0278402317589003e-05, 2.87450211717615e-05, 2.7665259090551324e-05, 2.6710494213478444e-05, 2.563748120253479e-05, 2.492296945323895e-05, 2.4132227902240142e-05, 2.3405264435826396e-05, 2.2786845756428103e-05, 2.2130365945586374e-05, 2.1283782858652283e-05, 2.0536237485285128e-05, 1.9746698262275908e-05, 1.9107343239176754e-05, 1.844996773553092e-05, 1.775134888740751e-05, 1.7109016316751144e-05, 1.6538782594825854e-05, 1.6070660392834307e-05, 1.555438149531753e-05, 1.485585109485573e-05, 1.4414525742945851e-05, 1.3864927214852101e-05, 1.345470429644712e-05, 1.310290192123509e-05, 1.263572339280287e-05, 1.2233847155142536e-05, 1.1717301798116325e-05, 1.1291311979365862e-05, 1.0866484635531212e-05, 1.0422663112526926e-05, 1.0108796069489536e-05, 9.788219478421216e-06, 9.321743892366988e-06, 8.903187470206943e-06, 8.553335049042751e-06, 8.198871044588476e-06, 7.91239146221396e-06, 7.587875844719201e-06, 7.221679430925752e-06, 6.9030675230507255e-06, 6.51505600450008e-06, 6.278125258892307e-06, 6.107083777924827e-06, 5.868694060441991e-06, 5.661035733483652e-06, 5.421667230312077e-06, 5.265250175246699e-06, 5.010816965115514e-06, 4.818796310775381e-06, 4.696267230291899e-06, 4.503343963877561e-06, 4.331255071463273e-06, 4.126734347862342e-06, 3.995964200185441e-06, 3.83092382767618e-06, 3.694018861893836e-06, 3.560243109665748e-06, 3.40418417423214e-06, 3.30584020832739e-06, 3.1625372851177328e-06, 3.0313168805253408e-06, 2.860509933878088e-06, 2.6944055898321394e-06, 2.6184138206669588e-06, 2.4627536759244998e-06, 2.363201037565913e-06, 2.2766613737922245e-06, 2.1903053651427787e-06, 2.077550633738272e-06, 2.011145230352854e-06, 1.9484268399798836e-06, 1.8633885242932755e-06, 1.7893631482908842e-06, 1.749102363090209e-06, 1.68495940450179e-06, 1.6277016650066112e-06, 1.5778738333295363e-06, 1.5145775514942482e-06, 1.477502941712754e-06, 1.4139651445444502e-06, 1.363830790738391e-06, 1.3220445337964995e-06, 1.2919973105595867e-06, 1.238284829676689e-06, 1.1830368210864564e-06, 1.1356970946333454e-06, 1.0910987077763911e-06, 1.047587741996016e-06, 1.0116773461035777e-06, 9.81508609680344e-07, 9.48654503165842e-07, 9.050615679864113e-07, 8.887369158384199e-07, 8.575462535152226e-07, 8.312773102162884e-07, 7.943139979857698e-07, 7.685777478666175e-07, 7.368022500922979e-07, 7.152280513290652e-07, 6.946814333701798e-07, 6.656042572460184e-07, 6.381785730688172e-07, 6.050506873380849e-07, 5.764182707287782e-07, 5.487970016094289e-07, 5.198564042015023e-07, 4.99836337902325e-07, 4.776204116848699e-07, 4.5783072335745594e-07, 4.368390435781345e-07, 4.224017300777499e-07, 4.0906903880339265e-07, 3.8712785452632885e-07, 3.747430877504551e-07, 3.62908911939077e-07, 3.527594392637608e-07, 3.328190949178517e-07, 3.196291051604778e-07, 3.059258614683312e-07, 2.95428446244134e-07, 2.8655352557952116e-07, 2.7247252324329105e-07, 2.5844453481673057e-07, 2.433317681044375e-07, 2.3662330799277152e-07, 2.2622341018911117e-07, 2.1691327783259962e-07, 2.1072210937002406e-07, 2.0185205422478056e-07, 1.943931824331029e-07, 1.8795534709957402e-07, 1.8040170155561092e-07, 1.7198215856211955e-07, 1.6584344702357358e-07, 1.564882199834145e-07, 1.5099637382374276e-07, 1.4414014974177505e-07, 1.3923705904181735e-07, 1.3472733831949863e-07, 1.2767968086846287e-07, 1.2307744920254503e-07, 1.195853896499701e-07, 1.1339339412010906e-07, 1.0850135254859338e-07, 1.0463573494697414e-07, 1.0117347592090194e-07, 9.758987534452516e-08, 9.429884723260669e-08, 9.185778592362457e-08, 8.953155948944297e-08, 8.600467065761027e-08, 8.081137985525076e-08, 7.773059257962221e-08, 7.466833040558462e-08, 7.079448782819197e-08, 6.83475924868404e-08, 6.583716664516655e-08, 6.269868059203218e-08, 5.932096149291877e-08, 5.726979191421887e-08, 5.471976560007166e-08, 5.259904285957804e-08, 4.9902662951693726e-08, 4.793986553724128e-08, 4.534341491759038e-08, 4.359872908528881e-08, 4.242776312477095e-08, 4.026648795374989e-08], [1.0, 0.8909333057098904, 0.784036260439628, 0.6927852780847602, 0.6065587306394667, 0.5295578730216471, 0.4641886846287915, 0.4089059541586074, 0.3671537995757208, 0.33765915045133893, 0.31840771502685783, 0.30745694320897216, 0.30249158510266494, 0.299332680789176, 0.29907525216755676, 0.3000176118353043, 0.3000988515323245, 0.3027668464344177, 0.30034241621509794, 0.29929744480460585, 0.2960754914683229, 0.2920785530453771, 0.28688378145953497, 0.28053935989852, 0.27657580240392765, 0.27149888628938434, 0.26027956970381866, 0.2501780391345757, 0.24347362172063677, 0.23580026571780766, 0.2229222931215461, 0.2128565904447445, 0.19995828189035073, 0.19033023204796803, 0.18060272205039551, 0.17179548703038564, 0.16230132286954918, 0.15275575882937123, 0.1440318152334973, 0.13594039573226946, 0.12874439463704124, 0.12310688718142765, 0.11610002274764127, 0.11046527319230365, 0.10392143229778962, 0.09679388836439283, 0.09038316922917689, 0.08446193289149317, 0.07954788910585019, 0.0749787907349685, 0.07006068138535675, 0.06651386841559731, 0.06210602050337454, 0.05855414757231653, 0.05596645654157358, 0.053206153248175604, 0.05097950120857602, 0.04871600305271584, 0.04654974517270517, 0.04425272264571261, 0.04257247541124587, 0.0407574205759115, 0.03928182626194544, 0.03801794397406542, 0.03702162470108977, 0.03566252401911064, 0.03455105270157275, 0.03313187112029651, 0.031884829152556395, 0.030667479380146596, 0.029616142346417434, 0.028444515741777983, 0.027551072162748873, 0.026555147618026482, 0.025583032084437494, 0.024474373783219122, 0.023506421331355436, 0.022566691948443893, 0.021548268340031176, 0.020849463179117168, 0.02000069134237063, 0.019003176663230186, 0.018107962007228934, 0.017134413976533144, 0.016284394762300505, 0.015526098375387038, 0.014701229316540255, 0.01399088240585632, 0.013216919508587152, 0.01268593594475576, 0.012031901833851326, 0.011372183240159341, 0.010750842643813532, 0.0102089882035792, 0.009689001407647934, 0.00929794840472196, 0.008845672044907923, 0.008462441446230545, 0.008095983963058495, 0.007664940999713947, 0.007347565654448787, 0.007052025487980693, 0.00681844541167252, 0.006528580080542441, 0.006273455121537694, 0.00608597717942584, 0.005818529329879976, 0.0055883764987021385, 0.00538683763047124, 0.005193799958941365, 0.004981968570325277, 0.004769018280353978, 0.004580000682077038, 0.004416543965569173, 0.004277786559936833, 0.004173702187250603, 0.0040428686493647545, 0.003801485024496304, 0.0036566516309380352, 0.0034817216985855363, 0.003325885051161216, 0.0031777347531528875, 0.003038995664814434, 0.0028797656974050316, 0.0027469174906511375, 0.0026183420333063005, 0.002483698430559288, 0.002390962044386683, 0.0022790397881738574, 0.0021632359220513605, 0.002050916802671358, 0.001967010906719515, 0.0018723570101435206, 0.0017836053663748616, 0.0016953939156057359, 0.0016168367587012504, 0.0015556777237494984, 0.0014895408533318157, 0.001436242599842515, 0.0013792541593172045, 0.001319290562709906, 0.0012666246984726593, 0.0012189361286786351, 0.0011723078669014907, 0.0011181879369076084, 0.0010729434856875956, 0.001025393197787398, 0.0009916450662225225, 0.0009508746685188866, 0.0009191198086578651, 0.0008851561550549772, 0.0008533729274547919, 0.0008282360521090381, 0.0007987932013618703, 0.0007721797229798803, 0.000738091623344024, 0.000706207586576516, 0.0006803635550076603, 0.0006536270649138966, 0.0006286824028168674, 0.0006076319010974316, 0.0005839535683341476, 0.0005613501458973733, 0.0005385616856492792, 0.0005124461995590387, 0.0004905133249822681, 0.00047309017775054796, 0.0004546568245180912, 0.00043523470885268147, 0.0004145254310434662, 0.00039417971823520843, 0.00037802547113510097, 0.0003644721294511754, 0.00034846838517823533, 0.00033314146086060376, 0.00031591205277805613, 0.0003028559675596263, 0.00028962056916995594, 0.00027850475946510485, 0.00026625478623597504, 0.00025501683348398246, 0.00024636734068308563, 0.0002365968123541933, 0.00022508840617435286, 0.000214167091184492, 0.00020677186251257104, 0.00019984899629327222, 0.00019497168136143215, 0.00018800151942660237, 0.0001802803517937758, 0.0001724689391135419, 0.0001660098425086079, 0.00015898441037671832, 0.00015222591818517633, 0.00014519455609777652, 0.00013757107099905282, 0.0001321960250349184, 0.00012727302675896246, 0.00012102977491060322, 0.00011393269565422447, 0.00010977263330917944, 0.00010542773615870838, 0.00010235406089127897, 9.895048138129142e-05, 9.514705994996212e-05, 9.051782332189443e-05, 8.596948527130523e-05, 8.27326224311668e-05, 7.94165697074678e-05, 7.617474001299403e-05, 7.34617632732589e-05, 7.019785212078719e-05, 6.786571692231312e-05, 6.465525539937282e-05, 6.235553482636533e-05, 6.019168172906986e-05, 5.7354533375416086e-05, 5.4541054825255465e-05, 5.2914460653461253e-05, 5.074803840383782e-05, 4.921000183857148e-05, 4.680058670489767e-05, 4.5283706391524464e-05, 4.399179000001753e-05, 4.2023171087237694e-05, 4.025315915110457e-05, 3.8979002910406034e-05, 3.802395473098781e-05, 3.6995905860496986e-05, 3.577615193357342e-05, 3.409883529423219e-05, 3.284164634758712e-05, 3.177387193790153e-05, 3.0409699255000216e-05, 2.8834712453591042e-05, 2.7686587076798666e-05, 2.5979740388314968e-05, 2.4855967310826706e-05, 2.396985471896608e-05, 2.28497533350394e-05, 2.177127332761384e-05, 2.086749586609215e-05, 1.991411784029685e-05, 1.9025924877307537e-05, 1.8242269983281305e-05, 1.767920641469865e-05, 1.7248681318471216e-05, 1.61657327848816e-05, 1.5522748145077968e-05, 1.4940799012064414e-05, 1.4562990363509651e-05, 1.4154216566308086e-05, 1.3589274833893665e-05, 1.3117818032504194e-05, 1.2656350956515104e-05, 1.2271841743640442e-05, 1.1845466685553469e-05, 1.1544644027129384e-05, 1.1234850546623788e-05, 1.090206181561136e-05, 1.0602654721168998e-05, 1.0242779410781396e-05, 9.923531869173627e-06, 9.654519255555355e-06, 9.340506400443111e-06, 9.075073791780031e-06, 8.79386392496259e-06, 8.53561705895824e-06, 8.173473038719514e-06, 7.856155951153356e-06, 7.653845662316055e-06, 7.465279864271547e-06, 7.0991920517483915e-06, 6.872260251779179e-06, 6.566963260981005e-06, 6.2387343137859995e-06, 5.913179987383018e-06, 5.62368185949093e-06, 5.3810082311779656e-06, 5.071285111954652e-06, 4.65037445565518e-06, 4.3738491737110765e-06, 4.101906200720615e-06, 3.872689770285361e-06, 3.6758863215955286e-06, 3.4855663581082477e-06, 3.3319034477987293e-06, 3.1665317552325476e-06, 3.0283235762297783e-06, 2.903497143319909e-06, 2.7642694229518776e-06, 2.649653105920319e-06, 2.5106898460382136e-06, 2.384137533448566e-06, 2.3269040696951175e-06, 2.254873466644483e-06, 2.1519623059267513e-06, 2.061789161658801e-06, 1.985771601034531e-06, 1.8981513688977673e-06, 1.8135156525628423e-06, 1.7167465419657757e-06, 1.6623829756770903e-06, 1.610176673583169e-06, 1.564451816723385e-06, 1.5103296033924432e-06, 1.4676861372701435e-06, 1.4288982032895503e-06, 1.3929512013120278e-06, 1.361981779619962e-06, 1.3120414554850437e-06, 1.2687146554717477e-06, 1.2125673760584701e-06, 1.1727652375829408e-06, 1.1204853560792862e-06, 1.0927940403740852e-06, 1.0717378148354193e-06, 1.0337457960512583e-06, 1.0053205787361183e-06, 9.665854524316636e-07, 9.45879863703118e-07, 9.204872801962018e-07, 8.815846202787365e-07, 8.498746542279887e-07, 8.241816329432302e-07, 7.886937364723185e-07, 7.52842566867669e-07, 7.194011589222131e-07, 6.859027110450913e-07, 6.548780920146654e-07, 6.306999330529415e-07, 6.008327681653543e-07, 5.728151306389289e-07, 5.369443052561815e-07, 5.071736309402103e-07, 4.835048497530635e-07, 4.524636346444182e-07, 4.279854704017428e-07, 4.059349367053994e-07, 3.932074886633852e-07, 3.7693702275574634e-07, 3.572886032082192e-07, 3.3824392385447554e-07, 3.237200613122353e-07, 3.1274295924610597e-07, 2.993878463684041e-07, 2.929901855322177e-07, 2.8215449817052206e-07, 2.7221424795907537e-07, 2.6262638348867895e-07, 2.578204879873817e-07, 2.502933159055711e-07, 2.4465575733039604e-07, 2.4044127326341344e-07, 2.3431697696588245e-07, 2.2863868393129147e-07, 2.242623327407427e-07, 2.1790877069967553e-07, 2.1005281782871587e-07, 2.0092342160724146e-07, 1.9389283988021814e-07, 1.9141407476861673e-07, 1.8499142063537684e-07, 1.7709262982535755e-07, 1.7054471476723817e-07, 1.617595198932753e-07, 1.5393005200456734e-07, 1.4770880630559898e-07, 1.4249478177154106e-07, 1.364868106464522e-07, 1.3140177034825655e-07, 1.247559233262511e-07, 1.2105848208736533e-07, 1.1563263023441721e-07, 1.1206841396394284e-07, 1.0609900513441882e-07, 1.009102307899708e-07, 9.573037998219545e-08, 9.017187408044349e-08, 8.609221311077447e-08, 8.06427470103338e-08, 7.52012375156635e-08, 7.180697512358706e-08, 6.803713533527315e-08, 6.398192252448386e-08, 6.049522885777825e-08, 5.839296557860391e-08, 5.477735128735757e-08, 5.296934503016305e-08, 4.9896220803585785e-08, 4.800075037662655e-08, 4.576382373947949e-08, 4.3462968195855365e-08, 4.173402162473921e-08, 3.9703239773271924e-08, 3.782334654206501e-08, 3.636053537945244e-08, 3.544202320774223e-08, 3.466713064378535e-08, 3.340353010634176e-08, 3.1753194742442036e-08], [1.0, 0.8820304382182147, 0.7749476237256695, 0.682887260516432, 0.5906416219198107, 0.5128125965774181, 0.45156164688601413, 0.3946064126910478, 0.3479903988405239, 0.31461348640569087, 0.29130449917833195, 0.28199382453064287, 0.27824424338834924, 0.2765834003983979, 0.2753439645614258, 0.27571069989581243, 0.2787575279412979, 0.2808497336356714, 0.2842501171892573, 0.28543343312956926, 0.28523547734854476, 0.284823697214052, 0.280390894050059, 0.2780496556628201, 0.2726203723269435, 0.2676455855475621, 0.2602573378301717, 0.25261530351106165, 0.24202041347023145, 0.23435156530011722, 0.2233832730849581, 0.21699505128777496, 0.20443975557884536, 0.19517623359339645, 0.18553327894717755, 0.17692871488572984, 0.16537214565279418, 0.15307073455304127, 0.14329463368252934, 0.13375453122579622, 0.12638309944103085, 0.11755128069568846, 0.11164425047939551, 0.1050772202065835, 0.0995133748261458, 0.09310995280721872, 0.08839822219961817, 0.08260277513708167, 0.07820464010364866, 0.07403914424668268, 0.06961734370106418, 0.06540046237514066, 0.06239960510603, 0.058909235764946076, 0.056291302305590235, 0.053669493214321615, 0.0514539589176279, 0.04963582244455791, 0.04729697813939139, 0.04545576435351293, 0.04357722372317496, 0.04204849610501251, 0.04039966473898387, 0.03897725807521906, 0.037602217991545804, 0.03592140662367899, 0.03456659658669739, 0.0331084349630277, 0.03192671028858844, 0.030793362093365584, 0.02892634306342622, 0.027916823512493198, 0.026665146934825242, 0.025368350051897328, 0.024557983237134814, 0.023273696017046614, 0.021936828248041804, 0.020935578841474213, 0.020008028654661263, 0.019086663615272774, 0.01818138765467976, 0.0173569293559902, 0.016686094443037355, 0.016012270503158517, 0.015465077818086615, 0.01467551078606984, 0.014104056933029512, 0.01350147656627514, 0.012928666061841558, 0.012471419508332627, 0.01199875947001169, 0.011575824185072305, 0.011150704355548357, 0.01071573779931234, 0.0102849236013544, 0.009878707418004583, 0.009438324952707987, 0.009081300322531015, 0.008750744518711146, 0.008311562493618332, 0.00791852116891379, 0.007526701392624606, 0.007168248191954502, 0.006836288195035784, 0.0065644463848165855, 0.006277127737540374, 0.006059070990018415, 0.005867678630490162, 0.005591751226555599, 0.005357589453416117, 0.005099263028748522, 0.004874768925574014, 0.004699585719341929, 0.00451079111314697, 0.004298644633009335, 0.004125202103826219, 0.0039010107766599494, 0.0037056345863539838, 0.0035515274172216037, 0.003428541747379873, 0.003256762345153534, 0.0031269692638807856, 0.0029981036176034872, 0.0028645196209437286, 0.0027516229380044684, 0.002643501236225337, 0.002551105811099081, 0.002460765904675902, 0.0023157240182131483, 0.0021963679844909465, 0.0021034131386095173, 0.0020420595375469147, 0.001969185978202434, 0.0019111447866439503, 0.0018387854714090623, 0.0017611178578457829, 0.0016935455850824726, 0.001608528874496516, 0.0015504035503865583, 0.0015066496732805419, 0.0014491639015781401, 0.0013737083868253165, 0.0013178870557051534, 0.0012564689599434123, 0.0012168827238463135, 0.001164874682258316, 0.0011150930875980958, 0.0010743710165079998, 0.0010322473648762484, 0.0009807276944294701, 0.0009402714703559313, 0.0009024872416991443, 0.0008608292112531816, 0.0008108549504029881, 0.0007748099987321909, 0.0007408655665274371, 0.000708996540328401, 0.0006822796875449318, 0.000654580146014667, 0.0006221538960547002, 0.0005970343545198672, 0.0005753255849852628, 0.000550174856237133, 0.0005288010181287702, 0.0005075466289630767, 0.00048215440743481076, 0.0004573498838616438, 0.00043406563847969416, 0.00041786324110891146, 0.00039690885168937464, 0.00038059400987490184, 0.00036176601939847525, 0.00034768673005858194, 0.00033512937542966, 0.00031889119359099964, 0.0003072015338550849, 0.00029365979529306484, 0.0002811889476109959, 0.0002693806574475253, 0.00025555553126682673, 0.00024367351818307202, 0.00023383208705595062, 0.00022433571578230174, 0.0002163294371889705, 0.0002086302022120172, 0.00020110965392047836, 0.00019331169080194995, 0.00018461899477137164, 0.00017472976344815145, 0.00016615929882722347, 0.00016025443274481064, 0.00015343969915593367, 0.00014894487444640767, 0.00014408917983741397, 0.0001380978607028355, 0.0001336577724100195, 0.00012721628279754903, 0.00012194010715641119, 0.00011773227557638599, 0.00011297089074961331, 0.0001092117359072219, 0.00010514105816073796, 0.00010196780155075838, 9.85065618812553e-05, 9.419686061780542e-05, 9.142799443261765e-05, 8.713298236639059e-05, 8.425181530894144e-05, 8.130241635656392e-05, 7.784690512332262e-05, 7.616153144522691e-05, 7.373055731716793e-05, 7.209453123481226e-05, 6.939849971369083e-05, 6.626030832220162e-05, 6.336983070470793e-05, 6.113982031786367e-05, 5.824924564893875e-05, 5.6060320450458075e-05, 5.3211093266553676e-05, 5.046651819983785e-05, 4.77184543189238e-05, 4.516248893658866e-05, 4.266072424730912e-05, 4.081257012711936e-05, 3.866290256099825e-05, 3.658094283720001e-05, 3.4932425694231334e-05, 3.3075228807162064e-05, 3.163690566961099e-05, 3.014336304975132e-05, 2.873707241512472e-05, 2.755200370177444e-05, 2.6175701365364572e-05, 2.4859483880209678e-05, 2.3576448738505727e-05, 2.221375291643146e-05, 2.1395513319026866e-05, 2.0486219755816524e-05, 1.986880933520175e-05, 1.906307695055593e-05, 1.8216417173198113e-05, 1.734347149873001e-05, 1.6620810188488306e-05, 1.6036775243254202e-05, 1.5649377380981176e-05, 1.523442725771149e-05, 1.4824517366764255e-05, 1.4350816638520368e-05, 1.3459794269795003e-05, 1.293375371771569e-05, 1.2554614137134126e-05, 1.2063515442987996e-05, 1.1757082724720225e-05, 1.1490259952186284e-05, 1.1079403249659045e-05, 1.0695093683014198e-05, 1.0298805032881972e-05, 1.0027755192510922e-05, 9.674837602019037e-06, 9.330670050527241e-06, 8.941971683536174e-06, 8.683268651210612e-06, 8.32538546837158e-06, 7.972825765962466e-06, 7.709478483843864e-06, 7.481699245190568e-06, 7.150246838014209e-06, 6.865996230133712e-06, 6.683185525495271e-06, 6.512842997299208e-06, 6.3000554458063035e-06, 6.149466626165233e-06, 5.8514436257265516e-06, 5.616430717895909e-06, 5.37816853774491e-06, 5.159016710648351e-06, 4.899773240648234e-06, 4.733511162297739e-06, 4.562929772700651e-06, 4.391056347185401e-06, 4.189760992336818e-06, 4.0119252953896915e-06, 3.7866260276780367e-06, 3.6333626224388333e-06, 3.423955449050925e-06, 3.3009023232019052e-06, 3.154626506653219e-06, 3.031757068673184e-06, 2.8383367521473138e-06, 2.632787511523342e-06, 2.5003953478397667e-06, 2.3787534541715055e-06, 2.257761698319758e-06, 2.10239008010184e-06, 2.0145138341961736e-06, 1.9292942163444155e-06, 1.832142129179695e-06, 1.7624014897026033e-06, 1.6858112866534271e-06, 1.5908196981946649e-06, 1.5039308899114793e-06, 1.4436548955552697e-06, 1.4020891688669323e-06, 1.339497995582055e-06, 1.2935768428961914e-06, 1.2499752879529715e-06, 1.2091128878496294e-06, 1.1803187196235388e-06, 1.1518532666334396e-06, 1.1168868882209588e-06, 1.0961392528861088e-06, 1.0826501442401904e-06, 1.054885993525788e-06, 1.021404407331733e-06, 9.909085414056922e-07, 9.548093237127196e-07, 9.248297663199489e-07, 8.925703334430388e-07, 8.656659543706123e-07, 8.289549764466682e-07, 7.986933715137568e-07, 7.645853871920839e-07, 7.328929355083244e-07, 7.111238824369525e-07, 6.874673056902537e-07, 6.622346476161823e-07, 6.373939396521186e-07, 5.9465648958118e-07, 5.676718063667087e-07, 5.510343876744292e-07, 5.249039464428074e-07, 5.037062204350597e-07, 4.877822144621522e-07, 4.7117895893307317e-07, 4.4938148887382795e-07, 4.244925297920579e-07, 4.0796765105176734e-07, 3.959631285692917e-07, 3.8170913909456206e-07, 3.680899753648117e-07, 3.550328587510188e-07, 3.399702476399413e-07, 3.242181546980241e-07, 3.1209507598783404e-07, 2.9623622406501277e-07, 2.8359454790566525e-07, 2.6978802758407646e-07, 2.5681289711943954e-07, 2.5008290897856487e-07, 2.3869406855937634e-07, 2.2852688535486816e-07, 2.184475118779564e-07, 2.1103860234821935e-07, 2.0084581617126092e-07, 1.916972823796168e-07, 1.8341330076617844e-07, 1.7392258897867743e-07, 1.668178149288623e-07, 1.6131514233956839e-07, 1.5495467278313956e-07, 1.477178707391762e-07, 1.417551729276909e-07, 1.3652826706310502e-07, 1.3198787224494318e-07, 1.2620932549690852e-07, 1.2004508983007785e-07, 1.1649806069138988e-07, 1.1321542260115708e-07, 1.0887235408872528e-07, 1.0426325012765402e-07, 1.0027707398345212e-07, 9.606729192436489e-08, 9.093930640137357e-08, 8.648862264636407e-08, 8.254011340634004e-08, 7.875628191789842e-08, 7.466481172303664e-08, 7.2697701978543e-08, 7.008039036508618e-08, 6.724685694753988e-08, 6.38791986263286e-08, 6.217547137004164e-08, 6.006589657711331e-08, 5.795663568046944e-08, 5.625229556386912e-08, 5.3158328136321976e-08, 5.1642187686299145e-08, 5.035260602627323e-08, 4.896512750111421e-08, 4.76894455225969e-08, 4.648995471309405e-08, 4.5002627681599266e-08, 4.441120611056126e-08, 4.339214814720018e-08, 4.127134618920805e-08, 3.8955988801574937e-08, 3.667283641514034e-08, 3.511212711754847e-08, 3.3013408044868576e-08, 3.1732331525617486e-08], [1.0, 0.8752112479817964, 0.7687274178644091, 0.6800137905419987, 0.5947889944349817, 0.5197689237043347, 0.4566179092080544, 0.4039082688903619, 0.3649485715308172, 0.3364435500705647, 0.3155286035530728, 0.3071820516894277, 0.30025325817078535, 0.29969126378289956, 0.29730439697147176, 0.29912071841671517, 0.30267792104028485, 0.30424110086172274, 0.3061680521945311, 0.30488633600457726, 0.29968493621019276, 0.2966749453728748, 0.2894725726466146, 0.2853044652370521, 0.2783596020811411, 0.26883418229476047, 0.25910409693373426, 0.24901301902357711, 0.23767185542760913, 0.22828110787943906, 0.21987084866440482, 0.20951309124893563, 0.2003034982180685, 0.18858522795086494, 0.17780105143273933, 0.16742784417781206, 0.15770515022244241, 0.14918645750802179, 0.14155593054878982, 0.13371485027791086, 0.12646320535781225, 0.12003433842749325, 0.11357528014660707, 0.10636384895608197, 0.0991524752464561, 0.09288029712347692, 0.08796261566827224, 0.08339889182338715, 0.079209513061497, 0.07500627787813241, 0.07130631185131832, 0.06640690894092637, 0.06303759791007388, 0.05993042129950703, 0.05646895657211623, 0.05370102233185319, 0.05085390792715601, 0.04823821467385599, 0.046773353918196744, 0.04459198263170523, 0.04278676595118978, 0.04102511323019356, 0.03909123357311068, 0.037236834849327306, 0.035885479918214606, 0.0347880743582978, 0.033269248654956625, 0.0318966738110953, 0.030570889547543993, 0.02887431047794405, 0.027754817419593004, 0.026670001124841462, 0.02541684394898857, 0.024516885332244817, 0.023562325048853222, 0.022589131982572012, 0.02149402059148589, 0.020661448574549896, 0.01988189788780872, 0.018997292578982212, 0.018168262332263665, 0.01728419518061406, 0.01653597843637507, 0.0157736133703022, 0.015102620111617535, 0.014504591739230034, 0.013943823476465307, 0.013293753761229139, 0.012773489913955237, 0.012306567314480082, 0.011643641797110452, 0.011157596105915426, 0.010654648179963153, 0.010107608509405647, 0.009582661507962689, 0.00911779081960724, 0.008714933913191477, 0.008341936006467321, 0.007911436493873573, 0.007494022763167249, 0.007176114036209796, 0.006809146259288598, 0.006502854723317476, 0.006223874859369303, 0.005853662028174227, 0.00554801625358691, 0.005234780027884322, 0.004950919473108781, 0.004673464983222574, 0.004477813967118413, 0.004263764638021766, 0.004081625200342477, 0.0038343092327884102, 0.003640382984428444, 0.003457956200281074, 0.003337261508686887, 0.0031901482026477266, 0.003063257655874293, 0.002917687564040943, 0.0028122999575741427, 0.0026928057877455554, 0.002586316898404408, 0.002498079721843732, 0.002446137736230215, 0.002363567916325495, 0.0022967771802183353, 0.0022351442151910417, 0.0021663348108943857, 0.002119445901002307, 0.0020583269240848257, 0.001958225681559359, 0.0018928852628339087, 0.0018227851816287536, 0.0017689266715446323, 0.0017015239774305325, 0.001648527882808721, 0.0015800593617450024, 0.0015369219590727406, 0.001494765781706448, 0.0014275307988556138, 0.0013710635183371428, 0.0013226500399725818, 0.0012496050667606244, 0.001216158165281957, 0.001157962389617928, 0.001100808505127789, 0.0010661745774303945, 0.0010293991332655235, 0.0009994770995370146, 0.000953138492503073, 0.0008934281623306509, 0.0008550051041617232, 0.000825256097983498, 0.0007926929613268304, 0.000768047030459903, 0.0007350423684398369, 0.000694085244524652, 0.0006671820576399804, 0.0006381914858208092, 0.0006106531015965156, 0.0005698877250527103, 0.0005472032611667394, 0.0005245371696976927, 0.0004964763855204149, 0.00048094260492040396, 0.00045837390205518254, 0.00043731501807632144, 0.00041920563088818015, 0.0004008047005910128, 0.00038299883651232827, 0.00036615090532465073, 0.00034863389468725017, 0.0003341230208118794, 0.0003218426385389706, 0.0003071027252762431, 0.0002952612073150726, 0.00028563559868980987, 0.00027560142518040753, 0.00026784589736597244, 0.0002615293599782098, 0.00025305389388950933, 0.00024871324836515794, 0.00023762429259932292, 0.00022940833016283136, 0.00021935009016298764, 0.0002129873276045214, 0.000206502471695099, 0.0001983451966548976, 0.0001904968391484556, 0.0001846155365443732, 0.0001750867828054237, 0.0001666614836355267, 0.0001593451717022564, 0.00015221738305234655, 0.00014708471147534814, 0.00014104343054154763, 0.00013609763842154608, 0.0001294469027551692, 0.00012512421396499007, 0.00012057997644285299, 0.00011522720756920047, 0.00011131249642768286, 0.0001066051232678834, 9.929876125720472e-05, 9.604220618832626e-05, 9.15682492210068e-05, 8.812415851980359e-05, 8.526976278306418e-05, 8.139324751367199e-05, 7.771372951504346e-05, 7.491074840427399e-05, 7.15760985209473e-05, 6.872438780641325e-05, 6.66238074105438e-05, 6.351480050312765e-05, 6.192721359588063e-05, 5.9643671398885366e-05, 5.734559505234379e-05, 5.53196691976584e-05, 5.2796548715340825e-05, 5.1082846663456456e-05, 4.899015761718043e-05, 4.633606740070573e-05, 4.449379295316728e-05, 4.274665903585348e-05, 4.0862498058338966e-05, 3.874645694167766e-05, 3.746122480075619e-05, 3.5654060822116306e-05, 3.356090263337001e-05, 3.2207320008733344e-05, 3.086624895271642e-05, 2.964197770700324e-05, 2.7512688255800513e-05, 2.606971999490969e-05, 2.4310975631789885e-05, 2.2981718146542083e-05, 2.20072356501628e-05, 2.1266058560554137e-05, 2.0574632347947893e-05, 1.9508298003991953e-05, 1.9096455213759863e-05, 1.847276465944588e-05, 1.802462117790867e-05, 1.7574034041969108e-05, 1.6844674385925477e-05, 1.6427142683129902e-05, 1.6141177951632586e-05, 1.5482774003879342e-05, 1.4988561846655022e-05, 1.4379989825151827e-05, 1.3945816108944395e-05, 1.338146931956913e-05, 1.2968457773974958e-05, 1.2415007271696277e-05, 1.1991151959397183e-05, 1.1640216012756622e-05, 1.130287858054145e-05, 1.1021390375368165e-05, 1.0629541113826721e-05, 1.0306542326307415e-05, 9.964029388637079e-06, 9.687892332798778e-06, 9.078277520113976e-06, 8.721075402705215e-06, 8.235472894625024e-06, 7.998118561505234e-06, 7.611951015693317e-06, 7.2352007123329244e-06, 6.884398119746919e-06, 6.462682817686269e-06, 6.1041971161240175e-06, 5.697667229321844e-06, 5.346679796647519e-06, 5.026975856684452e-06, 4.75193864156251e-06, 4.526084410831521e-06, 4.318401687312183e-06, 4.031538633537931e-06, 3.7854399043211882e-06, 3.5539869668524655e-06, 3.372719277473336e-06, 3.2146434635478155e-06, 3.0436521804631978e-06, 2.9045570139469006e-06, 2.8157361745910068e-06, 2.66396095758971e-06, 2.6020715420651774e-06, 2.526338285143504e-06, 2.4832381659634856e-06, 2.4442307063490856e-06, 2.4044102442582084e-06, 2.3433870400031873e-06, 2.293195914310793e-06, 2.242802322251473e-06, 2.1873338112168584e-06, 2.1518015201379523e-06, 2.0754545073142917e-06, 2.0247471682318412e-06, 1.980587020004165e-06, 1.940587523834934e-06, 1.8741696046478557e-06, 1.7589775339366437e-06, 1.6895205985191726e-06, 1.65725039434723e-06, 1.616275189969831e-06, 1.5724827829844174e-06, 1.5242839186268474e-06, 1.482025646984517e-06, 1.4379408300258118e-06, 1.3615810793746112e-06, 1.2823866702377822e-06, 1.2330188078263173e-06, 1.189309389489552e-06, 1.1316207174882022e-06, 1.0992921473146448e-06, 1.0514921632925422e-06, 1.0120653221877167e-06, 9.72443042176478e-07, 9.341518274348227e-07, 8.988205560153135e-07, 8.586895905771522e-07, 8.232211074924663e-07, 7.806013785609497e-07, 7.485620902363864e-07, 7.113877627950915e-07, 6.762511820090923e-07, 6.481562026198002e-07, 6.239101692914019e-07, 5.999984826882795e-07, 5.793917535387142e-07, 5.511229457742826e-07, 5.319443845469702e-07, 5.023310489949449e-07, 4.857094238261974e-07, 4.6532372358693596e-07, 4.5274487397651677e-07, 4.3734555941349943e-07, 4.2424334140138794e-07, 4.130996941674445e-07, 4.011780212764206e-07, 3.928556328541118e-07, 3.823246095241393e-07, 3.7805873397477843e-07, 3.629697911710411e-07, 3.4888940283853053e-07, 3.4082961512389513e-07, 3.311678563825357e-07, 3.2230632534994763e-07, 3.055068913134578e-07, 2.9350116671783863e-07, 2.8359849344178084e-07, 2.706279814849363e-07, 2.6001788851316293e-07, 2.499057579158143e-07, 2.429097752871195e-07, 2.3451150431652412e-07, 2.2225961774722456e-07, 2.1326112331234278e-07, 1.981270976260256e-07, 1.876031029750216e-07, 1.7440129016178022e-07, 1.654082344594922e-07, 1.5441536067241478e-07, 1.4739851470264548e-07, 1.40425209089466e-07, 1.3346333434034864e-07, 1.2733652905847374e-07, 1.2007370709518886e-07, 1.1386768903848945e-07, 1.0941754936419971e-07, 1.044559448116478e-07, 1.003597110766194e-07, 9.551266413818144e-08, 9.146858848436103e-08, 8.734530431472484e-08, 8.35598594640621e-08, 8.051552756425453e-08, 7.835197380788109e-08, 7.589410797912088e-08, 7.354840737177141e-08, 7.203706292146471e-08, 7.051686222989211e-08, 6.863878416479956e-08, 6.720451724388317e-08, 6.66443051211471e-08, 6.510158644251311e-08, 6.22743346900091e-08, 6.133535672773895e-08, 6.022121174020743e-08, 5.7687322161991685e-08, 5.557838230590189e-08, 5.3343838368993405e-08, 5.181938599222134e-08, 5.0047009281763086e-08, 4.900593783286534e-08, 4.691936866646108e-08, 4.4806430191515747e-08, 4.3424121142080064e-08, 4.2377511327448184e-08, 4.126342504918045e-08], [1.0, 0.8890010088572479, 0.7864882269837952, 0.6852714851038247, 0.5930960039980147, 0.518404165072061, 0.45357535724745757, 0.3977973633197354, 0.3593247166530705, 0.3315518197507316, 0.3113773299724732, 0.29758766877113746, 0.2922653298568191, 0.2916451300625867, 0.29398823329720664, 0.29830682085965876, 0.29710423857276747, 0.30183274843960467, 0.3012979716187946, 0.29883739208355103, 0.2932857857720849, 0.286707728999887, 0.2815262665177379, 0.27068360644239964, 0.26314934822671554, 0.25787751210073023, 0.24675242514118087, 0.23649574213400004, 0.22859143225665896, 0.21903705735163034, 0.20785736134198032, 0.1967749138799661, 0.18907010890708087, 0.1783976673465777, 0.1683856439223497, 0.1604421893661385, 0.1529068965363413, 0.14562021439562375, 0.13805803032969224, 0.1299380849728206, 0.12216346313516761, 0.11453115533622293, 0.10897320800664818, 0.10254676529246914, 0.09681303322866386, 0.0917103678175687, 0.08692660347498637, 0.08230983343141328, 0.07727376754630781, 0.07315755177636714, 0.06920272673702875, 0.06568078313296032, 0.062019722546031934, 0.058160376188375405, 0.05466982073369289, 0.05202827154399898, 0.049327982283781796, 0.04685991698118603, 0.043972836109027975, 0.04155047121618099, 0.03937602859609463, 0.03758630465249233, 0.03540037915365748, 0.03394379271824902, 0.03264699607402075, 0.03113567168726826, 0.029837292641455782, 0.02868067454292218, 0.027729418555659947, 0.026765895517326502, 0.02584580040623066, 0.024800272303770368, 0.023784288444943975, 0.022869670178093746, 0.021860709633753184, 0.021126943829693327, 0.020277806734726764, 0.019511197348921264, 0.01851932136172163, 0.01761517892928219, 0.0168385849076168, 0.016056468526946373, 0.015476841343902975, 0.01459274807746494, 0.013985031801645662, 0.0132271230099358, 0.012616937534857712, 0.012006460725236014, 0.011411772662935851, 0.010880802823859214, 0.01039712426216756, 0.010040866097816313, 0.009570525013731098, 0.009157884887954158, 0.008742878731994605, 0.008347125134500283, 0.007978340576488434, 0.007622873453389095, 0.00735878871293286, 0.006995847669669188, 0.00675809129682075, 0.006441115887408021, 0.006168332653420109, 0.005856884417822558, 0.005594903105426608, 0.005362868026876772, 0.005166297595752327, 0.004932276822928226, 0.0047620037037331845, 0.004534568927964256, 0.00440255627931243, 0.004166126867249414, 0.0039791348634578465, 0.0038028593763905433, 0.003684927609786806, 0.00348848124244928, 0.003321945744838394, 0.0031332973885705726, 0.0029974544436190726, 0.0028680478887298383, 0.002731190524136775, 0.002618764038971433, 0.002517159130910138, 0.002411063198163903, 0.0023107287309226377, 0.002212607888087044, 0.002094631361391227, 0.001972890890532091, 0.0018968640353731444, 0.0018137236900912343, 0.0017083953819711588, 0.0016488678841890304, 0.001580628866641132, 0.0015125428344110578, 0.0014419464268369583, 0.0013921983057202793, 0.0013391909392992734, 0.0012853030653074808, 0.001224337313525161, 0.0011805203660196003, 0.0011464322531961665, 0.0011004511279351407, 0.0010663244516781619, 0.001017528135136698, 0.000972164391485943, 0.0009309490349980968, 0.0008843780417505487, 0.0008534972590665996, 0.0008184482548858797, 0.0007721762477196934, 0.0007433649645302377, 0.0007165065966592354, 0.000686650824545149, 0.0006596950977628035, 0.0006268322666426694, 0.0005973913495760722, 0.0005643446968005795, 0.0005410694446933781, 0.000521546281267287, 0.0004982617362422666, 0.00047369933795073647, 0.00045252235119405145, 0.000435596417784664, 0.0004203173834510966, 0.00040357540340531185, 0.000387693976234958, 0.00036409161234817405, 0.0003460232763842241, 0.00033375530451110435, 0.0003172829896994258, 0.00030195030540169254, 0.0002901808120789918, 0.00027554843947129814, 0.0002649803465250482, 0.0002517984116244288, 0.00024271188668682927, 0.0002351198934782327, 0.0002282340580543086, 0.0002212694559660669, 0.0002122248524995728, 0.00020220730564675228, 0.00019480296570149148, 0.00019002854532622525, 0.00018070120190684502, 0.00017442414742444636, 0.00016752874346073475, 0.00016017079837017824, 0.00015599429413961873, 0.0001484106977645723, 0.00014175847419984507, 0.00013548034255277298, 0.00013043851108834135, 0.00012495552090472186, 0.00011970955133065215, 0.00011350642252826844, 0.00010834407362102809, 0.00010364627540919721, 9.71582301153734e-05, 9.309130800434891e-05, 9.027508827843378e-05, 8.676910143751337e-05, 8.183560378556666e-05, 7.757335494680041e-05, 7.44518097363618e-05, 7.075758667157149e-05, 6.819878311374779e-05, 6.569474971782057e-05, 6.361846268956677e-05, 6.093088691370523e-05, 5.878989122404071e-05, 5.6275962796509625e-05, 5.427719089299198e-05, 5.237335006710346e-05, 5.048837977135287e-05, 4.867218211434127e-05, 4.677273492668771e-05, 4.509456442137374e-05, 4.35345053007983e-05, 4.2109456172261673e-05, 4.026786944441071e-05, 3.8985001967722684e-05, 3.754181152776068e-05, 3.606956477669777e-05, 3.450215865939275e-05, 3.313823431148921e-05, 3.19454820720479e-05, 3.059083826675141e-05, 2.955409602364741e-05, 2.8663784479726516e-05, 2.7660629899750682e-05, 2.6394026218586606e-05, 2.5497549599713796e-05, 2.4700912913308266e-05, 2.338346647091203e-05, 2.2410448421085065e-05, 2.1574650416396476e-05, 2.069793461273574e-05, 1.9701911974552577e-05, 1.90224494634426e-05, 1.803490913809807e-05, 1.727859022669898e-05, 1.6714074799881817e-05, 1.5947778709847023e-05, 1.5207525396424192e-05, 1.4428758829663105e-05, 1.3896107377246055e-05, 1.3143221590281408e-05, 1.2518071824793081e-05, 1.1850189849399824e-05, 1.1438478230460494e-05, 1.0937448439542336e-05, 1.0583949219007098e-05, 1.0227722903117417e-05, 9.812479154197946e-06, 9.523510849832632e-06, 9.093121008740708e-06, 8.786271534192138e-06, 8.35455618445101e-06, 8.108757381986447e-06, 7.72855674095844e-06, 7.4924851977373805e-06, 7.2893561384703396e-06, 7.014726432324086e-06, 6.780546499450963e-06, 6.472389938361836e-06, 6.135216413196102e-06, 5.926729298232832e-06, 5.7334253877300745e-06, 5.531283186398953e-06, 5.288074523533523e-06, 5.115511621782645e-06, 4.928461738253346e-06, 4.750530158736158e-06, 4.5550219367327135e-06, 4.352058069713574e-06, 4.153968311866249e-06, 4.01217515663864e-06, 3.7935944737145055e-06, 3.6402153226548325e-06, 3.4730419256249222e-06, 3.311939876190983e-06, 3.19308652918552e-06, 3.0775352496338784e-06, 2.970237875193063e-06, 2.8593824979308676e-06, 2.7631319569908767e-06, 2.638385590452178e-06, 2.56453332689623e-06, 2.468735115180197e-06, 2.341196862885544e-06, 2.2507562744406995e-06, 2.1445001458291995e-06, 2.0813574481400526e-06, 2.0188495434911557e-06, 1.958070327300838e-06, 1.8943845040986121e-06, 1.8231926579679466e-06, 1.7722668701056213e-06, 1.7085457158722707e-06, 1.6711750997455592e-06, 1.5980837601050985e-06, 1.5380489434709811e-06, 1.5052930440960836e-06, 1.4544285284486174e-06, 1.4199623088059171e-06, 1.3847111666776316e-06, 1.3149506743721108e-06, 1.2778873016306724e-06, 1.2178138120879664e-06, 1.167229223000775e-06, 1.1122477251829256e-06, 1.0782562963462357e-06, 1.0286612988838744e-06, 9.74884191126212e-07, 9.375328968626767e-07, 9.007060255948779e-07, 8.654038422334888e-07, 8.301500966715415e-07, 7.928853783293755e-07, 7.572004353881393e-07, 7.152838244846675e-07, 6.771095532661408e-07, 6.489253489635336e-07, 6.1685851684084e-07, 5.918175004609058e-07, 5.691843092557824e-07, 5.43218826455821e-07, 5.207021194958218e-07, 5.033209350903645e-07, 4.839180128871113e-07, 4.672235783812914e-07, 4.4289940474704964e-07, 4.245673335164661e-07, 4.046186848175062e-07, 3.8560124419113984e-07, 3.727382468838793e-07, 3.569895727789826e-07, 3.439733731351323e-07, 3.2572224502279215e-07, 3.140570710085624e-07, 3.03572056485383e-07, 2.924751386324005e-07, 2.821533708150095e-07, 2.761063499307276e-07, 2.6953731929450704e-07, 2.604779896728692e-07, 2.534180024753743e-07, 2.4216750406879083e-07, 2.338791422695558e-07, 2.2446113865467996e-07, 2.1645610323443497e-07, 2.091833333484577e-07, 2.0200223756876883e-07, 1.9305203636796914e-07, 1.8222883129222338e-07, 1.7514914538882126e-07, 1.6848772726490694e-07, 1.640598365180609e-07, 1.589566049862738e-07, 1.5194136441348368e-07, 1.4671469439546627e-07, 1.3994887397963968e-07, 1.3503973890231484e-07, 1.3081448202481052e-07, 1.2612190005743485e-07, 1.2016852718693374e-07, 1.1520005323599998e-07, 1.1118455140530864e-07, 1.0661296585067027e-07, 1.0175914817914184e-07, 9.709488187274389e-08, 9.26364317483863e-08, 8.926434317564812e-08, 8.543431650813071e-08, 8.013271203742127e-08, 7.602746756357493e-08, 7.323902742886467e-08, 6.966712575280621e-08, 6.747464471792431e-08, 6.409681406975144e-08, 6.16997723876446e-08, 6.021513795690593e-08, 5.7769582139511196e-08, 5.604195524687318e-08, 5.384073906501933e-08, 5.127157284557291e-08, 4.8814274160162883e-08, 4.697826232322351e-08, 4.4722160491962446e-08, 4.231370826779428e-08, 4.015948319337191e-08, 3.887523290979952e-08, 3.779147323098308e-08, 3.653349268665205e-08, 3.505130336841262e-08, 3.383462311736036e-08, 3.298178573470706e-08, 3.196268958224171e-08, 3.059638517835927e-08, 2.9342530306765736e-08, 2.8286740865462522e-08], [1.0, 0.8877827016012847, 0.7710986182129843, 0.6705602407240234, 0.5857842197405835, 0.5106098588132105, 0.44728997446005736, 0.3944846350573518, 0.35145724252225846, 0.32001741148163765, 0.30015939252236784, 0.288069143366463, 0.28078311580367926, 0.28066338513691214, 0.2830263487215827, 0.28799424386986916, 0.29052169671941663, 0.2936861106557819, 0.2945554257627141, 0.29761069824495595, 0.30062750864820853, 0.30080856166143977, 0.2934905427289747, 0.28694829116312953, 0.2775757811772363, 0.2711782335444992, 0.26033860494160926, 0.2519547922568605, 0.24239287839842819, 0.23084274082595627, 0.22096133301835363, 0.21157023178193524, 0.20098575669042282, 0.1917930056209157, 0.18121673300376764, 0.17068820787733704, 0.162600960136967, 0.15553629251442225, 0.14562793464764226, 0.13764081913447543, 0.12895577249377851, 0.12115853524894801, 0.11268426333087557, 0.10844576630208176, 0.10251585266100101, 0.09624753683452796, 0.09054232121852844, 0.08532587316795819, 0.08151155290901288, 0.07708321084749709, 0.07277598384592103, 0.06821683919085494, 0.06462620571910192, 0.06112827350024886, 0.057478001626573925, 0.05414938062523303, 0.05147770836593953, 0.04859123886212245, 0.045809823967230955, 0.04368498726539198, 0.04115084837359715, 0.03939456816313146, 0.03750789732807444, 0.035465012725139834, 0.03357084368323744, 0.03202245500208911, 0.030917918583607856, 0.029509854190176557, 0.02807064471899555, 0.026791816255273892, 0.025553774337008617, 0.024627934508744318, 0.023572068619450565, 0.022861221358794172, 0.02226272640062362, 0.021242299703934577, 0.02032856670250996, 0.0195250899568321, 0.018633110412941245, 0.018074225082341615, 0.017446859944474633, 0.01678645835543714, 0.016064465713651267, 0.015490245323318354, 0.015084427268439516, 0.01453708053672597, 0.014027337841768406, 0.013434635853001189, 0.01283225551960011, 0.012393807971712417, 0.011952651881375518, 0.01146633712291477, 0.011064002244168602, 0.0106899253194081, 0.010371056185574821, 0.009924537424027624, 0.009576233606764739, 0.009178590747342282, 0.008741574818006057, 0.008268025470164005, 0.007867100614713152, 0.0076110892554287915, 0.007224658212111845, 0.006922132118843107, 0.006448380191519356, 0.006117956484301101, 0.00581160345282613, 0.0055439051135195505, 0.005323814184092425, 0.005077174077449387, 0.004877833892833215, 0.004708507630631596, 0.0044381061114818765, 0.004249454091599083, 0.004050562684936477, 0.0038647208266472523, 0.003675359222366551, 0.0034791336150843295, 0.003294419258290487, 0.0031437418768369228, 0.0030006194706188984, 0.0028878868129407985, 0.0027803515976987507, 0.002648269255368666, 0.0025554552531552974, 0.002463602263606367, 0.0023505850607521504, 0.002238231881665233, 0.0021649961277955595, 0.0021020339120271553, 0.00201879230505048, 0.0019320839913556523, 0.0018739289816195647, 0.001804897675074297, 0.0017629146714327809, 0.0017172778027069917, 0.0016597426167103647, 0.0016088313442850421, 0.0015567096022270374, 0.0014907857708070158, 0.0014350962937128146, 0.0013805566219527885, 0.0013206713800148694, 0.0012859492222738905, 0.001241992394344588, 0.0012011154301702816, 0.0011575312632384014, 0.0011122023600145187, 0.0010712957472682407, 0.0010210609362421577, 0.0009865768609307666, 0.0009429067900020726, 0.0009101423201392648, 0.0008671712553624514, 0.0008195963358526721, 0.0007858254982532183, 0.0007604657661342049, 0.0007308095106851235, 0.0006983736355958839, 0.0006634574988356437, 0.0006296830797264958, 0.0005872808161739348, 0.000561713011777522, 0.0005337901719293124, 0.0005044822460265415, 0.00048054622272013963, 0.00045704442809487485, 0.00043465676940436775, 0.00041653759898544433, 0.0004014846222433894, 0.0003849392743947191, 0.00036423897249261136, 0.00034655546368970064, 0.0003306611393634819, 0.000313137479254415, 0.00029993607239185016, 0.00028764716776784126, 0.0002740827233365285, 0.000265275105026239, 0.00025331735060255954, 0.0002424253373114648, 0.00023193383188539716, 0.00022378428021115236, 0.00021582231374881405, 0.00020461201704170172, 0.00019217760581445727, 0.0001855589062637818, 0.00017915522226789673, 0.00017256672763283213, 0.00016800336722118327, 0.00016326074686779355, 0.00015865333801792214, 0.00015282418474606222, 0.00014705751939216204, 0.00014246361259648006, 0.00013833644322488092, 0.00013492006521068312, 0.00013062824275720915, 0.0001252725115390053, 0.00012234368124113836, 0.00011573820707249218, 0.00011025281898054336, 0.0001048702678888038, 0.00010150432452817832, 9.678870635031305e-05, 9.118866129980109e-05, 8.766190193793844e-05, 8.417932043849217e-05, 8.140947743022195e-05, 7.864372223798633e-05, 7.583579843683594e-05, 7.182177066328436e-05, 6.851357916068744e-05, 6.47650338942282e-05, 6.157585537710921e-05, 5.8522504696893354e-05, 5.5989906464718176e-05, 5.316780552455071e-05, 5.104776351576529e-05, 4.894675129916003e-05, 4.648722517191747e-05, 4.496317971392029e-05, 4.264549277364119e-05, 4.124575735165163e-05, 3.9857893185202355e-05, 3.8024103745252346e-05, 3.6483102857799856e-05, 3.507216987425363e-05, 3.3173360988937814e-05, 3.1852787286917e-05, 3.081241281322506e-05, 2.9562417880447445e-05, 2.8257274958586512e-05, 2.69556375880857e-05, 2.5608040814707465e-05, 2.4263597330790595e-05, 2.341545755732267e-05, 2.2307365491046125e-05, 2.148226871837977e-05, 2.0582647347073844e-05, 1.990423190076161e-05, 1.8926463497736233e-05, 1.7749420360287674e-05, 1.6843762499495108e-05, 1.606602950794326e-05, 1.533891462019541e-05, 1.4886195261511998e-05, 1.4265998664336131e-05, 1.3608011999500273e-05, 1.299105538805941e-05, 1.261633742862212e-05, 1.193230370056089e-05, 1.1605592236495622e-05, 1.1266315497108062e-05, 1.0893593787684043e-05, 1.0485138563522419e-05, 1.0087185503706861e-05, 9.799561369959619e-06, 9.527619464547302e-06, 9.143070387179282e-06, 8.758714883130974e-06, 8.350610716552531e-06, 8.066965318804721e-06, 7.650125206828615e-06, 7.3829071615724224e-06, 7.117089418692465e-06, 6.743035920054766e-06, 6.527334257358005e-06, 6.280614977468112e-06, 5.998793443007811e-06, 5.700969008603052e-06, 5.4602550591284294e-06, 5.260715101459734e-06, 5.00460952209425e-06, 4.787544487129995e-06, 4.655596873206928e-06, 4.478794773437259e-06, 4.302315814891804e-06, 4.194056715025561e-06, 4.035846884201256e-06, 3.850015387261972e-06, 3.6827384882699746e-06, 3.5413796036811495e-06, 3.4719769144969905e-06, 3.32061252997175e-06, 3.217566587707753e-06, 3.083793708012678e-06, 2.9320516904028037e-06, 2.833549143779719e-06, 2.6651616779809926e-06, 2.5317558127512846e-06, 2.397210478312305e-06, 2.2820702330570257e-06, 2.20033085669178e-06, 2.119672813332597e-06, 2.02913482812843e-06, 1.957861425213734e-06, 1.8678752510871155e-06, 1.8051549977056812e-06, 1.7233932436406009e-06, 1.6469544881127277e-06, 1.5868732279374096e-06, 1.5103424844591672e-06, 1.451886189027201e-06, 1.4052239768786468e-06, 1.3480836657590465e-06, 1.2950827291462924e-06, 1.2418432630080615e-06, 1.1931184650662221e-06, 1.1647650137999081e-06, 1.1161195731986427e-06, 1.0843096614190898e-06, 1.0499565514971164e-06, 1.0084091086544386e-06, 9.627414943432877e-07, 9.180984438907792e-07, 8.779837134498576e-07, 8.504818725997885e-07, 8.255638108279118e-07, 7.915804801304819e-07, 7.592051539818357e-07, 7.343682108698904e-07, 6.878571710764597e-07, 6.677998539471405e-07, 6.40365286624385e-07, 6.160966827421638e-07, 5.991357902026459e-07, 5.779705751055715e-07, 5.490922874220387e-07, 5.18509168187032e-07, 4.974951165655321e-07, 4.77499066137984e-07, 4.6148177849225443e-07, 4.41676962023927e-07, 4.133456605848809e-07, 3.9391111054803187e-07, 3.760760513505955e-07, 3.568991303950539e-07, 3.4012812869964477e-07, 3.23129044063144e-07, 3.0998624910973226e-07, 2.8967267206366186e-07, 2.7605200769681744e-07, 2.6207058075958765e-07, 2.485272421609996e-07, 2.387322996367618e-07, 2.2903069507677534e-07, 2.1905992696578466e-07, 2.1165653524731814e-07, 2.0321603130107272e-07, 1.9470465075006845e-07, 1.8933704956007601e-07, 1.8250450726302783e-07, 1.7735037904278515e-07, 1.7338464865096756e-07, 1.6724825523464635e-07, 1.6083098682513883e-07, 1.5564090274469435e-07, 1.522997664318503e-07, 1.458369047121391e-07, 1.421922761211214e-07, 1.3628223609716488e-07, 1.3097549316670035e-07, 1.2449406854565549e-07, 1.2109302091831975e-07, 1.1892782664869408e-07, 1.1414550195653435e-07, 1.1009367799585387e-07, 1.0702666242209649e-07, 1.0401529541304819e-07, 9.928468847166864e-08, 9.537267019886081e-08, 9.164794512850439e-08, 8.795638935328948e-08, 8.486872921516785e-08, 8.254321546408512e-08, 8.011881350033752e-08, 7.724737448044652e-08, 7.209636811822123e-08, 6.969227534296284e-08, 6.659751002065569e-08, 6.392991617095235e-08, 6.134520107823739e-08, 5.9133440031503464e-08, 5.692609478691344e-08, 5.5176093490335664e-08, 5.2614378748401246e-08, 5.045769060423648e-08, 4.8628219431385626e-08, 4.634018613664668e-08, 4.415085833214893e-08, 4.2352725904111107e-08, 3.997330864759834e-08, 3.7622891300451236e-08, 3.6087282543051737e-08, 3.480697255601504e-08, 3.336948040156159e-08, 3.156853435070319e-08, 3.031348961876499e-08, 2.9059822735024526e-08, 2.759986062813498e-08]]], "dense_C": [[0.0, 0.15, 0.3, 0.45, 0.6, 0.75, 0.9, 1.05, 1.2, 1.35, 1.5, 1.6500000000000001, 1.8, 1.95, 2.1, 2.25, 2.4, 2.5500000000000003, 2.7, 2.85, 3.0, 3.15, 3.3000000000000003, 3.45, 3.6, 3.75, 3.9, 4.05, 4.2, 4.3500000000000005, 4.5, 4.65, 4.8, 4.95, 5.1000000000000005, 5.25, 5.4, 5.55, 5.7, 5.8500000000000005, 6.0, 6.15, 6.3, 6.45, 6.6000000000000005, 6.75, 6.9, 7.05, 7.2, 7.3500000000000005, 7.5, 7.65, 7.8, 7.95, 8.1, 8.25, 8.4, 8.55, 8.700000000000001, 8.85, 9.0, 9.15, 9.3, 9.450000000000001, 9.6, 9.75, 9.9, 10.05, 10.200000000000001, 10.35, 10.5, 10.65, 10.8, 10.950000000000001, 11.1, 11.25, 11.4, 11.55, 11.700000000000001, 11.85, 12.0, 12.15, 12.3, 12.450000000000001, 12.6, 12.75, 12.9, 13.05, 13.200000000000001, 13.35, 13.5, 13.65, 13.8, 13.950000000000001, 14.1, 14.25, 14.4, 14.55, 14.700000000000001, 14.85, 15.0, 15.15, 15.3, 15.450000000000001, 15.6, 15.75, 15.9, 16.05, 16.2, 16.35, 16.5, 16.65, 16.8, 16.95, 17.1, 17.25, 17.400000000000002, 17.55, 17.7, 17.85, 18.0, 18.150000000000002, 18.3, 18.45, 18.6, 18.75, 18.900000000000002, 19.05, 19.2, 19.35, 19.5, 19.650000000000002, 19.8, 19.95, 20.1, 20.25, 20.400000000000002, 20.55, 20.7, 20.85, 21.0, 21.150000000000002, 21.3, 21.45, 21.6, 21.75, 21.900000000000002, 22.05, 22.2, 22.35, 22.5, 22.650000000000002, 22.8, 22.95, 23.1, 23.25, 23.400000000000002, 23.55, 23.7, 23.85, 24.0, 24.150000000000002, 24.3, 24.45, 24.6, 24.75, 24.900000000000002, 25.05, 25.2, 25.35, 25.5, 25.650000000000002, 25.8, 25.95, 26.1, 26.25, 26.400000000000002, 26.55, 26.7, 26.85, 27.0, 27.150000000000002, 27.3, 27.45, 27.6, 27.75, 27.900000000000002, 28.05, 28.2, 28.35, 28.5, 28.650000000000002, 28.8, 28.95, 29.1, 29.25, 29.400000000000002, 29.55, 29.7, 29.85, 30.0, 30.150000000000002, 30.3, 30.45, 30.6, 30.75, 30.900000000000002, 31.05, 31.2, 31.35, 31.5, 31.650000000000002, 31.8, 31.95, 32.1, 32.25, 32.4, 32.55, 32.7, 32.85, 33.0, 33.15, 33.3, 33.45, 33.6, 33.75, 33.9, 34.05, 34.2, 34.35, 34.5, 34.65, 34.800000000000004, 34.95, 35.1, 35.25, 35.4, 35.550000000000004, 35.7, 35.85, 36.0, 36.15, 36.300000000000004, 36.45, 36.6, 36.75, 36.9, 37.050000000000004, 37.2, 37.35, 37.5, 37.65, 37.800000000000004, 37.95, 38.1, 38.25, 38.4, 38.550000000000004, 38.7, 38.85, 39.0, 39.15, 39.300000000000004, 39.45, 39.6, 39.75, 39.9, 40.050000000000004, 40.2, 40.35, 40.5, 40.65, 40.800000000000004, 40.95, 41.1, 41.25, 41.4, 41.550000000000004, 41.7, 41.85, 42.0, 42.15, 42.300000000000004, 42.45, 42.6, 42.75, 42.9, 43.050000000000004, 43.2, 43.35, 43.5, 43.65, 43.800000000000004, 43.95, 44.1, 44.25, 44.4, 44.550000000000004, 44.7, 44.85, 45.0, 45.15, 45.300000000000004, 45.45, 45.6, 45.75, 45.9, 46.050000000000004, 46.2, 46.35, 46.5, 46.65, 46.800000000000004, 46.95, 47.1, 47.25, 47.4, 47.550000000000004, 47.7, 47.85, 48.0, 48.15, 48.300000000000004, 48.45, 48.6, 48.75, 48.9, 49.050000000000004, 49.2, 49.35, 49.5, 49.65, 49.800000000000004, 49.95, 50.1, 50.25, 50.4, 50.550000000000004, 50.7, 50.85, 51.0, 51.15, 51.300000000000004, 51.45, 51.6, 51.75, 51.9, 52.050000000000004, 52.2, 52.35, 52.5, 52.65, 52.800000000000004, 52.95, 53.1, 53.25, 53.4, 53.550000000000004, 53.7, 53.85, 54.0, 54.15, 54.300000000000004, 54.45, 54.6, 54.75, 54.9, 55.050000000000004, 55.2, 55.35, 55.5, 55.65, 55.800000000000004, 55.95, 56.1, 56.25, 56.4, 56.550000000000004, 56.7, 56.85, 57.0, 57.15, 57.300000000000004, 57.45, 57.6, 57.75, 57.9, 58.050000000000004, 58.2, 58.35, 58.5, 58.65, 58.800000000000004, 58.95, 59.1, 59.25, 59.4, 59.550000000000004, 59.7, 59.85, 60.0], [[1.0, 0.9059096143044979, 0.8032696151286391, 0.7175796882195223, 0.6220817085388483, 0.5256290528549461, 0.4582042884633645, 0.40990102186222976, 0.36558882491086114, 0.32853556625105773, 0.29965920102077126, 0.28768340372577905, 0.28236014989911784, 0.2841070951533138, 0.2827300804126872, 0.2803136831515127, 0.2753120081489029, 0.2742748638887965, 0.2762050850577782, 0.26638552894169465, 0.27149996791394176, 0.26178817776626134, 0.26445439820838784, 0.2574595523413295, 0.25252578159274636, 0.2516580372137325, 0.24499233084751657, 0.24553609192787293, 0.23693875878649326, 0.23350941346311366, 0.2280837602172362, 0.2204094546421156, 0.22021217337840907, 0.2112899243825409, 0.20815028958875398, 0.2047705253142685, 0.20140289591741373, 0.19198617766925063, 0.18460268249105108, 0.17254694679407137, 0.16890239574097476, 0.14786250060242037, 0.14421385802665979, 0.13905744714197857, 0.13586398610960526, 0.1309004693305795, 0.12302220553486967, 0.11833943486483015, 0.11612460930739972, 0.08583365417349882, 0.07107390574900327, 0.06574888512713843, 0.06106324396910898, 0.05794941800924894, 0.051864465853471334, 0.050114943095936865, 0.045759806253062064, 0.04520893693526346, 0.044364938931920256, 0.0443067258860724, 0.044926315962492434, 0.04077265749885335, 0.041158790429889486, 0.03833142996696024, 0.03766589233647461, 0.034846248606526894, 0.033568584037053095, 0.03380111565916499, 0.0335393463927757, 0.032301433716729194, 0.03199708567898174, 0.03068314903376954, 0.03001896449259242, 0.025044504829790405, 0.02471877951620001, 0.02411291046695724, 0.023374560240789176, 0.022492939212850095, 0.02137570332873483, 0.01943994880685361, 0.019150835663011907, 0.01711482550592835, 0.016226812591243395, 0.015709640744831666, 0.014663237465594498, 0.014397786415019577, 0.014224186147949526, 0.013164466940486086, 0.012688033178961009, 0.012538739845916011, 0.0121792528176793, 0.011675136497632533, 0.011291621530918413, 0.011180777743289032, 0.010631419202641934, 0.010550349333643816, 0.010485459057887609, 0.009774711210696197, 0.008993173829645073, 0.008610278307255189, 0.00784203180873179, 0.007115175625648542, 0.006618356474216058, 0.006482779991186347, 0.006276638889781605, 0.006033052195986264, 0.005982546559205078, 0.005905823120577087, 0.004677287282831577, 0.00451115758637989, 0.00429661668443123, 0.003846427742463906, 0.0037286492397207165, 0.0036704119907981234, 0.00341860045577939, 0.0033169455357027248, 0.0032486986730099992, 0.003186657462227353, 0.0031034908871693653, 0.0030718798833043377, 0.002860932089883473, 0.0027737929832421446, 0.0027070007333329918, 0.002550210870018174, 0.0023686988564072136, 0.002194891046849896, 0.0021154973850579704, 0.0019766369907709617, 0.0019369895588336303, 0.0018787380511729134, 0.0017657504285465472, 0.001723093943495992, 0.0016201120001206307, 0.0014997723355757472, 0.0014211008472545768, 0.0013128995720080023, 0.0011742996160383926, 0.0011015023512517977, 0.0010460261801561043, 0.0009809863679367495, 0.0009256529988592873, 0.0008568295607171428, 0.0008140499646240816, 0.0007849661896384218, 0.0007426152345843629, 0.0006996027818293577, 0.0006757770967767788, 0.000644281406330297, 0.0006209200715746839, 0.0005953937901147893, 0.0005824258823419004, 0.0005542450702715458, 0.0005463023982130873, 0.000511687068969044, 0.00048813263450123845, 0.000472046045957559, 0.0004497887454666864, 0.00043528779270422975, 0.0004240219817896636, 0.0004062935880155226, 0.00039578276113757724, 0.0003871300307100449, 0.0003691583583550107, 0.0003607674930326475, 0.00035690434354238433, 0.0003425134360443092, 0.00033780051189787893, 0.00033433099752446047, 0.0003119651313801242, 0.0003013219720473827, 0.000294222921807496, 0.00028787302471945214, 0.0002862751402144542, 0.0002802563358826361, 0.00026869628431699363, 0.0002456932540192209, 0.00024282238414698935, 0.000234754039544576, 0.00022705159716603635, 0.00022246337774868823, 0.00021975337066320634, 0.00021774255210160406, 0.00020600308543536276, 0.00018618023477528025, 0.00017968543918186005, 0.0001757219018318565, 0.00016948713374474383, 0.0001517939810131918, 0.00014849296673121978, 0.00013807048688290648, 0.00012883621648535082, 0.00012315881410941687, 0.00011769369342267202, 0.00011438819349229536, 0.00011052956805425737, 0.00010472933832015454, 9.86473445864711e-05, 9.529051353426727e-05, 9.392512641185725e-05, 8.935577099743685e-05, 8.833503482089052e-05, 8.526832200737398e-05, 8.184724660713992e-05, 7.484918499497966e-05, 6.953893328930619e-05, 6.796140065155613e-05, 6.621807185790788e-05, 6.549056516985758e-05, 6.295991425098944e-05, 6.180543851735544e-05, 5.9826474830055875e-05, 5.8878341454980204e-05, 5.817216381785971e-05, 5.740223438834274e-05, 5.751695072548872e-05, 5.33920453811927e-05, 5.261001693973621e-05, 5.2419925646146966e-05, 4.966641940619253e-05, 4.57224415907053e-05, 4.531381767513284e-05, 4.287416214089223e-05, 4.172033411958192e-05, 3.7647526151703987e-05, 3.6974562197163106e-05, 3.6245759567816836e-05, 3.522874673313978e-05, 3.3735860143950736e-05, 3.258870369984576e-05, 3.122760132671004e-05, 3.063188562529202e-05, 3.0157653526100484e-05, 2.7267770227710135e-05, 2.6594881276034566e-05, 2.5571148692043253e-05, 2.2136842668752867e-05, 2.0499213877837524e-05, 1.780320662435721e-05, 1.6742219920622782e-05, 1.569922871791579e-05, 1.4922497261533953e-05, 1.460993515148335e-05, 1.3711425323224829e-05, 1.3137589553644225e-05, 1.2817916888376434e-05, 1.2293594023459591e-05, 1.2290072662797931e-05, 1.216963608840438e-05, 1.1870161732103782e-05, 1.1929659257434983e-05, 1.1887156050833901e-05, 1.2004557621688074e-05, 1.2062948624451936e-05, 1.138505831216753e-05, 1.127654109887354e-05, 1.1281613316518004e-05, 1.0781920567641995e-05, 1.0494542931872254e-05, 1.0026606144218868e-05, 9.905196321302818e-06, 9.221420977433755e-06, 9.144927824969823e-06, 8.462401494861434e-06, 8.293026727174876e-06, 8.130101461263894e-06, 8.069908544439401e-06, 7.447337518204896e-06, 7.299201597034994e-06, 6.784327799507239e-06, 6.268194277081548e-06, 5.748137734559387e-06, 5.586539746986991e-06, 4.914130287928369e-06, 4.690568571960496e-06, 4.290397490983075e-06, 3.827480247707926e-06, 3.6841566934666196e-06, 3.452050289646851e-06, 3.1398772576191423e-06, 2.925713653344772e-06, 2.8511077227663107e-06, 2.6542786029457405e-06, 2.543442788077664e-06, 2.403862485911149e-06, 2.2440832579088142e-06, 2.1687749192972815e-06, 2.112531485955398e-06, 2.060407661182519e-06, 2.0404962368856184e-06, 2.059704686145365e-06, 1.9965954213653154e-06, 1.9176564092906204e-06, 1.9400462041908153e-06, 1.9475088296014795e-06, 1.94352507883306e-06, 1.9697439824813668e-06, 1.848249299522785e-06, 1.7795523742495678e-06, 1.7652459957713717e-06, 1.7691368520123891e-06, 1.7606375837774712e-06, 1.6916302952229017e-06, 1.6673914714270022e-06, 1.546001115097938e-06, 1.4516415745280372e-06, 1.4414717666882273e-06, 1.4259728604043576e-06, 1.4136700551546763e-06, 1.3349293688741487e-06, 1.3082903231116114e-06, 1.296406285728174e-06, 1.2139930531849116e-06, 1.1574847995097236e-06, 1.0632287140383818e-06, 1.0376921690217917e-06, 9.888927726835175e-07, 9.521017218767133e-07, 8.879747876315494e-07, 8.629397664602122e-07, 8.415546119286585e-07, 8.219417006627594e-07, 8.034259447609305e-07, 7.868573178136019e-07, 7.530151807339904e-07, 7.195190574857775e-07, 7.149610777175952e-07, 6.926941694828934e-07, 6.02603622626826e-07, 5.898777372196116e-07, 5.806779920134399e-07, 5.739825726209809e-07, 5.581973327321826e-07, 4.546623758844102e-07, 4.4625582304629354e-07, 4.2245609242604423e-07, 3.831950272097789e-07, 3.769621585100048e-07, 3.699352226689364e-07, 3.479575552881711e-07, 3.3522025131362244e-07, 3.17911145718893e-07, 3.027662263450027e-07, 2.991135643720584e-07, 2.932687310489471e-07, 2.95412146024598e-07, 2.9511043842689275e-07, 2.523097924400536e-07, 2.439378659860306e-07, 2.3784431254828455e-07, 2.1521180675171553e-07, 2.118012669642818e-07, 2.070397006403087e-07, 2.0022416384474746e-07, 1.9251701181499696e-07, 1.6968754401630884e-07, 1.6457733072392532e-07, 1.4925786327136964e-07, 1.4520166804412784e-07, 1.4191339143086176e-07, 1.2983738973790554e-07, 1.2749910415118241e-07, 1.2113048332228106e-07, 1.1305983927008718e-07, 1.1005952145331085e-07, 1.0470412558537243e-07, 1.0211718101512031e-07, 9.665253604910536e-08, 9.268404032022766e-08, 8.654587052482945e-08, 8.473598618505535e-08, 8.03978683873257e-08, 7.092271964772863e-08, 6.867286019406716e-08, 6.496146583835038e-08, 6.242421966761484e-08, 6.108756045193445e-08, 5.716209540865608e-08, 5.578369434917339e-08, 5.524642507857626e-08, 5.481954192967288e-08, 5.452227223721104e-08, 5.425863713422728e-08, 5.4422284666464985e-08, 5.4743836818005675e-08, 5.211191164664617e-08, 5.218563980036451e-08, 5.00800015836767e-08, 4.671452820296223e-08, 4.2642662056256426e-08, 4.111053296269938e-08, 3.8890601418381187e-08, 3.796377756531106e-08, 3.7456344442327645e-08, 3.6472384678164827e-08, 3.471557879465496e-08, 3.324832687324862e-08, 3.190664333296147e-08, 2.926221335995006e-08, 2.7403537357984486e-08, 2.6526171223668635e-08, 2.564076219481347e-08], [1.0, 0.8860111983198328, 0.7897949223080339, 0.6852159847459722, 0.5963389167686272, 0.5149339273548755, 0.4613025146350289, 0.40725631401744383, 0.36487519258978585, 0.31383828553942095, 0.2902369251963182, 0.2803179977732201, 0.28273205216286823, 0.2863656555707385, 0.28285188070368456, 0.28862062385727766, 0.2865860897732348, 0.2908420793966404, 0.29864940540846135, 0.2883395131120072, 0.2947565721139596, 0.2927538821736043, 0.28717037587250455, 0.29331495289336734, 0.2924451518157813, 0.29220403446357485, 0.29468057378504847, 0.2665899812014218, 0.2556295826661244, 0.2299494467911659, 0.2203073135275671, 0.21425289410815504, 0.1897198135084015, 0.1764796411390909, 0.16328632141843027, 0.15888346568502823, 0.1526628965391559, 0.1468941053347379, 0.13455318950626297, 0.12874515967698463, 0.12568320717903655, 0.11904220617597816, 0.11563403817656895, 0.11424717733376437, 0.11310627718707933, 0.10932295905493475, 0.1080244147155122, 0.10814722525951069, 0.08902286268996112, 0.0826592380531875, 0.08007443087905759, 0.06648413041078068, 0.06308442593260512, 0.056765817471843276, 0.0548617222975656, 0.05276249679454908, 0.05104444561022825, 0.04872935990143192, 0.04764681594277979, 0.046491868574576614, 0.04696774308532957, 0.04588904195746454, 0.046411993851752695, 0.045989771522403966, 0.0470103450802803, 0.048149187382902595, 0.04125379407650856, 0.04141980752278494, 0.041568305056878974, 0.04068887198668006, 0.04011751636213195, 0.039605313233323176, 0.03393863862531853, 0.03342522921582716, 0.025226925318412162, 0.021291912879676134, 0.020071038006794845, 0.019043186393197485, 0.01824779130745445, 0.017594854444383624, 0.01660577646537384, 0.015935919249448687, 0.014924553816657303, 0.013838352108280024, 0.012615339508980571, 0.012229400975306231, 0.012270840943497141, 0.010844046489804917, 0.010780406959733771, 0.010856781914526532, 0.010883271451605694, 0.009440830997623311, 0.009331640129643637, 0.008518264932759022, 0.00809674719034502, 0.007720297980189837, 0.007287373679923845, 0.007272661729891701, 0.006912056667834827, 0.006628490874994294, 0.006523268402192882, 0.00613286887818619, 0.005969794907186885, 0.005695767397841831, 0.005574612960017366, 0.005336438071617595, 0.005228713964956441, 0.005111919776689825, 0.005046422671950556, 0.004907259220671308, 0.004812918824845675, 0.00419574226635802, 0.004097220084025537, 0.003961044819977831, 0.0037044217103353897, 0.0036200359459119032, 0.003547526967996315, 0.0033649174331980905, 0.003311552462315036, 0.003248118400756837, 0.0032187224111853156, 0.0031961742809383867, 0.0031791363224109295, 0.0031525558253888645, 0.003138675007227507, 0.002597935790479982, 0.0025495575734410265, 0.0021378854764356704, 0.0020219234935801612, 0.0019531868316723846, 0.0018019408588409755, 0.0017363744208038492, 0.0016793774443009547, 0.0016386884264192863, 0.0015126925671295097, 0.0014679843845285827, 0.0013935929053099547, 0.0013015359637926405, 0.0012575257531487717, 0.0012151073959275945, 0.001176743390799098, 0.0011533092714537342, 0.0011461732387457043, 0.0011278101047966004, 0.001118167564472471, 0.001053122523808273, 0.0010543248870582744, 0.0010456595089114896, 0.000947543381397292, 0.0009421500978438609, 0.0008139386182834798, 0.0007808809481282986, 0.0007647292043520596, 0.0007580197814195262, 0.0007239693358274169, 0.0006810352359537855, 0.0006733560210267869, 0.0006556484652085583, 0.0006470175200763049, 0.0005875742133222514, 0.0005478821597019926, 0.0004953147030765352, 0.0004843925580636736, 0.00047525358355531044, 0.0004667777402680789, 0.00046037280175778035, 0.00045403237666931325, 0.0004501062057608163, 0.00044309808557082685, 0.00043904504769788465, 0.00042599280632724877, 0.00042496007913461135, 0.00042416132136273806, 0.00042529011420840585, 0.00042384687687406595, 0.00042135900740156634, 0.00042187235008331916, 0.0004223677960087207, 0.00036373848569163655, 0.0003593690077177854, 0.0003541384549799155, 0.00035011789478505556, 0.0003463987875355772, 0.00034183305272947415, 0.000338210409938635, 0.00033568793573624493, 0.00026147448843888085, 0.00025114058889746607, 0.0002425773715026906, 0.00022503269004710492, 0.00020987654294606504, 0.0002021308620529489, 0.0001753180049194681, 0.00016490446639528283, 0.00015609053484983383, 0.00014008945655119781, 0.0001320754783076873, 0.00012123014040956145, 0.00010615825267904, 9.917386550485639e-05, 8.709786212019057e-05, 8.274173611510287e-05, 7.637322308813264e-05, 7.467061083595376e-05, 7.299523021914364e-05, 7.261830861293161e-05, 7.3692759250576e-05, 7.13457900608439e-05, 6.880524740139554e-05, 6.759067704916918e-05, 6.944954085960202e-05, 6.476002172601644e-05, 6.555361841181408e-05, 6.106108040385681e-05, 6.095562134122902e-05, 6.0307135946217646e-05, 6.066035313624065e-05, 6.118605638966297e-05, 6.202283089158996e-05, 5.494323415279705e-05, 5.5021147392762255e-05, 5.512841980411316e-05, 5.5279157723393574e-05, 5.522767615350277e-05, 5.576539712341934e-05, 5.615357578753884e-05, 5.636033680270777e-05, 5.671590231599107e-05, 5.7166354764003426e-05, 5.103750510737635e-05, 5.025516980498015e-05, 4.98787249553633e-05, 4.978027250362567e-05, 4.417413501545708e-05, 3.909259595304989e-05, 3.5336655024702185e-05, 3.2192955395763803e-05, 2.966231377840878e-05, 2.570793529752767e-05, 2.3544091467140425e-05, 2.1906949767030715e-05, 1.944573682562359e-05, 1.860790969712601e-05, 1.8002380386151612e-05, 1.768463781292764e-05, 1.5644002951785244e-05, 1.544780171811872e-05, 1.5311607995718743e-05, 1.477835354673919e-05, 1.3848092120583465e-05, 1.4010555862879766e-05, 1.2738388180749125e-05, 1.265918647287094e-05, 1.2806702986350332e-05, 1.2932781156937957e-05, 1.3040418721049096e-05, 1.2810108319493079e-05, 1.120041985965149e-05, 1.1234086482845744e-05, 1.1259973317977652e-05, 1.1463612980481486e-05, 9.318353798013479e-06, 9.170562259197182e-06, 9.13260716910121e-06, 8.244350152085698e-06, 8.086372779872417e-06, 7.958628645781572e-06, 7.890491863112335e-06, 7.800687240639058e-06, 7.69144436740643e-06, 7.257371628413672e-06, 7.0381197872159e-06, 6.280489834539041e-06, 6.1862475139310705e-06, 6.087751264039578e-06, 5.992497313173194e-06, 5.927858679900495e-06, 5.8836157854766075e-06, 5.298454433809501e-06, 5.221229356843011e-06, 4.9404549536396995e-06, 4.888936043902641e-06, 4.391902393860111e-06, 4.326950836964984e-06, 4.166567854574178e-06, 4.110760535263284e-06, 4.0398241068014e-06, 3.982758525901317e-06, 3.432739622240441e-06, 3.3288986251480855e-06, 3.235266976711113e-06, 2.9969993125646926e-06, 2.884370753597138e-06, 2.8298280826267447e-06, 2.754798836455049e-06, 2.7278732156027775e-06, 2.361644780904812e-06, 2.287091476430848e-06, 2.2484068846491397e-06, 2.222253443173622e-06, 2.001564116135493e-06, 1.7850282144871061e-06, 1.7142451012746994e-06, 1.5894909615278802e-06, 1.498976552477323e-06, 1.3883902437875952e-06, 1.253653762882113e-06, 1.2002338547483648e-06, 1.1407069174849788e-06, 1.073842105326858e-06, 9.691568678242015e-07, 9.30635361175046e-07, 8.763839401681089e-07, 8.31008259742076e-07, 8.052066020983135e-07, 7.781804436058305e-07, 7.657829281869152e-07, 7.534421836627828e-07, 7.149936474010872e-07, 7.011608979864338e-07, 6.463698987136319e-07, 6.063321530227348e-07, 5.841166794321636e-07, 5.496768258872409e-07, 5.392097227640323e-07, 5.335797724022948e-07, 4.85430298460604e-07, 4.894714285629646e-07, 4.924900144837694e-07, 4.2416753243747744e-07, 4.14874581735091e-07, 4.020134773402175e-07, 3.95740703166034e-07, 3.934437531537978e-07, 3.865529338291183e-07, 3.837123891954248e-07, 3.608205898543859e-07, 3.626071320993299e-07, 3.565892846850421e-07, 3.5150269789382636e-07, 3.4611351531321946e-07, 3.4676802859114686e-07, 3.399141909186399e-07, 3.4037574571368064e-07, 3.3868284539294447e-07, 3.351940086326918e-07, 3.066671808181324e-07, 3.009840882199649e-07, 2.9432406005889316e-07, 2.776402782403028e-07, 2.589615854348917e-07, 2.507440742623413e-07, 2.439012114770023e-07, 2.1595550097575537e-07, 2.0934255515318074e-07, 2.047619136235684e-07, 1.944553641783413e-07, 1.8514723827382225e-07, 1.669909471286213e-07, 1.6063279274746274e-07, 1.5743514350602378e-07, 1.5380717114906645e-07, 1.4907629769343715e-07, 1.4658046665949956e-07, 1.3704429010850705e-07, 1.2909179377744902e-07, 1.2571018068213342e-07, 1.2190024417941533e-07, 1.1529173988208893e-07, 1.108009125907971e-07, 1.0761326996214358e-07, 1.0419321722137433e-07, 1.0075510345501393e-07, 9.783664939547892e-08, 9.644599662049538e-08, 9.436082231436295e-08, 8.131099480497859e-08, 7.92554925224403e-08, 7.361416816328945e-08, 7.055197690224306e-08, 6.772979496740414e-08, 6.181844695186662e-08, 5.814255970089493e-08, 5.502195378159869e-08, 5.321309958180631e-08, 5.014285315107699e-08, 4.718763975842181e-08, 4.485725783470692e-08, 4.198072430215808e-08, 3.963526474298624e-08, 3.780264200262877e-08, 3.615770450458479e-08, 3.4171292331329506e-08, 3.269947099197593e-08, 3.0838379230827496e-08, 2.9708100700733793e-08, 2.888749992648528e-08, 2.810904018311708e-08, 2.7424377726109576e-08, 2.6931965579411466e-08, 2.6421501738541086e-08], [1.0, 0.8901236234766445, 0.7801781080870671, 0.6773289521652308, 0.6025934769858455, 0.5263569336948888, 0.4597928689108061, 0.4137017505334443, 0.3735515040542394, 0.33729962306402234, 0.3156415926592578, 0.29483580523055036, 0.29003514218372256, 0.2867741202538858, 0.27930550897274375, 0.2858412947437986, 0.28520100440480006, 0.2821517141592838, 0.29413560139260825, 0.28481660062438324, 0.271995595295501, 0.2650694317136278, 0.2636972182243014, 0.2619964500552724, 0.25910225068672044, 0.2563199063799006, 0.24982116484052505, 0.24389010207501335, 0.22101740873492132, 0.2171532260300795, 0.19875233267785553, 0.1945762207063734, 0.1850672448113782, 0.17048553484297996, 0.15842266783987266, 0.1535498669859891, 0.14949787362021105, 0.14013394122139963, 0.13609069324986997, 0.12995854670373239, 0.1255591128885476, 0.12194960548850044, 0.11845450213404382, 0.11618880525087284, 0.112668919762747, 0.10785104975330953, 0.10616299657528398, 0.08565056137754032, 0.08300120252845684, 0.07116880048465817, 0.06737606122309872, 0.0649828668634583, 0.06226071836532807, 0.06005315840417558, 0.05609990205512677, 0.05465680938951107, 0.05391237371712937, 0.05274721104000887, 0.04885639275869229, 0.048202943393493305, 0.04724246387454547, 0.045874844319171014, 0.04385050190283861, 0.04322089171686463, 0.033378912715744294, 0.03199512055311316, 0.03006799014279267, 0.02884921499049102, 0.028368423082236107, 0.026373194625369474, 0.025868520489737076, 0.02342218230436374, 0.022882750669291997, 0.022124592018022828, 0.01996156065789079, 0.01765168158694139, 0.016495438169816263, 0.015968703460395854, 0.014530655433026054, 0.014033240561300462, 0.013576445304778272, 0.013334579085736173, 0.012693226377189813, 0.012356722451494344, 0.011972838369329573, 0.011339709393056629, 0.011221241507800723, 0.011198208658107956, 0.010278616687136428, 0.010212648238710483, 0.0097300789268515, 0.009656087507801602, 0.009489704265883837, 0.009109327529258741, 0.008886803047874564, 0.00882679203293629, 0.008804148165779766, 0.008414742364927074, 0.008337872535557971, 0.008303219997114475, 0.0074686748521152115, 0.007342237585380129, 0.007076769320037591, 0.006913458543770447, 0.006865118528792375, 0.0066450018033108495, 0.00599869700348354, 0.005366517259211916, 0.005166851465658747, 0.004911664622798207, 0.004708965905939105, 0.004498208848251918, 0.004278187777894879, 0.003928238461172315, 0.003734422769306931, 0.0035519124374594523, 0.0032353009736925975, 0.0030125836917527815, 0.0028444302220104636, 0.0027345442530849694, 0.0026445026674370414, 0.002609012919720349, 0.00228239475971214, 0.0022354726117145016, 0.002054055628239042, 0.001979523991941913, 0.0019396475233450902, 0.0019129776734401194, 0.001853298843588591, 0.0018457107237956954, 0.0016831026854758834, 0.0015940344369190253, 0.0015821112163163411, 0.0015298476215335822, 0.001518140105239694, 0.0013920293324517772, 0.0013402080300739827, 0.0013079024665329493, 0.0013055648577161014, 0.0011765734165753306, 0.0011480977777776683, 0.0011418004269188422, 0.0011314009631420581, 0.0010390237059290485, 0.0009966448754174118, 0.000978636389617927, 0.0009597086681591699, 0.0009378454150429278, 0.0009227701418113239, 0.0009071839611401172, 0.0008896440823450943, 0.000884567597485046, 0.0008679433614769804, 0.0007544096820310794, 0.00069649992462102, 0.0006745047910127557, 0.0006263867471828215, 0.000567216712315443, 0.0005409752292308525, 0.0005189516367460151, 0.000491954078080982, 0.0004517611367447382, 0.0004138071317660321, 0.0003770725509984312, 0.0003640686295210298, 0.0003461851444333646, 0.00033263504137131947, 0.00032526304821740344, 0.00030309117614553605, 0.0002997844007087195, 0.0002898678371959457, 0.0002766859326708963, 0.00025669627202355217, 0.00024821013691103303, 0.00024422494416535335, 0.00023263553826838667, 0.00022952615791356671, 0.000219719105382042, 0.00021742861111373365, 0.00020337734104013122, 0.00019627105935146803, 0.00018089468103155157, 0.00017566478713904306, 0.00017110802039456722, 0.00016326678002500712, 0.0001577152399095959, 0.0001548039584650215, 0.0001507443543278804, 0.00014603164327395366, 0.00013639260818480093, 0.0001319687998250676, 0.0001285667995003278, 0.00012463676309192628, 0.00011788440225175919, 0.00011342830737644484, 0.00010437272565217223, 0.00010245438161326215, 9.614149174894137e-05, 9.410863619952054e-05, 9.233192826692057e-05, 8.670421408545316e-05, 7.354380058419103e-05, 7.003341070244751e-05, 6.665664252142271e-05, 6.315828249514072e-05, 5.866123122475898e-05, 5.512038083926553e-05, 5.237081100311926e-05, 5.036989270909128e-05, 4.758972571625514e-05, 4.7015859869802554e-05, 4.581019150881857e-05, 4.504329069116306e-05, 4.41445463026505e-05, 4.309475255748809e-05, 4.1325876582668216e-05, 4.051963230059106e-05, 3.946724508328524e-05, 3.873807758404598e-05, 3.8547961291307015e-05, 3.795588513774437e-05, 3.64615789426107e-05, 3.663482797759391e-05, 3.680920216219192e-05, 3.68549190957355e-05, 3.509100257605059e-05, 3.511903853942796e-05, 3.2742251350982046e-05, 3.170430764228052e-05, 3.081705438148545e-05, 3.0657104892400844e-05, 3.046849639078831e-05, 3.0230850448785342e-05, 3.014206126523078e-05, 2.8732870759945206e-05, 2.8213989339989465e-05, 2.7550079917878483e-05, 2.6758449263486005e-05, 2.4260224111547464e-05, 2.388269844630823e-05, 2.130420765919082e-05, 1.9619770847856337e-05, 1.8664775239325367e-05, 1.7238503452175304e-05, 1.5494597673124653e-05, 1.4035065844626423e-05, 1.2847925080129675e-05, 1.2246788792340174e-05, 1.1675526771267591e-05, 1.0843808612001384e-05, 1.0326992444331423e-05, 9.863593614578373e-06, 9.388850145116618e-06, 8.877264414461112e-06, 8.298062848507746e-06, 7.859521572656757e-06, 7.281993321885778e-06, 7.026142354693314e-06, 6.90937608804306e-06, 6.340370930064152e-06, 6.289142032043862e-06, 6.276027022254749e-06, 6.141469794808937e-06, 5.918351605936462e-06, 5.7509858664145615e-06, 5.510972094946992e-06, 5.340679203823567e-06, 5.2871374990644375e-06, 5.258312820885653e-06, 5.18109011014123e-06, 5.201692761164081e-06, 4.9850823285869195e-06, 4.76483720083266e-06, 4.775844701884652e-06, 4.651671257219077e-06, 4.660294187743559e-06, 4.614274553640127e-06, 4.3667881537295435e-06, 4.313652692910451e-06, 4.231132531038382e-06, 4.0378957307921735e-06, 3.896735551476995e-06, 3.892239938327766e-06, 3.830609017123197e-06, 3.578709292533903e-06, 3.5459358435338606e-06, 3.3748729831938405e-06, 3.3192369535320977e-06, 3.1799756160563375e-06, 3.0828004146169318e-06, 2.7129120239026606e-06, 2.6240228005340766e-06, 2.5441865396010005e-06, 2.504057355500819e-06, 2.180866987695443e-06, 2.105821596764246e-06, 2.0467404024547136e-06, 1.950788234095077e-06, 1.9049521515737453e-06, 1.8166029932921614e-06, 1.7659576038452747e-06, 1.701862686083516e-06, 1.6555286015555854e-06, 1.5897934738526314e-06, 1.5523464248235983e-06, 1.5160950330745726e-06, 1.4788803612938857e-06, 1.4288401544135634e-06, 1.2347766814085172e-06, 1.188661976572442e-06, 1.1541571517706731e-06, 1.0890861473883925e-06, 1.0607124304514762e-06, 9.557402274932535e-07, 9.139289698417202e-07, 8.115408852319837e-07, 7.729169274350328e-07, 7.263990178424015e-07, 7.019275001627269e-07, 6.809418810648245e-07, 6.539203584718349e-07, 6.537042228453282e-07, 6.538984806905638e-07, 6.487121976448269e-07, 5.971744161511099e-07, 5.875141759046637e-07, 5.436435268470932e-07, 5.294572427886528e-07, 5.20875303384282e-07, 5.203784719870169e-07, 5.115507774318102e-07, 4.96259839762495e-07, 4.896911817181603e-07, 4.813145710417693e-07, 4.300409743374533e-07, 4.093080903695435e-07, 4.020227815127845e-07, 3.9807303926438426e-07, 3.9285715400980174e-07, 3.61071315379529e-07, 3.4786796705683394e-07, 3.4729556002963936e-07, 3.4720268796450995e-07, 3.147093421420311e-07, 3.120733775423926e-07, 3.091569397854167e-07, 3.07491732765613e-07, 3.016826821873891e-07, 2.957293721377093e-07, 2.9524052030318144e-07, 2.646261814105903e-07, 2.6218161898665074e-07, 2.5465051082092794e-07, 2.4185973691379e-07, 2.3656858194019855e-07, 2.287399899872054e-07, 2.2046956006437406e-07, 1.9543497064527134e-07, 1.887548734163354e-07, 1.6378403721707716e-07, 1.5474815006681117e-07, 1.4800511418137802e-07, 1.3635744436189036e-07, 1.3063428519372923e-07, 1.2232246692836497e-07, 1.1551654362504538e-07, 1.0620642146844784e-07, 9.068797177341587e-08, 8.53478018198028e-08, 8.007919644940074e-08, 7.634704683778296e-08, 7.033268499853227e-08, 6.334913632454462e-08, 5.863590119153967e-08, 5.513963506747116e-08, 5.206769129834533e-08, 4.9782902073141757e-08, 4.9713696215408367e-08, 4.7299153225456544e-08, 4.66020706534874e-08, 4.7258397572854294e-08, 4.515458714703293e-08, 4.5465007012128926e-08, 4.551271441072516e-08, 4.531031828972538e-08, 4.609841650105722e-08, 4.724786113527744e-08, 4.7588253634204227e-08, 4.47347597213346e-08, 4.514628841796883e-08, 4.5647736184559607e-08, 4.517795562760705e-08, 4.4741313869806825e-08, 4.0684998795215246e-08, 4.0610097767926296e-08, 4.06283816736928e-08, 4.0326481101651866e-08, 4.03737271158758e-08, 3.943792323797413e-08, 3.9213934210371646e-08, 3.885927474724116e-08], [1.0, 0.8844031801399325, 0.7912772680381539, 0.7016993003525377, 0.6053279943773464, 0.5309938331039246, 0.4465792352943485, 0.3865769656039028, 0.35369094199940776, 0.3201890463370637, 0.2983238010318579, 0.2926920413494001, 0.29021453727517443, 0.2971363909509021, 0.2841122992930484, 0.2865980207332403, 0.28904089073490785, 0.2890645103576068, 0.2912942199238755, 0.286981869367186, 0.28666132656823196, 0.2900877571847469, 0.2816980907649274, 0.26132782504786894, 0.2607648202798185, 0.2574538416472685, 0.22942264472638096, 0.22197072249941377, 0.21592518677418251, 0.2024798077121937, 0.19931055152394328, 0.19257534252318964, 0.18840588856915758, 0.18279062284319605, 0.17099369430129766, 0.1615111732231417, 0.15488147832612514, 0.14340450280223563, 0.13670472234878778, 0.13373707882420552, 0.12658263684699408, 0.12074489704121684, 0.11810993556331938, 0.11605149786697926, 0.11427503448879692, 0.09749895521983139, 0.09510815566291866, 0.09368087335584348, 0.09145208849704364, 0.08904497215513002, 0.07004886639983546, 0.06526404502228264, 0.06293209287272628, 0.05255135825725887, 0.0493485602479437, 0.04583957599053006, 0.04357146610382018, 0.04174593600994486, 0.039813494833048226, 0.03817737945076454, 0.037629109601464504, 0.03743073242670636, 0.03639165433140311, 0.030529872875692973, 0.030474471048660905, 0.029770051967997008, 0.028758985137570497, 0.029306348501193537, 0.024646794355729928, 0.024062056820857304, 0.023823908577635264, 0.02315687904273229, 0.023096790119542274, 0.02274773357140286, 0.022829305978512415, 0.02272637769369356, 0.023135321166707596, 0.02304187697527004, 0.022866601039540264, 0.023179592176628374, 0.023430049724791863, 0.02362645667630847, 0.02315186933992794, 0.023322251128732246, 0.02342196549782614, 0.02297801885183837, 0.021580984118432865, 0.021669020753814508, 0.02176337580965205, 0.021492728198106104, 0.01789653620166848, 0.017656727136443912, 0.017502257478478923, 0.016754389033772556, 0.016504183044859583, 0.016358809454791234, 0.01382742638636655, 0.011976597103663684, 0.011599491951236154, 0.010718751478607859, 0.010255974753971804, 0.009263484674445278, 0.00858823799557198, 0.008226219782589923, 0.007428047300650606, 0.006678665488293387, 0.006092257351271852, 0.005843450386965461, 0.005536246251206076, 0.005549520840512771, 0.005634552053721558, 0.005475383220953703, 0.005014015071441057, 0.005027116791400719, 0.005113433926175543, 0.00496998995881284, 0.004921447226133301, 0.0049139406569094195, 0.004943758630932886, 0.005001117209499078, 0.005056013224622082, 0.005171409257765177, 0.004301620937156831, 0.004260031869509172, 0.004251286930205451, 0.0035019946479377217, 0.003403939963199063, 0.002795508236473544, 0.0026332085163306494, 0.0025535976338806493, 0.0024430717204533005, 0.002112911540089255, 0.0018650952975633134, 0.0016680482515907067, 0.001637457130270322, 0.0015173212217870575, 0.0014957966244486661, 0.0014626736141044167, 0.001421142137058879, 0.0014335816411678243, 0.0013820032335076456, 0.0013739225651506028, 0.00135565296240668, 0.001372701191814363, 0.0013668531653346953, 0.001301661919944945, 0.0013136675624095824, 0.0013261510039818977, 0.0013284924113863648, 0.0013563781280973184, 0.0013788701980755322, 0.0014060047926254446, 0.0014329356789873427, 0.0014625880855847551, 0.0014899716646720395, 0.0014675348646121058, 0.0014902409944453467, 0.0013141013303576146, 0.0012571192158596029, 0.0012077404046057774, 0.00119139963463949, 0.0011384104247236318, 0.0009581650866149892, 0.0009118764904304151, 0.000863222258605182, 0.0007726861955666545, 0.0007457977639085025, 0.00072547470282403, 0.0006778510787118212, 0.0005265220280439143, 0.0004893911944828484, 0.00039766236900215534, 0.0003594274250628217, 0.0003376501332145151, 0.00031387873926133137, 0.00029654093919074766, 0.00026949805958600195, 0.00024991461454263895, 0.0002467218183979109, 0.00024076801064658188, 0.00023051081150554512, 0.000238029567764965, 0.00024752580426477756, 0.0002510624174422004, 0.00023774076654878366, 0.0002447036650622535, 0.00025135728936430147, 0.00026180783256102167, 0.00027176951419589793, 0.00026456100287394556, 0.00026767551894264427, 0.00027224831671272777, 0.0002777254390064643, 0.00028440319660656335, 0.00027418206039117094, 0.0002799515349056202, 0.00028304954278104814, 0.00027404178067193626, 0.0002617586443984794, 0.000253004720007217, 0.00025440069525861273, 0.00025611201079062416, 0.00023862466367879668, 0.0002038303955377015, 0.00017293730110206997, 0.0001674131725734753, 0.00016250458336903965, 0.0001545202258448022, 0.00013711497751541042, 0.00011458194553597878, 0.0001067675686740391, 9.986390974585463e-05, 8.648097000984736e-05, 7.849267253161432e-05, 7.248027849603541e-05, 6.68801591837905e-05, 5.867552919018321e-05, 5.4934764336969964e-05, 5.085804279520404e-05, 4.1927967228310886e-05, 3.8540430034683624e-05, 3.664936162621699e-05, 3.566519309527285e-05, 3.5585572316252914e-05, 3.636231792860754e-05, 3.429643331689963e-05, 3.5189984937728244e-05, 3.6708753004203575e-05, 3.819175722517452e-05, 3.9779043161403826e-05, 3.5504722715685174e-05, 3.6120814092861286e-05, 3.1956757199349266e-05, 3.1752701968181875e-05, 3.234008989943766e-05, 3.151586838879062e-05, 3.1851771246517995e-05, 3.194554098474904e-05, 3.23517475587961e-05, 3.28445031201933e-05, 3.0429308587846126e-05, 2.9862186431562072e-05, 2.972137828380489e-05, 2.8955952280724805e-05, 2.9163047255053327e-05, 2.9274964149283883e-05, 2.9496412548929365e-05, 2.9650266068297432e-05, 2.983843389541841e-05, 2.727942274347336e-05, 2.7170452519155417e-05, 2.4782165027277645e-05, 2.4553969319528303e-05, 2.3899914129597907e-05, 2.2288805048933418e-05, 1.9718859156899226e-05, 1.8830955188227902e-05, 1.804391753229994e-05, 1.6001179503755042e-05, 1.5308430848216828e-05, 1.4570655702504557e-05, 1.3913213656993907e-05, 1.328283119009117e-05, 1.1613245242288737e-05, 1.1032066469902704e-05, 1.0016400185456046e-05, 9.274115058725703e-06, 8.799427542558245e-06, 7.639893325830546e-06, 6.652192210505386e-06, 5.962377289453134e-06, 5.51130312429203e-06, 4.828900332227703e-06, 4.506470265165113e-06, 4.311169950461622e-06, 4.094659529210943e-06, 4.002909431929207e-06, 3.922069018697926e-06, 3.949916552448097e-06, 4.013800388012777e-06, 4.15753934456855e-06, 4.024921178525465e-06, 3.7869533886031643e-06, 3.788420452100734e-06, 3.5542883566982348e-06, 3.548432389925719e-06, 3.4428527019770846e-06, 3.2049046636221606e-06, 3.1966522505036945e-06, 3.228673992962729e-06, 3.2822648436730388e-06, 3.083882244305207e-06, 3.097680175644604e-06, 3.100225972827346e-06, 2.9239519536880148e-06, 2.9282872488958236e-06, 2.9006608066494197e-06, 2.843378318279076e-06, 2.7994162667980666e-06, 2.5698427399814402e-06, 2.5021186199652894e-06, 2.4719768783328225e-06, 2.3631718391782527e-06, 2.3413498853276496e-06, 2.2741006472761263e-06, 2.243976955746575e-06, 2.2261067805880084e-06, 2.1486886967318724e-06, 2.142341062188469e-06, 2.1181615049873016e-06, 2.1016698709552248e-06, 2.077478908654136e-06, 2.059301343823711e-06, 2.0518104997914617e-06, 2.0251175703501315e-06, 2.0150349238814648e-06, 2.003065335893378e-06, 2.0004693769654927e-06, 1.7290703883727202e-06, 1.7001562963175284e-06, 1.4707831485898473e-06, 1.4292618439689504e-06, 1.2558235416711665e-06, 1.2140576323824127e-06, 1.1550126647255658e-06, 1.113229206419336e-06, 9.52734528349566e-07, 9.15620227636903e-07, 8.76545168124238e-07, 8.373752478525122e-07, 8.112565240121854e-07, 7.701030811788028e-07, 7.524384742562687e-07, 7.275798737053134e-07, 6.204391527463675e-07, 5.475577821255621e-07, 5.410630481326951e-07, 5.331695273222554e-07, 5.228238231044154e-07, 4.934299062837644e-07, 5.009130466057469e-07, 4.954510436288115e-07, 5.073924931727923e-07, 5.184220261819706e-07, 4.920806474858361e-07, 4.782087490112686e-07, 4.3760314612258375e-07, 4.1552742662114895e-07, 4.0559747073381907e-07, 4.079828843993616e-07, 4.122851835819267e-07, 3.6515878108127736e-07, 3.2464266628614595e-07, 3.244128065888855e-07, 3.233696514452896e-07, 3.245849695486017e-07, 2.9065653191619e-07, 2.8856262482321536e-07, 2.648012654729605e-07, 2.497912058018921e-07, 2.3193566419178622e-07, 2.291724871025336e-07, 2.2801881044257606e-07, 2.240821533616358e-07, 2.151227493845832e-07, 1.8864750766280235e-07, 1.8348144963276248e-07, 1.750395084552143e-07, 1.670041948055922e-07, 1.6364527418836305e-07, 1.6204651484628066e-07, 1.610920145686882e-07, 1.604816588749788e-07, 1.517834994387919e-07, 1.4476095789390842e-07, 1.4496870218409532e-07, 1.4099403017706136e-07, 1.4203007042657352e-07, 1.4350552405199957e-07, 1.4521804648154975e-07, 1.2913232165634425e-07, 1.29733612892761e-07, 1.2755873402392124e-07, 1.2846679474645665e-07, 1.1582301404053214e-07, 1.0251302378046173e-07, 1.0148495361471676e-07, 9.981244656866429e-08, 8.449399689743535e-08, 8.215193243570619e-08, 7.800703155973246e-08, 7.789720125630518e-08, 7.744401622733476e-08, 7.609377514496229e-08, 6.577201733807646e-08, 6.491217116779141e-08, 6.43713015954691e-08, 6.433574691974904e-08, 6.454649208104599e-08, 6.448611584010103e-08, 6.428318516798607e-08], [1.0, 0.9014945098149334, 0.8008734817510118, 0.701233381085752, 0.6213015828979485, 0.5454518556803246, 0.46228553965896635, 0.40137392119758253, 0.3602743791579809, 0.32476326038108044, 0.2907645308304621, 0.2869909857950575, 0.287949244970311, 0.27658767267011275, 0.28679487892873556, 0.2963334874502348, 0.2811617733974173, 0.2783824740328693, 0.2723759286918842, 0.2715392894331166, 0.267321324329362, 0.2675796201186659, 0.2650566799062594, 0.26528777205660353, 0.2595743001328012, 0.2655073383859263, 0.2576752439489892, 0.2537931794902194, 0.231785942182826, 0.21357034725856944, 0.20876520293062645, 0.19993565331607624, 0.1944518649415253, 0.1909842929017066, 0.18370996536325124, 0.16615568093285843, 0.16346514897074657, 0.16085808410692123, 0.15970722598930384, 0.15705322071896427, 0.15233787403093219, 0.13511895277488872, 0.11957101115964557, 0.10387041255285266, 0.09998699647484313, 0.09321069397496833, 0.08888133813090093, 0.0819949896626893, 0.07695184951309031, 0.0700275613399997, 0.06027665533774786, 0.056658427131815105, 0.05285549349619616, 0.047314867446973684, 0.04479000783349931, 0.042673538280807305, 0.04016769256168876, 0.03702117120913907, 0.03534484132594954, 0.03420888997506026, 0.033967379216449184, 0.03263738593896515, 0.03222540569329164, 0.02864385366061693, 0.027255778499772645, 0.027660871504342172, 0.026436984382147588, 0.02615853811290487, 0.025197082039195143, 0.02483657656716816, 0.02205810218595413, 0.020608693206073562, 0.019391185086351518, 0.018686130940167925, 0.018002323329261844, 0.01746834415124259, 0.01667592870199807, 0.016087772052156547, 0.015281138054940448, 0.014629233044359116, 0.013971979153841489, 0.013855145519695404, 0.01361555482523519, 0.013140167110517752, 0.01296200513908685, 0.011980228419259626, 0.011700612859097454, 0.010789999668633537, 0.010187435280967045, 0.00985405952734002, 0.009086926945044307, 0.008378035955336637, 0.007982268548453388, 0.00753631837354682, 0.007257765566038683, 0.006915430560066877, 0.00639367338926896, 0.006076938292305823, 0.0057503172091945675, 0.005387499324511709, 0.005102437023842974, 0.0047891442030841775, 0.004550931309067056, 0.004402001177501725, 0.004186943938190049, 0.004033771479201739, 0.0038537396199075204, 0.0035768594000382364, 0.003349830441358687, 0.00321053334639959, 0.003087344276614472, 0.0029986763620608935, 0.0027957202562955445, 0.0025714675538863036, 0.0024981253109729036, 0.0023725211897370215, 0.0022380347837274205, 0.0021372777967622707, 0.002074064014407766, 0.0020195541536048374, 0.0019942645137148098, 0.0019660348669231975, 0.001883476717424142, 0.001783564482775446, 0.0017283553515996786, 0.0016923440457622641, 0.0016415231613720143, 0.0015839898367685198, 0.001546557734458842, 0.0015315144667330223, 0.0014242686207394785, 0.0013761991887416116, 0.0013082528597325644, 0.0012764443430290495, 0.001256846740931427, 0.0012175070480794485, 0.0011627974957039058, 0.0011475784041247326, 0.0011382543136649959, 0.0011094593396445778, 0.001044075647330441, 0.0009776199858045754, 0.0009486459968814276, 0.0008973690870814363, 0.0008686402608139599, 0.000814310589593656, 0.0007790485445232657, 0.0007200013732049115, 0.0006853750715656856, 0.0006488050813446092, 0.000626315333487539, 0.0005603654410402175, 0.0005075681177650088, 0.0004682578564423149, 0.0004511896912167498, 0.0004214825789837656, 0.000395693760211336, 0.00037007199755020973, 0.0003539688616645889, 0.0003407984291797992, 0.0003232774473021852, 0.00030902324031282835, 0.00029834680534389976, 0.00029216176101968757, 0.0002862441300191648, 0.0002824742948219186, 0.00026700730316321023, 0.00026242435391197815, 0.00024980341214683824, 0.00023845160751733238, 0.0002356270858041568, 0.00022914354118087261, 0.0002284585729862672, 0.00022403657806145647, 0.00022254491105877983, 0.00021434116536709114, 0.0001971355837408834, 0.00018698921318225937, 0.00017586155854697305, 0.0001620208146280551, 0.0001591755446201195, 0.00015315252872907177, 0.00014245692125846216, 0.00013307219470418764, 0.0001311812953338398, 0.00012898690718965013, 0.00012471735623732256, 0.00012224973659798085, 0.000117800807462326, 0.00011159086395257866, 0.00010704617341413588, 0.00010394232106295095, 0.00010195524012046589, 9.604705730950877e-05, 9.260148517650039e-05, 8.748415798691553e-05, 8.40699015186755e-05, 8.187484557886362e-05, 7.866468241912923e-05, 7.547947358774435e-05, 7.324218336632028e-05, 7.223285717597603e-05, 7.049510916091073e-05, 6.525538379157045e-05, 6.077987548067218e-05, 5.6328576803230796e-05, 5.393748020330432e-05, 5.0414386215711405e-05, 4.8756377220938044e-05, 4.720269492211089e-05, 4.535913840698154e-05, 4.237187006819744e-05, 4.0077665043587836e-05, 3.8317757171263614e-05, 3.706761548718949e-05, 3.427977511956985e-05, 3.344286939206255e-05, 3.259107645599386e-05, 3.0638906108846274e-05, 2.9898219255016524e-05, 2.8232072231811542e-05, 2.663415076585447e-05, 2.46622085025394e-05, 2.3844434526516386e-05, 2.3343963533500626e-05, 2.2495908867973443e-05, 2.0353197027099015e-05, 1.987444793719395e-05, 1.9363946024639946e-05, 1.891874906520069e-05, 1.8304923048280086e-05, 1.777173843748964e-05, 1.722286255184545e-05, 1.6970223696911115e-05, 1.6610442739760518e-05, 1.610992292469838e-05, 1.6045798140243007e-05, 1.53642096261547e-05, 1.5303562293718235e-05, 1.4982989026504803e-05, 1.4594662976800005e-05, 1.409709543567221e-05, 1.3330915178708708e-05, 1.3230450504884598e-05, 1.2406347573303966e-05, 1.1932524246818242e-05, 1.1053118591988827e-05, 1.0390986431657778e-05, 9.890843754796097e-06, 9.360040405871672e-06, 8.720634053296887e-06, 8.515505200741611e-06, 8.30678634751624e-06, 7.848478419018438e-06, 7.469226693978388e-06, 7.308573072106792e-06, 6.795021397422867e-06, 6.3603155022820345e-06, 6.180031386047134e-06, 5.9535439997357e-06, 5.753785007845063e-06, 5.513973287702553e-06, 5.129365580908076e-06, 4.593166141213252e-06, 4.245695138114228e-06, 4.002930714119815e-06, 3.7422147218079698e-06, 3.589212502399764e-06, 3.413476254944463e-06, 3.3383814859030597e-06, 3.207410521652136e-06, 3.095127476585627e-06, 3.0430660091280358e-06, 2.975979080558049e-06, 2.949734417803652e-06, 2.8838452106747288e-06, 2.85654027482415e-06, 2.8607876911659474e-06, 2.8016013979876013e-06, 2.7809402749366e-06, 2.784908197134908e-06, 2.78059150507928e-06, 2.713027510620496e-06, 2.6721092430689764e-06, 2.649322502729896e-06, 2.576756575462012e-06, 2.570516556115677e-06, 2.5510170357917017e-06, 2.541555966782421e-06, 2.49814858515758e-06, 2.4203145117067285e-06, 2.1719220528258252e-06, 2.1229776867692258e-06, 2.0659502062670566e-06, 2.0180184627592243e-06, 1.8571739792373496e-06, 1.7984628799565612e-06, 1.7307467317151652e-06, 1.6928367738997857e-06, 1.543933616153247e-06, 1.4630067283370783e-06, 1.4095729079983637e-06, 1.3264393229657862e-06, 1.257050635361899e-06, 1.1564283025757976e-06, 1.1087700732292394e-06, 1.041068720118717e-06, 1.0016347203479912e-06, 9.442223632405346e-07, 8.867244843534293e-07, 8.646016343149574e-07, 8.016801551361239e-07, 7.457411497944923e-07, 7.239615994755961e-07, 7.077835197158283e-07, 6.850134186921442e-07, 6.688215993940651e-07, 6.530136219734561e-07, 6.394121431449943e-07, 6.294509103225982e-07, 5.965950358315411e-07, 5.850067565672116e-07, 5.656582848439301e-07, 5.614203495615095e-07, 5.406214996993335e-07, 5.294215449916247e-07, 5.228934805289978e-07, 5.12426018611979e-07, 4.845993877186505e-07, 4.50582158848848e-07, 4.331912296401709e-07, 4.3019809332127657e-07, 4.1948318608283364e-07, 4.031630130316501e-07, 3.920668106659505e-07, 3.885538183956595e-07, 3.4571157829485344e-07, 3.3644639931504034e-07, 3.252363929776549e-07, 3.0127081489621617e-07, 2.768971049955979e-07, 2.6993198188987997e-07, 2.634107127152101e-07, 2.590817266794267e-07, 2.4414406449956795e-07, 2.38673526111412e-07, 2.217186912134095e-07, 2.1841440955597574e-07, 2.1183287832473652e-07, 2.008102007276482e-07, 1.811270770145629e-07, 1.6820695212764382e-07, 1.550105181496712e-07, 1.471094380755746e-07, 1.385870526734785e-07, 1.348117591416243e-07, 1.311756644496111e-07, 1.274867067710263e-07, 1.252434090112052e-07, 1.1882560714805028e-07, 1.1469073898494523e-07, 1.1116866983581353e-07, 1.0721372281281501e-07, 1.0388028899212043e-07, 9.864967126612085e-08, 9.756838066174001e-08, 9.743540836176408e-08, 9.318041924528984e-08, 8.629095160956928e-08, 7.984390378458043e-08, 7.948274456457555e-08, 7.597293105705128e-08, 7.351723881533213e-08, 7.229775382685075e-08, 6.657015088424286e-08, 6.253599068981712e-08, 6.05128560520069e-08, 5.735854773993135e-08, 5.409366858088329e-08, 5.196713021093956e-08, 4.999460372219816e-08, 4.875953052686636e-08, 4.746785853040009e-08, 4.5366158983471044e-08, 4.4660299291904935e-08, 4.345557379435016e-08, 4.262422099602096e-08, 3.8936254131419e-08, 3.6417863804216744e-08, 3.558002024502682e-08, 3.4052514985101665e-08, 3.255729112732092e-08, 3.1206095067014006e-08, 2.9904709471576546e-08, 2.8409475311947807e-08, 2.7733332106290625e-08, 2.5759908368683373e-08, 2.4195352428460756e-08, 2.226363227964424e-08, 2.1119257916170342e-08, 2.0197233894580447e-08], [1.0, 0.8814371471516745, 0.7875850355544842, 0.7028622698058299, 0.6049953237992145, 0.5223911460589273, 0.46094580071443236, 0.41637004106530956, 0.3688999961311596, 0.3374341578189438, 0.3131332951792673, 0.30471253522699887, 0.29732421826081445, 0.2915862389472283, 0.2829713723010569, 0.29130641273445956, 0.2981981207498575, 0.3021561521777941, 0.3093607530352929, 0.3143954416762854, 0.3212528310348253, 0.33070675105900343, 0.3315000925575595, 0.30863109372824904, 0.30296171963244667, 0.30390882764622407, 0.27469805923548946, 0.26655705675123714, 0.25992659365657955, 0.2452807178692293, 0.23376097828971076, 0.23062447297802327, 0.22300020487272207, 0.21865474420984954, 0.21514902811864112, 0.21266885180886325, 0.17503603839577606, 0.16606791250340952, 0.1590907291769579, 0.14866788660895042, 0.14174962076975725, 0.127898346634942, 0.12508393731114, 0.12118684976001157, 0.10336510829182426, 0.09898202603752254, 0.08569034434124752, 0.08199846767783553, 0.0791038345283898, 0.07837671363128353, 0.07558702888465246, 0.07426269222925705, 0.07090580926677234, 0.07122472021471048, 0.07090023703278919, 0.0660219896752483, 0.06449371957218054, 0.06457582061912628, 0.05061989105964896, 0.049751067446065396, 0.049665587011397665, 0.046096397439122395, 0.04492806774247981, 0.04338978366926994, 0.04386943528626356, 0.042792716838545866, 0.04278169683986227, 0.03537413211574419, 0.03511217714746889, 0.03315162514982141, 0.02996834471455681, 0.028079850920431533, 0.026541717595462595, 0.02461469901386668, 0.02360306752917942, 0.021272314840990635, 0.020299769933378675, 0.019211152973066786, 0.018679718998719917, 0.018431497496546594, 0.018139505358225904, 0.017227302697028574, 0.01691107870350658, 0.01596266244201194, 0.01569685381659787, 0.01496678623761596, 0.013769706978952405, 0.013453818487602489, 0.011607498823379225, 0.011226054176256392, 0.01026020434636321, 0.009242683618081945, 0.008401845384143174, 0.008093653981596555, 0.007753636596090717, 0.007214955832698364, 0.0070371279849534936, 0.0068161511438342495, 0.006692434532861742, 0.006505877563188718, 0.006092066429992718, 0.006029842309836744, 0.0058073321817293105, 0.005659519992341877, 0.005390501402712034, 0.00535259700934658, 0.0053385778087186005, 0.00522208426222491, 0.004899186445058323, 0.004307401250650262, 0.004224009974104248, 0.004180264979839036, 0.003921393191911384, 0.003829854552791781, 0.003784744802383497, 0.0034407652817885865, 0.0032865767416754925, 0.0031893032460519177, 0.003155341377250355, 0.0029756535059125753, 0.0028605743345379102, 0.002737098343278285, 0.0026043685743094343, 0.0025298346029334296, 0.002460118504880695, 0.0024080978000601432, 0.002308333028536516, 0.0022767184988251423, 0.0022451172602997995, 0.0022288029585850206, 0.0022229984601902556, 0.002225381771913411, 0.0022351300988347426, 0.002203695294190148, 0.0019321983391484049, 0.001845554399818909, 0.0017961642708838215, 0.0017625072102428526, 0.0017358443463822363, 0.0017052593775219143, 0.0014566149485147602, 0.0014121666156937005, 0.0013517381116121443, 0.0012830250042989064, 0.0011378475500488949, 0.0010930935645236091, 0.0010583474961334343, 0.0010136629994916568, 0.000984154390406326, 0.0009348498215451318, 0.0009112712946940828, 0.0007869968082410791, 0.0007650562762350627, 0.0007006219396605142, 0.000673277188139619, 0.0006381827206400507, 0.0006065074807469957, 0.0005746582701590576, 0.0004817389640991163, 0.0004597900991865686, 0.0004211973819195111, 0.0004064218608099124, 0.00038873022364685847, 0.0003869327757499776, 0.0003833047389819238, 0.0003751439803642904, 0.0003492971497896473, 0.0003309043995508951, 0.0003295749169443451, 0.0003167857000914221, 0.000314480873170382, 0.00030236387013117625, 0.0002954603177007807, 0.0002778326679624645, 0.0002760129294292684, 0.000277455263083809, 0.0002776559487087878, 0.0002758400011838788, 0.000270951884697315, 0.00025056335057233855, 0.00024652359141216594, 0.00024494038972107775, 0.00024522175937855624, 0.00024187802648254712, 0.00023947900127420623, 0.000222861398937451, 0.00020453246338274247, 0.00020100998454090904, 0.00019883254275343217, 0.00019358909395059568, 0.00017352176769611368, 0.00016846467138231954, 0.00016297505027362033, 0.00015284893633091075, 0.00014832294001789655, 0.00014257606201950617, 0.0001386487110128705, 0.0001336742589785391, 0.00013028759156296868, 0.00012078352695354909, 0.00011255742023587812, 0.00011018596372092167, 0.00010639695450717168, 0.00010441861227238873, 9.946276093032125e-05, 9.307027284336855e-05, 9.033978181125232e-05, 8.493831183689107e-05, 8.232516902266901e-05, 7.563539465055784e-05, 7.201613882942656e-05, 6.969313076280809e-05, 6.879111139698689e-05, 6.582984750696482e-05, 6.044723190309445e-05, 5.9601478678182304e-05, 5.753439995072002e-05, 5.543267250990747e-05, 5.4408439734361525e-05, 4.845303656464614e-05, 4.7448894918495636e-05, 4.4480842343774865e-05, 4.345981720564949e-05, 4.114032434275426e-05, 3.9739968876778916e-05, 3.86263951139914e-05, 3.52375434547496e-05, 3.165242158388569e-05, 2.9497264920319852e-05, 2.7711626455081717e-05, 2.6827113675464945e-05, 2.6329392459570902e-05, 2.5742779230768844e-05, 2.481353284560686e-05, 2.3657675586496536e-05, 2.2753488096288895e-05, 2.063839793083117e-05, 2.0269676310788492e-05, 1.944341439098497e-05, 1.8754860713404104e-05, 1.765524076611467e-05, 1.6602036654177795e-05, 1.609467361278567e-05, 1.568550322031117e-05, 1.542685590296261e-05, 1.44637186881294e-05, 1.4176977189950518e-05, 1.3655152999764358e-05, 1.3337903547150515e-05, 1.2639648324910691e-05, 1.2486266872139329e-05, 1.2377205556572542e-05, 1.1836068225534795e-05, 1.1435512286400573e-05, 1.0609814478531634e-05, 1.0370182792682753e-05, 1.016399834649808e-05, 9.778724995341044e-06, 9.273510876472524e-06, 8.62929232649569e-06, 8.353971598375808e-06, 8.103978008273881e-06, 7.638040123506943e-06, 7.298425070851508e-06, 6.801080284549035e-06, 6.476349830525206e-06, 6.31526522247706e-06, 6.102762060125457e-06, 5.198637051442909e-06, 5.0015857571548e-06, 4.828245884674512e-06, 4.481592185011442e-06, 4.248788987203962e-06, 4.098324873578925e-06, 3.8681069549398075e-06, 3.7480444667786237e-06, 3.6563761533532945e-06, 3.471646775549864e-06, 3.4238958395719736e-06, 3.1583357243356486e-06, 3.1103468933124877e-06, 3.093608701205449e-06, 3.01129604557963e-06, 2.9767146752335886e-06, 2.9258189950617597e-06, 2.88402550548587e-06, 2.858642599505481e-06, 2.854761021402968e-06, 2.7942990527706806e-06, 2.798479542484435e-06, 2.8119949084507012e-06, 2.8052040586276836e-06, 2.595037031088648e-06, 2.5570979276969813e-06, 2.4479742867135264e-06, 2.4009290000012107e-06, 2.3368857584539663e-06, 2.297393130177795e-06, 2.2670181909017036e-06, 2.186578347686339e-06, 1.8931102827111593e-06, 1.7804578031133363e-06, 1.727471648306143e-06, 1.5023654089866459e-06, 1.364297970054102e-06, 1.3115768299879227e-06, 1.2670276411905514e-06, 1.2084755792063734e-06, 1.126803816787584e-06, 1.0570463193082238e-06, 9.988823329030933e-07, 9.422279923359526e-07, 8.963345727559159e-07, 8.452544160613469e-07, 8.250430963403651e-07, 7.9284191999683e-07, 7.682177348488448e-07, 7.339653243135988e-07, 7.153263825104106e-07, 7.055143953247078e-07, 6.99004977354597e-07, 6.994159197791176e-07, 6.995302928844747e-07, 6.946036332458671e-07, 6.929775841259698e-07, 6.886932755117494e-07, 6.642395381785377e-07, 6.475973044430881e-07, 6.387027418772527e-07, 5.909590193348699e-07, 5.880075704777686e-07, 5.825378220405637e-07, 5.81638093724677e-07, 5.224183279995269e-07, 4.627522265570509e-07, 4.5004769353963e-07, 4.4068872462486133e-07, 4.195978004401727e-07, 3.7867293541299044e-07, 3.3695516573197083e-07, 3.2339310691244213e-07, 2.8710919369246237e-07, 2.6723560953201537e-07, 2.5482449801806585e-07, 2.414478311171289e-07, 2.2292209651837915e-07, 2.0642603458406356e-07, 1.8914488177692947e-07, 1.739440515242069e-07, 1.623008937240035e-07, 1.5263239851965413e-07, 1.4481253949314982e-07, 1.3937915627059323e-07, 1.334838196737443e-07, 1.2957895312330885e-07, 1.2452785203410592e-07, 1.1876288505072306e-07, 1.1541479241985473e-07, 1.1116128567739102e-07, 1.0633593424867583e-07, 1.0497934650352693e-07, 1.0382104096422444e-07, 1.0278556218465176e-07, 1.0123823411671363e-07, 1.0097134694170259e-07, 9.711798696770076e-08, 9.309990110368048e-08, 9.079432692271647e-08, 8.748307119554401e-08, 8.481341812634576e-08, 8.462574414536253e-08, 8.320739271329794e-08, 8.199062667174598e-08, 8.128069340631927e-08, 8.005090332970904e-08, 7.95529039152272e-08, 7.854903896254017e-08, 7.44098711810659e-08, 7.093755483046446e-08, 6.969950018443464e-08, 6.771229956341339e-08, 6.599082700681656e-08, 6.536988474797305e-08, 6.491495849700234e-08, 6.31951744009104e-08, 6.259050085501539e-08, 6.15918946620478e-08, 5.301946296787009e-08, 4.907513462980814e-08, 4.773004228016945e-08, 4.5834281619585595e-08, 4.454674167337861e-08, 4.306846300016767e-08, 4.1980193690030614e-08, 3.9671647724035905e-08, 3.8714460377415845e-08, 3.734369516011078e-08, 3.618969058405835e-08, 3.447059036589246e-08, 3.363473515150693e-08, 3.2777903466410926e-08], [1.0, 0.8901978301725003, 0.7835551325405338, 0.6867503656715326, 0.6011438598331404, 0.5196248527809896, 0.4443515579681369, 0.38883742025217505, 0.34926327103433036, 0.3240099476685147, 0.3005928620703079, 0.2890981402085957, 0.2862890396836228, 0.296530072879691, 0.30637317221287697, 0.31333655033086333, 0.3243453190150347, 0.31397212362740007, 0.3137697386702634, 0.3168833580066127, 0.3135629390914378, 0.3101308338214491, 0.31455736520486544, 0.2837207558601045, 0.2725837632338183, 0.26263242492279687, 0.25847099513795513, 0.2522125895349361, 0.2506161798343126, 0.23226762331910558, 0.22234765193006903, 0.2185565568997909, 0.21110269960511321, 0.20571404268169283, 0.16884071667347494, 0.1596179388004205, 0.1531231954651921, 0.13769711792653888, 0.12567099737831552, 0.11875547544415957, 0.11139378949311983, 0.10691930166196759, 0.10488355554544118, 0.09836588835518605, 0.09390927674791177, 0.09104705367206119, 0.08378627116906022, 0.08137387142546691, 0.07544842954745047, 0.07352536290581063, 0.07258546642241799, 0.07007920659235199, 0.06859729578580959, 0.06829830477310028, 0.05686382461274283, 0.055560359057338714, 0.05040740670950263, 0.047275749857092694, 0.045507374059828694, 0.04083718504024071, 0.03739013435451868, 0.036461890811623224, 0.035464260315215664, 0.034429718802622196, 0.03328769077470695, 0.03163420516526501, 0.027850163237077768, 0.026984559940610588, 0.025987377214972796, 0.024789446121457996, 0.024130263371485664, 0.023578888501403664, 0.022049664295792998, 0.021959124988333675, 0.021925220040453042, 0.020989274594986652, 0.02062312570625226, 0.020302820129540072, 0.017803696790474784, 0.01751387572646298, 0.01703693737523612, 0.016888454295993602, 0.01647211604875979, 0.014824767656766637, 0.013785507068239016, 0.012814851882321327, 0.011967363143645814, 0.011356216086092854, 0.011115217796280266, 0.01090374123412324, 0.010142861298192253, 0.009722395240112335, 0.009226635450001611, 0.008761492268268362, 0.00840098783400041, 0.00801465898974205, 0.0074426139102825965, 0.007048786880043739, 0.0066071478598727675, 0.006403689453997899, 0.006324726983145266, 0.0059844615227013925, 0.005883548061024719, 0.00574049545339334, 0.0056331358200127505, 0.005605577490902391, 0.005065152453100209, 0.004779008213545684, 0.004498016789054872, 0.004411569797917689, 0.004340932518401616, 0.004203480932586516, 0.004133149032478263, 0.0038456126652823336, 0.00364246295747073, 0.003390393312583397, 0.0032430776699870633, 0.0030196470328835404, 0.002878957048942466, 0.00279107805702556, 0.0027473551508370516, 0.002710487933438476, 0.002643816202391552, 0.0025659818680762256, 0.002519243260830841, 0.0023901105283022526, 0.00226527215289433, 0.0022127458833999733, 0.0021463948964110984, 0.0020262241206257686, 0.0019580348983248893, 0.0018264275022850582, 0.0017863235532567926, 0.0016966246991228467, 0.0016385703602264216, 0.001506499549370556, 0.0014726397276909528, 0.001393888613298703, 0.0013537186871346303, 0.001314326917751986, 0.0012731705977227015, 0.0012523408347451049, 0.0011030430154315768, 0.0010732503167514957, 0.0010350225507349863, 0.0010168624434172904, 0.0010014704355337267, 0.0009812443736654864, 0.0008903437946722971, 0.000871648881972996, 0.0008134067551672123, 0.0007957210221745359, 0.0007914980818592, 0.0007747761709142848, 0.0007713897449288953, 0.0007447980304455178, 0.000729542546913924, 0.0007275712876777479, 0.0006125083445273701, 0.0006045434592125006, 0.0006007828488472274, 0.0005981533061668853, 0.0005701507753651577, 0.0005526208686090703, 0.0005126317021957169, 0.0004815867512142788, 0.00046428476897686214, 0.0004293973944652989, 0.00041617652467587825, 0.00040236409611093133, 0.00038911644299260154, 0.00038224706161162276, 0.0003721779507329498, 0.0003448382864433808, 0.0003184572977901042, 0.0002888496352335107, 0.0002779354483815383, 0.00025866904362586675, 0.0002483216793379893, 0.0002400769705594224, 0.00023034444904352006, 0.00021857890552332674, 0.0002140133569527907, 0.00021142699131525812, 0.000198882671211194, 0.00019043332708824687, 0.0001832407576588845, 0.00018058918235459837, 0.0001790901994199184, 0.0001626198897964938, 0.00015145311527260135, 0.00014450425194281112, 0.0001434939244254353, 0.00014266427888751259, 0.00013468148575156958, 0.00013159455496453582, 0.00012804475606827714, 0.0001177709342825965, 0.00011073920556940596, 9.921307415810183e-05, 9.579504703100267e-05, 8.646584062507334e-05, 8.350553197814796e-05, 8.135699555502314e-05, 7.898369689054992e-05, 7.712326475650903e-05, 6.922548556583066e-05, 6.571833817220982e-05, 6.134148398022404e-05, 6.027596512181905e-05, 5.919149605001297e-05, 5.734979898821684e-05, 5.6825576585071564e-05, 5.585994145864664e-05, 5.317744075456582e-05, 5.074072736071757e-05, 4.826756722066565e-05, 4.4359090157527094e-05, 4.136718955833294e-05, 3.9840395931412105e-05, 3.81421748010523e-05, 3.7571401277180236e-05, 3.672278244698068e-05, 3.6259752590051455e-05, 3.428161453862696e-05, 3.159555418071478e-05, 3.104850924844625e-05, 3.012915427856416e-05, 2.826522859663926e-05, 2.7180976562927648e-05, 2.5846795255795186e-05, 2.5465000040647177e-05, 2.3939928523104862e-05, 2.3311398869813403e-05, 2.2785116126100116e-05, 2.12199651880685e-05, 2.005154646896239e-05, 1.8771288577306152e-05, 1.833637823291622e-05, 1.735412689018848e-05, 1.6843898595640095e-05, 1.632310398935612e-05, 1.5578391674005606e-05, 1.4814458188777798e-05, 1.3961644963700556e-05, 1.3321577568142088e-05, 1.2919934248418581e-05, 1.2551991479852504e-05, 1.2295924071465067e-05, 1.2115140433947667e-05, 1.1563900209108375e-05, 1.149993677290215e-05, 1.1157424523000263e-05, 1.090301520405124e-05, 1.084146286029687e-05, 9.890332476800631e-06, 9.328128536699953e-06, 9.130084425381119e-06, 9.01277405456228e-06, 8.907400191474258e-06, 8.51313735688896e-06, 8.361005200598136e-06, 8.097616302107596e-06, 7.218882673432547e-06, 6.857644366459635e-06, 6.6657249510871715e-06, 6.223106057168477e-06, 5.775002551664653e-06, 5.552428083530774e-06, 5.388660418294323e-06, 5.2207230039920665e-06, 4.979375045625844e-06, 4.664295929299551e-06, 4.497873927558135e-06, 4.313924244528626e-06, 4.190203529105546e-06, 3.997586075797422e-06, 3.891932627376151e-06, 3.6265619528426167e-06, 3.3045823932091753e-06, 3.2055583389164563e-06, 3.1296096317376594e-06, 2.99516506045487e-06, 2.903851616692086e-06, 2.7869925075823396e-06, 2.685764890151239e-06, 2.63877337607e-06, 2.598745306718719e-06, 2.4887070798998285e-06, 2.4031200308656507e-06, 2.379178627072972e-06, 2.3441142069437474e-06, 2.3335859737753865e-06, 2.2936942497251186e-06, 2.2655666527393963e-06, 2.2579233284326686e-06, 2.0018183205013618e-06, 1.978791053706447e-06, 1.935597395431664e-06, 1.8151385813325564e-06, 1.7754334777282666e-06, 1.6888559476980824e-06, 1.6747780092068499e-06, 1.6445455925410977e-06, 1.5390022560853127e-06, 1.4576846242838176e-06, 1.424899797481205e-06, 1.3949004139417548e-06, 1.3797233031023887e-06, 1.338949114160067e-06, 1.3194288575928373e-06, 1.2194469683004615e-06, 1.1488230369018165e-06, 1.0932235754397995e-06, 1.0627550208917805e-06, 1.028495617392852e-06, 9.950207739650675e-07, 9.56870833188372e-07, 9.306913866826822e-07, 9.009252612827966e-07, 8.807998523870065e-07, 8.623068566542384e-07, 8.31038754380188e-07, 7.128605376320277e-07, 6.912407966560828e-07, 6.700818496090904e-07, 6.522791305003576e-07, 6.375876652544884e-07, 6.26125256467126e-07, 6.168549156715394e-07, 5.994634163956943e-07, 5.295047087625747e-07, 5.131189671655293e-07, 4.96565817511545e-07, 4.811590048942022e-07, 4.5931860988532354e-07, 4.4225735701744574e-07, 4.294000765241164e-07, 4.1070615869771564e-07, 3.5358688647577053e-07, 3.352158536338053e-07, 3.185398783492614e-07, 3.0537833820471114e-07, 2.894369008852334e-07, 2.78913696276723e-07, 2.4342295889972457e-07, 2.29628879962347e-07, 2.1924418031423958e-07, 2.069282832551041e-07, 1.9460997260361622e-07, 1.7536374275242167e-07, 1.632287085783707e-07, 1.5614733203289597e-07, 1.4725325001926125e-07, 1.4053944548929585e-07, 1.3757056655688827e-07, 1.3496194144069487e-07, 1.3418620845538023e-07, 1.31414361630537e-07, 1.2269392673779349e-07, 1.2234994486448036e-07, 1.2135716659954253e-07, 1.2119664554979022e-07, 1.1427012626964538e-07, 1.1092785453457694e-07, 1.1107179327950876e-07, 1.1052429171070401e-07, 1.0725531417426471e-07, 1.01967301850105e-07, 9.681772615194849e-08, 9.080098488192944e-08, 9.06690819191331e-08, 8.900888448884474e-08, 8.805460956866159e-08, 8.102413554709355e-08, 8.052762347729178e-08, 7.36687733508087e-08, 6.982380250277241e-08, 6.397390469880218e-08, 5.889900645872748e-08, 5.699132676647097e-08, 5.583987548486651e-08, 5.433242517026535e-08, 5.3014336237459065e-08, 5.2008404845297934e-08, 5.089561826558852e-08, 5.032907230481293e-08, 4.8070118936271366e-08, 4.701554683907621e-08, 4.218680013946223e-08, 3.675274031667536e-08, 3.5035701006753755e-08, 3.00909085115491e-08, 2.8333707906501258e-08, 2.752996856258193e-08, 2.6387278590832218e-08, 2.4065115175530215e-08, 2.3086325004915355e-08, 2.180744031600691e-08, 2.1371644638035866e-08, 2.1261584870490008e-08], [1.0, 0.8838960310289583, 0.7852309672705516, 0.6967202378729378, 0.6071142200200518, 0.5061649310396613, 0.4446754363077671, 0.40137046287470185, 0.3709434815238399, 0.34996470820464887, 0.32567327641598376, 0.32133970186827254, 0.31888808768291543, 0.3059321837926921, 0.30607441107060385, 0.30483691789870787, 0.311066363947374, 0.3176825781071677, 0.32463189296226236, 0.3291091239613146, 0.33327645239814674, 0.33886440340124574, 0.30765962712094985, 0.2744508808865707, 0.25833436475066063, 0.24089043830263268, 0.23472153366779153, 0.23041709820722453, 0.22668687095701365, 0.22441746429874615, 0.2096566343041425, 0.20794246431790997, 0.20497546060844327, 0.20469739609302484, 0.1932376272237982, 0.1885685765623752, 0.1786375992629563, 0.17907587786264131, 0.16491299222190123, 0.15097525341299808, 0.14203138773071405, 0.13851006365790533, 0.1366068928693078, 0.13326694271522846, 0.12677300402174066, 0.12657446977646308, 0.1260572763386336, 0.12618510660920648, 0.12592388809130392, 0.09929465154875004, 0.09481024329870107, 0.09110883481180498, 0.08772170364384164, 0.08447824370367425, 0.06366543451032007, 0.05965203995378748, 0.05648537679550802, 0.05148973968092701, 0.04967682744595257, 0.04678564811952315, 0.045314031260618864, 0.042834241742347734, 0.041158579625734486, 0.03909737989849054, 0.036911579107340796, 0.03434084307364573, 0.03408242638499437, 0.03300655879387012, 0.03293511240905209, 0.03209747685636647, 0.03232223872671413, 0.03135220197423496, 0.03090525093598115, 0.029300150272178048, 0.02841792160521165, 0.024638301224405048, 0.024042704449619774, 0.02287999582499923, 0.020815230018337082, 0.020548876292261417, 0.018034448970593624, 0.017555648423335, 0.016976883374810448, 0.016248672498966672, 0.01604176226046776, 0.015775744979246487, 0.015546622592094711, 0.015015107561093841, 0.014909050309224594, 0.014491863853903907, 0.012378918380458532, 0.01208560322730502, 0.011732223233620399, 0.01025718478398353, 0.00979142715115216, 0.009295816287524775, 0.009035332386826748, 0.00869262095471965, 0.008287938208706568, 0.008180072189220521, 0.007926619870385192, 0.007874491255954442, 0.007756238840456012, 0.007606994474061909, 0.006493523726203971, 0.005775010004020653, 0.005253863293824986, 0.004979482716132314, 0.004719397862330347, 0.004579289167197919, 0.004442864586104393, 0.004213618571634345, 0.00412321190807754, 0.0036719206348096545, 0.003500274036959479, 0.0033877874031114966, 0.0030890310992435412, 0.0029997665467767806, 0.002870527345977706, 0.002612393491375489, 0.002421396354210805, 0.0022789358547607433, 0.002233720938719683, 0.002156358690623738, 0.002105712622676466, 0.0020697244841809815, 0.0020779691006585863, 0.002092125931450145, 0.0020078982454342694, 0.0020263414804016, 0.0019831213285238076, 0.0019549016977344676, 0.0017308362580551757, 0.001494621569747499, 0.0014603901666326302, 0.0013524514249925823, 0.0012302490849928818, 0.0011299712258148057, 0.0010878514272035867, 0.0010603760536604674, 0.0010357064428770963, 0.0010039323294282476, 0.0009762447258609017, 0.000958658018276075, 0.0009480510178774677, 0.0009256594729269147, 0.0009107921042592625, 0.0009150131171810957, 0.0009126784736796605, 0.0009171625606818342, 0.0009173473924912315, 0.0008246790875120285, 0.000821852943917075, 0.0008073464052556883, 0.0008018721414382144, 0.0007832234626454506, 0.0007797685802842595, 0.0007073911702826887, 0.0006967393609819555, 0.0006907647670280853, 0.0006246601445263253, 0.0006167378742411412, 0.0005968376567553856, 0.0005814517756827843, 0.0005711020813630613, 0.0005612593227640446, 0.0004916724213923825, 0.00047366134021213695, 0.0004606063121052158, 0.0004066543060792287, 0.00036828441117349914, 0.00035432183089480174, 0.00034361036146058797, 0.00033201446949313767, 0.0002934136645723695, 0.00026877553841703384, 0.00024608189031728224, 0.0002302606281303336, 0.00020202632701723705, 0.00017892131952367205, 0.00016573104654310364, 0.0001598714430180312, 0.00015101640072850503, 0.00014632378112105053, 0.00014515366044853622, 0.00014374938967028983, 0.0001439985548482012, 0.00014321583393671014, 0.00014637641105460033, 0.00013616235008081533, 0.00013084247315698784, 0.0001312562513358672, 0.00012472419638551033, 0.00011538108037159192, 0.00011562254573507132, 0.00011098602462654196, 0.00010567691299044202, 0.00010326022357997728, 0.00010080015809510614, 9.631658885995771e-05, 9.06868567225122e-05, 8.80306328890456e-05, 8.266510655855417e-05, 7.933328671235745e-05, 7.724868723075637e-05, 7.457410581455016e-05, 7.260219851274924e-05, 6.30188732324161e-05, 5.778061074711578e-05, 5.468871852918603e-05, 5.255563715724171e-05, 4.907104126281441e-05, 4.745397753225243e-05, 4.392569488058926e-05, 4.212206875081588e-05, 4.030570541073833e-05, 3.834167749024442e-05, 3.666603126334729e-05, 3.635712402221591e-05, 3.472471719399609e-05, 3.409323743083334e-05, 3.2956682417986724e-05, 3.279429703114159e-05, 3.1920504099687915e-05, 3.175253163070069e-05, 3.1786160383938684e-05, 2.83428368809422e-05, 2.7937139023225166e-05, 2.7743146916529708e-05, 2.6850117716607518e-05, 2.6306049933929853e-05, 2.4425731480886788e-05, 2.3942860881734974e-05, 2.299597463424686e-05, 2.2629229048019215e-05, 2.2291236567821776e-05, 2.1967610006177154e-05, 2.1822024672411685e-05, 2.130554035437974e-05, 2.0626271178052173e-05, 1.8783381488990194e-05, 1.8438790462370234e-05, 1.7723927935330693e-05, 1.7486518076609917e-05, 1.684423095283049e-05, 1.6624928167001633e-05, 1.514659838442298e-05, 1.4716783276324871e-05, 1.3902255504448026e-05, 1.2941316129417159e-05, 1.1776275609394025e-05, 1.1157675187908284e-05, 1.0538382261937637e-05, 1.0001875276458213e-05, 9.514022366264893e-06, 8.902075801693023e-06, 8.641864293844141e-06, 8.125085356485066e-06, 7.665441087660587e-06, 7.2072749957155985e-06, 7.0260585085842065e-06, 6.591479097270185e-06, 6.302542317717322e-06, 6.074953408993857e-06, 5.892476963471255e-06, 5.695384237660574e-06, 5.601907259783099e-06, 5.422545629098429e-06, 5.257615771328403e-06, 5.25154573511152e-06, 5.2350974927909076e-06, 5.238131238343609e-06, 5.221386776227555e-06, 5.2021087162881636e-06, 5.222847338850425e-06, 4.856504438639933e-06, 4.801868836700285e-06, 4.7685717634171575e-06, 4.607962630664709e-06, 4.614418868283813e-06, 4.421084297433312e-06, 3.832661068723742e-06, 3.543361759180875e-06, 3.369532295786184e-06, 2.9869102205789343e-06, 2.59471320958817e-06, 2.3598125995900447e-06, 2.2077788099540737e-06, 2.065768596562833e-06, 1.9098620233275105e-06, 1.8357785706187498e-06, 1.741400095655583e-06, 1.6446247417455715e-06, 1.5871506776673279e-06, 1.547509154831992e-06, 1.4451443728053227e-06, 1.4049155826979641e-06, 1.3375439540117406e-06, 1.3251015838681926e-06, 1.3091179977506625e-06, 1.2810379895565256e-06, 1.2483954344901766e-06, 1.229774293001204e-06, 1.1640275093706535e-06, 1.1480228405595128e-06, 1.0839232699171056e-06, 1.0810414393414987e-06, 1.0601314121983692e-06, 1.0399201037072983e-06, 1.0407210098027047e-06, 9.640516478192215e-07, 9.699778191143225e-07, 9.529730059597159e-07, 9.515687891358555e-07, 9.545675613865269e-07, 9.398275046187709e-07, 8.652527410637869e-07, 7.607018918814379e-07, 6.962185267004227e-07, 6.869113964002462e-07, 6.092875140572752e-07, 5.608976926024023e-07, 4.812320636027456e-07, 4.432374110544098e-07, 4.268668139547514e-07, 3.9792186216403316e-07, 3.753335377893283e-07, 3.645734801998678e-07, 3.465241673356473e-07, 3.300298494056884e-07, 3.172416536561822e-07, 3.038532872527371e-07, 2.7863780256971783e-07, 2.672550031056861e-07, 2.605548632869778e-07, 2.587111894594378e-07, 2.5099265338640636e-07, 2.455356388801869e-07, 2.4113814995093314e-07, 2.298066046870811e-07, 2.2902607062080383e-07, 2.309664556893738e-07, 2.3129388788715215e-07, 2.305984616806104e-07, 2.339387316980926e-07, 2.178551625134169e-07, 2.0393491045609495e-07, 1.9225801705041345e-07, 1.8996797691749957e-07, 1.8725107021341472e-07, 1.859101174658748e-07, 1.8607904992563787e-07, 1.866909439638782e-07, 1.8658161777833798e-07, 1.8479073440762263e-07, 1.6277094235431991e-07, 1.5562932808621792e-07, 1.5460786116326664e-07, 1.5169362634198357e-07, 1.4380786094904235e-07, 1.3729745490431945e-07, 1.3551952393930972e-07, 1.3215731194720296e-07, 1.285307537161677e-07, 1.237683326554233e-07, 1.2088554067072935e-07, 1.1796462802506255e-07, 1.1459996290770712e-07, 1.1257301071710095e-07, 1.0928078002031783e-07, 8.506944552936226e-08, 8.087070689380116e-08, 7.689913292409849e-08, 7.364597256578049e-08, 7.113893806269081e-08, 6.8817047894195e-08, 6.650169396348472e-08, 5.934282830109264e-08, 5.727889427231279e-08, 5.533687335298729e-08, 5.3154913371278923e-08, 5.159365030690425e-08, 5.018761269550972e-08, 4.635374383489054e-08, 4.3428106479804795e-08, 4.230592921630365e-08, 4.045701893802642e-08, 3.8753282906904075e-08, 3.672362850144616e-08, 3.503001200813286e-08, 3.32569051509624e-08, 3.008884375499337e-08, 2.922726087626488e-08, 2.73704057397895e-08, 2.7242400109213178e-08, 2.6794287472198366e-08, 2.6041824450777722e-08, 2.6038181740338354e-08, 2.5549897037988677e-08, 2.5600228235259835e-08, 2.4292007565456563e-08], [1.0, 0.891610136442162, 0.778380068371621, 0.6824049121885837, 0.6054547544012028, 0.5346731820356203, 0.4583701117168804, 0.3975754194012339, 0.36278734927266704, 0.32829036213685264, 0.2876062267645584, 0.2796155074632488, 0.26965549223366875, 0.2763893070953472, 0.2779226342685474, 0.27488782095108977, 0.2745439207810484, 0.2850540312407681, 0.28212576185141996, 0.2683080484889244, 0.261074396514782, 0.25295603521271487, 0.25285427394471194, 0.25008730800392154, 0.2328066678885217, 0.23126499457828126, 0.21904715693390914, 0.2061343909772617, 0.20122934458115393, 0.19188440073850613, 0.18208804531866643, 0.1729425567343534, 0.1690212525975725, 0.16082847936129072, 0.1507081460809607, 0.145183454122088, 0.14094528308869775, 0.13401480627199094, 0.1232374387219567, 0.11357623282798825, 0.1048041306787362, 0.09872208292319504, 0.09249315991453519, 0.08748556227994506, 0.08321160950995377, 0.07663795573446214, 0.07206169188213535, 0.06520663908824953, 0.06264905651546984, 0.05977742780699753, 0.05221346362561602, 0.04957191131346236, 0.04578064460096966, 0.043821109429371445, 0.040838674486822504, 0.03869094495442242, 0.03564324848355754, 0.034519262187933525, 0.032673255147221386, 0.030738076458298322, 0.029645448466513766, 0.02897894273494221, 0.02869213329032825, 0.02724811227287295, 0.025691066188129826, 0.025512457787469658, 0.02413675285977817, 0.023494454812316837, 0.022421609772687746, 0.021289586161746334, 0.02057835572652028, 0.019875090560974716, 0.019697039157432684, 0.01921962528311394, 0.017918376854709202, 0.017744646771642655, 0.017359687904426106, 0.016566382644755583, 0.015838136189718494, 0.01488413047394617, 0.014679949417478709, 0.013784497066625451, 0.012995962895191913, 0.012406458806030776, 0.011063903550316782, 0.010692891761077045, 0.009942665691136611, 0.009528055908398057, 0.008923224730242164, 0.008278965828899474, 0.007855079343509846, 0.007489034107824128, 0.007322768331704205, 0.007126182527504364, 0.0070496174372878485, 0.00688955871233076, 0.006663289260212721, 0.006303564043713274, 0.006134652600388514, 0.0060367821845095605, 0.005788312376722113, 0.005708513436436715, 0.005492440737062823, 0.005128890308571057, 0.004821875353249944, 0.004637886138202938, 0.004519908588158152, 0.004471693314059411, 0.0044085378635243515, 0.004299191172217005, 0.004277852326886412, 0.00413180668488928, 0.0040763224824034204, 0.003814194528856427, 0.0029669085823940396, 0.0027936164960863084, 0.002682547830073796, 0.002593934196286538, 0.0024606445888986825, 0.002366266639176707, 0.002295756943952514, 0.0022538771575093884, 0.002112648631474128, 0.002020975922797543, 0.0019378922540393112, 0.001905657511526088, 0.00184606981287735, 0.0017807206136158213, 0.0017490603336566995, 0.0017027996874723042, 0.0016404210104544595, 0.001614490866743058, 0.0014867846941693501, 0.0013754706894297019, 0.0013356295700355841, 0.0012718099642410369, 0.001216983648201261, 0.0011856284223148391, 0.0011412235299543467, 0.0010667669434438363, 0.001041907254775775, 0.0010154120695869489, 0.0009576338399786073, 0.0009310388201384741, 0.0008851243057734265, 0.0008717316890093418, 0.0008161733520172802, 0.0007780894688580113, 0.0007572334640776308, 0.0007369011186136127, 0.0007021722298495505, 0.0006763976121571103, 0.000627135545743117, 0.0005940795640502928, 0.0005649491970760111, 0.0005337817606449294, 0.000513728931266825, 0.0004766635150408571, 0.0004667069301403363, 0.0004543742488804204, 0.000442392605503895, 0.0004230182747911058, 0.00041707392603442753, 0.00041375168485353653, 0.00040837816244549514, 0.00037859020899926304, 0.0003694211952081463, 0.0003422500249438735, 0.00032811163953718863, 0.00031160910236156943, 0.00028854667866924134, 0.0002819180236191472, 0.0002734430693798627, 0.00026657064777955774, 0.00026063555388588285, 0.0002514461557905075, 0.0002432658386028972, 0.0002205991423940459, 0.00020637828579253063, 0.00020063587805206983, 0.0001897608432155072, 0.00017625862301094038, 0.0001640318800737688, 0.0001600643866727864, 0.0001469184442387044, 0.00013931164484620474, 0.00013470732182287423, 0.0001312085696852451, 0.00012959128855133953, 0.00012629980826540737, 0.00012300311391227458, 0.00012140459980431896, 0.00012026264339167901, 0.00011441211158177023, 0.00011409998338650459, 0.0001008984963514368, 9.914506826012478e-05, 9.875974969750948e-05, 9.480775395017829e-05, 8.881461784330135e-05, 8.480710059477118e-05, 8.367477974445371e-05, 7.464992989150037e-05, 7.29507426658896e-05, 7.17779752318493e-05, 6.513119520570898e-05, 6.181437381972916e-05, 5.935622361689001e-05, 5.636986095522474e-05, 5.4248800572221085e-05, 5.0175644025356204e-05, 4.848670158607658e-05, 4.60541036049978e-05, 4.3355998803349775e-05, 4.108300785301692e-05, 3.85223197636038e-05, 3.710471088224399e-05, 3.553673892689295e-05, 3.345458325631685e-05, 3.231796144741726e-05, 3.0868879499085454e-05, 2.971391886651628e-05, 2.8409609217566922e-05, 2.8132520705395764e-05, 2.665714714468598e-05, 2.4885871656807656e-05, 2.44700719459749e-05, 2.4099543701356958e-05, 2.336779408025796e-05, 2.2888224973825107e-05, 2.2471249512919036e-05, 2.1114163175809014e-05, 2.095925301128971e-05, 2.053670268122872e-05, 2.0489225674748125e-05, 1.9757612991185393e-05, 1.810862365621833e-05, 1.80637526786846e-05, 1.757527536419643e-05, 1.75146739647517e-05, 1.711120656959158e-05, 1.6432236224637935e-05, 1.6280116975180742e-05, 1.5909106276152957e-05, 1.5250913201100383e-05, 1.429014134151448e-05, 1.3497804330335157e-05, 1.3003595348889622e-05, 1.2058801681044646e-05, 1.1639091391662914e-05, 1.1270552150415732e-05, 1.0731961359821791e-05, 1.022346977899328e-05, 9.99097980200722e-06, 9.717169821131113e-06, 9.533161845532395e-06, 8.80831163367414e-06, 8.297556732120288e-06, 8.051770032006196e-06, 7.587524394664325e-06, 6.969904055730713e-06, 6.5465413204171695e-06, 6.124051702015511e-06, 5.874767121830941e-06, 5.673680304325468e-06, 5.4271232188773434e-06, 4.849663020007446e-06, 4.457825007605076e-06, 4.235679226155677e-06, 3.982205160763727e-06, 3.7420594944202037e-06, 3.514946656155561e-06, 3.3836236916650845e-06, 3.25719300636334e-06, 3.1013612666188524e-06, 3.070251098097583e-06, 2.983050750574865e-06, 2.978602807452213e-06, 2.837511057724031e-06, 2.813469291353612e-06, 2.812532798951724e-06, 2.825274015302825e-06, 2.802050896848434e-06, 2.643873517173757e-06, 2.6506415675275023e-06, 2.6255584394951827e-06, 2.3985351685081487e-06, 2.275768346064735e-06, 2.2421985681514e-06, 2.2293159021587275e-06, 2.093093495286221e-06, 2.0713466872752887e-06, 2.036138565306236e-06, 1.989625556929026e-06, 1.9004822579268126e-06, 1.8417568158564884e-06, 1.794039290450128e-06, 1.7520998972053994e-06, 1.6734329619530454e-06, 1.6463956176087487e-06, 1.5934525825135648e-06, 1.4990475353188661e-06, 1.4750636325356603e-06, 1.432567193700298e-06, 1.4091519037178563e-06, 1.2349750227510663e-06, 1.2032784431003667e-06, 1.15559645772711e-06, 1.1234477066035198e-06, 1.0803669612226733e-06, 9.562694598314807e-07, 9.261677410858895e-07, 9.018637325328971e-07, 8.646243281515637e-07, 8.24120730305944e-07, 7.96322970719563e-07, 7.743576636514535e-07, 7.357252192826458e-07, 6.513369168778296e-07, 6.26553833553099e-07, 5.983893265509893e-07, 5.763045119676515e-07, 5.283918824438278e-07, 4.979069192284878e-07, 4.84508922969643e-07, 4.6686641867291153e-07, 4.3230651549650027e-07, 4.0696933180943856e-07, 3.91584589692258e-07, 3.584396315965501e-07, 3.4443769532802937e-07, 3.2911598543149554e-07, 3.109488252533362e-07, 3.0343656133259134e-07, 2.9766829326175996e-07, 2.8621768210415174e-07, 2.782812437601064e-07, 2.5905251361268746e-07, 2.479395574991661e-07, 2.302443136925845e-07, 2.1877757068555226e-07, 2.1332242574022814e-07, 2.0392037237556677e-07, 1.9566394582070506e-07, 1.9344536916249621e-07, 1.8135288239563002e-07, 1.7681265773290027e-07, 1.7231935831585983e-07, 1.6904315350797277e-07, 1.6872183388690953e-07, 1.5576857507018922e-07, 1.552375720468487e-07, 1.5530395570104385e-07, 1.452850792512884e-07, 1.4156771713076994e-07, 1.4108403595904468e-07, 1.3915893539513328e-07, 1.3213247681753398e-07, 1.3183705883835577e-07, 1.3075489947358066e-07, 1.292601133414394e-07, 1.1831079048784849e-07, 1.1625384296637066e-07, 9.852328882092395e-08, 9.21998748609591e-08, 8.77046073017252e-08, 8.559833587238698e-08, 8.149369780506073e-08, 7.925290452082532e-08, 7.736539346172842e-08, 7.31477030549811e-08, 7.167471919940654e-08, 6.617406513205833e-08, 6.195668570726405e-08, 5.935243982964504e-08, 5.471731454180163e-08, 5.3409403263508725e-08, 5.12651482582622e-08, 5.019666578842248e-08, 4.898085825859925e-08, 4.850308046278377e-08, 4.352680104214813e-08, 4.2955775821298765e-08, 4.161079057593497e-08, 4.097661964421291e-08, 3.99409532480917e-08, 3.910686006704352e-08, 3.8099952401705946e-08, 3.730767229370052e-08, 3.694037341275515e-08, 3.574850878958691e-08, 3.511248261737873e-08, 3.467826851004613e-08, 3.45054699068684e-08, 3.387941259295648e-08, 3.3510814108151405e-08, 3.3030602257109716e-08, 3.2342893758345636e-08, 3.1866263817775e-08, 2.823520717767739e-08, 2.7349396737047495e-08], [1.0, 0.8846082733962918, 0.781902875614941, 0.6982655056761958, 0.604030457590286, 0.5374693732981022, 0.4749161422776956, 0.4151361744490132, 0.36563689652743664, 0.3301223803407877, 0.31644621194927347, 0.29610036888909474, 0.28505785151103596, 0.2893889044021405, 0.29030688749709677, 0.2944931880213679, 0.30956794340514376, 0.32155127338175254, 0.3254844087203846, 0.3286335638452278, 0.3218913705259678, 0.3212465554810723, 0.2869756730368769, 0.265075373700761, 0.2545359881091741, 0.2519382267768292, 0.24646799491230276, 0.24272454314807926, 0.2316482944432033, 0.2220493401683181, 0.2178410976583541, 0.2036854598940919, 0.20063225093665993, 0.16751726319678242, 0.1599530447982163, 0.15169677219630281, 0.14317205209995945, 0.13267952826441287, 0.11983310679882739, 0.11245029627226666, 0.10851743389648906, 0.100350681845901, 0.09291128540808904, 0.0905481175709003, 0.08418125972209027, 0.07985129389685656, 0.07577610202232545, 0.07234666453085993, 0.06669197011263812, 0.06291531505599227, 0.06036109506982116, 0.05923423513338661, 0.05818352169641097, 0.05486412716937832, 0.05218757060276819, 0.04846392781329496, 0.04694677257755745, 0.04559760754897473, 0.043717572350459394, 0.03955158210070817, 0.039082333378451545, 0.03791402159420231, 0.035135629470011136, 0.034313608844344694, 0.03407169407809629, 0.03306416081492733, 0.03203312834749576, 0.03187477126179175, 0.03186165139361728, 0.030968403673319517, 0.030862696624889392, 0.030645669587392614, 0.030799514884227903, 0.025424095088319804, 0.022317312811435484, 0.020461244479763944, 0.019937038872046193, 0.017938306388683656, 0.017456650412270097, 0.01660324542394183, 0.016200363625432968, 0.01600500873548746, 0.01581578026735672, 0.015627017890239875, 0.01535669583832125, 0.01540374393877079, 0.014784396994125516, 0.01478135122902771, 0.012962121056984096, 0.012817901327539115, 0.012205918052078745, 0.011919118300776424, 0.011729105680047362, 0.011458916911177269, 0.010796831438473015, 0.01060472977040735, 0.010478691826496217, 0.010164967519081428, 0.009999258507664246, 0.009745692387429103, 0.008372408588419908, 0.008009511126231498, 0.00783209603222451, 0.0076120379605879715, 0.006609821737444586, 0.005685444989326939, 0.005232711254947698, 0.005000276680929778, 0.004684567542022326, 0.004388601197800815, 0.004181734296937257, 0.003988864791974223, 0.0038251709146039947, 0.00374696965154188, 0.0036943943239001365, 0.003591098844707765, 0.0033615589668703613, 0.0032344537269718724, 0.0030687206220553335, 0.002755299614071448, 0.002712390468459497, 0.002670957463362406, 0.002649272337478725, 0.0025072927107187347, 0.0023222914380208936, 0.0023188130100712957, 0.0022996820052886687, 0.002315181111686146, 0.002326956476186892, 0.002116829935977111, 0.002103172238100066, 0.0020630232606016056, 0.0018485760097927096, 0.001721184902662503, 0.0017032766337407334, 0.0016673443457013173, 0.0016675209846518436, 0.0016185505419310227, 0.0014809661860280406, 0.0014718233898969543, 0.0014029161992763618, 0.0013715793019383395, 0.0012692831036836146, 0.0012517260140052782, 0.0012187326912218722, 0.0011747374056612016, 0.0011402133310151146, 0.001101547669838601, 0.0010675836454452957, 0.0010489248761281814, 0.0010222526177532984, 0.0010118301188955844, 0.000993332820396135, 0.0009746214181038113, 0.0008552381019805288, 0.0006993313296585483, 0.0006597459614199895, 0.0006406372254855407, 0.0005902250154725954, 0.0005790240765440478, 0.0005603478839991828, 0.0005552902574175226, 0.0005039266467748916, 0.0004956438292812361, 0.00047567145438704713, 0.000469895423933718, 0.0004632228014583481, 0.0004522651824299468, 0.0004227109640917718, 0.00037937333373341017, 0.0003623228917779488, 0.00034859338189382083, 0.0003404216624190343, 0.0003170605030068953, 0.0003048976717450253, 0.00029608174415912247, 0.0002785195448881311, 0.0002701363817592632, 0.0002608751279102058, 0.0002501251230743378, 0.00023796556998911467, 0.00023418562295039082, 0.00022746916147126816, 0.00021158226919692659, 0.00020731800595357797, 0.00020459538044268415, 0.00019836642989445, 0.00019576993845761413, 0.00019444692758677204, 0.00019367248475632879, 0.00019293823523893, 0.0001739923019568088, 0.00017227812316368478, 0.00015767468469086247, 0.00014495750254392778, 0.0001344159264984931, 0.00013207031360062998, 0.00013078314533331197, 0.00011680200838246859, 0.00011127575256730492, 0.00010636902034197397, 0.00010198087279673294, 9.857656033927235e-05, 9.675651666414008e-05, 9.617892076303163e-05, 9.606888589410731e-05, 8.693482650458785e-05, 8.530447943038163e-05, 8.15901870623741e-05, 8.095435209147314e-05, 8.027819025160457e-05, 7.911564389194889e-05, 7.714252926021178e-05, 7.014360804288278e-05, 6.920904444885857e-05, 6.849533215857412e-05, 6.632969527537445e-05, 6.0940248586676074e-05, 5.5380156564775706e-05, 5.016717788407697e-05, 4.831583680495005e-05, 4.592596562247663e-05, 4.4868090443714616e-05, 4.263268696483476e-05, 4.108509432187413e-05, 3.6456673639338414e-05, 3.4983415445077374e-05, 3.395799933636564e-05, 3.2353791043969755e-05, 2.9163657337889702e-05, 2.811176830568028e-05, 2.7286437915165314e-05, 2.5901835972018285e-05, 2.5120973907732136e-05, 2.4259990922783247e-05, 2.3808942623117463e-05, 2.3441867585956755e-05, 1.974802759957595e-05, 1.8457377718510515e-05, 1.7778669940954645e-05, 1.7201968785794008e-05, 1.707716943481893e-05, 1.669261700137396e-05, 1.632248492162681e-05, 1.6210446522743282e-05, 1.6216718601436455e-05, 1.518900258949108e-05, 1.369506315700034e-05, 1.2736112885989566e-05, 1.2651488945774117e-05, 1.2158318388822525e-05, 1.2046650180289544e-05, 1.1634192761229268e-05, 1.1459106258530664e-05, 1.1010546668237307e-05, 1.0781005011016606e-05, 1.066520835876215e-05, 9.916378509639916e-06, 9.713531522593781e-06, 9.023385862014424e-06, 8.535145945977565e-06, 8.246256387265871e-06, 7.351698526875175e-06, 6.741553435070235e-06, 6.503581219185206e-06, 6.12407735093122e-06, 5.708506724053066e-06, 5.481371597029801e-06, 5.338175572821304e-06, 5.115587451292992e-06, 4.994106635279083e-06, 4.874909972391567e-06, 4.493262796820937e-06, 3.972645082946271e-06, 3.823320659313991e-06, 3.6832834000119765e-06, 3.3549415190806115e-06, 3.3053117923563535e-06, 3.1084883354417604e-06, 3.041950746776107e-06, 2.951725273898393e-06, 2.749359927930743e-06, 2.7026811084500337e-06, 2.4939146754768536e-06, 2.36765582472392e-06, 2.310360735218381e-06, 2.257400319561917e-06, 2.222024566531946e-06, 2.0306485072534784e-06, 1.9643153588960444e-06, 1.9201140477115156e-06, 1.901253863490103e-06, 1.9067207331129032e-06, 1.8134470508048262e-06, 1.8024205875209095e-06, 1.7221384943810563e-06, 1.7254556552411543e-06, 1.7271156280642266e-06, 1.7368497994623135e-06, 1.68725361636595e-06, 1.6651571774635256e-06, 1.642117355322098e-06, 1.5471774390451367e-06, 1.520907879052754e-06, 1.4473646361234607e-06, 1.4369911261140178e-06, 1.4263786954514151e-06, 1.4111384469631009e-06, 1.381656268814047e-06, 1.2271940464930213e-06, 1.1303153883066587e-06, 1.0825613197667486e-06, 1.0598405050074118e-06, 1.0395193408252208e-06, 1.0247914917789358e-06, 9.284412726558354e-07, 9.117293899505384e-07, 8.950440786665418e-07, 7.694941871911335e-07, 7.161396468866999e-07, 6.811189572669731e-07, 6.42734052324725e-07, 5.803817712399339e-07, 5.409809784283028e-07, 5.121109452432343e-07, 4.816521375667712e-07, 4.5888582816173184e-07, 4.440080152822831e-07, 4.171918791931409e-07, 4.0300103398463936e-07, 3.5968590781426933e-07, 3.4779174310007005e-07, 3.3401623698216946e-07, 3.0810318522682835e-07, 2.943338909261517e-07, 2.753685261000827e-07, 2.5862196310549356e-07, 2.498799634575445e-07, 2.314571998918522e-07, 2.258553586258802e-07, 2.2212900111790846e-07, 2.1527505066139088e-07, 2.1301143892389627e-07, 2.1219784370975097e-07, 2.0320465985880205e-07, 2.055654182841257e-07, 2.068993437587839e-07, 1.9511909274754036e-07, 1.927577155489933e-07, 1.9382803126931713e-07, 1.9631706069701733e-07, 1.9873334442434473e-07, 2.004348022688027e-07, 1.8832022640876463e-07, 1.8827084071982872e-07, 1.8956355959285274e-07, 1.9093674407380024e-07, 1.803522720800545e-07, 1.6969382803494434e-07, 1.6188418605512195e-07, 1.5609121599951857e-07, 1.5492653379170576e-07, 1.5443446527304696e-07, 1.532970803861081e-07, 1.4091754665742466e-07, 1.3916437778532938e-07, 1.327258208667621e-07, 1.3030866359463653e-07, 1.2309764158343794e-07, 1.2124153258038408e-07, 1.1983752443397237e-07, 1.1395032822607032e-07, 1.0971429685419707e-07, 1.0835658792001154e-07, 1.0736852293230631e-07, 1.0653236141547393e-07, 1.0527625317303482e-07, 9.004926823914118e-08, 8.780503984348154e-08, 8.588748038067249e-08, 8.424033502797127e-08, 8.302539770262679e-08, 7.089493771745628e-08, 6.933366782025067e-08, 6.723345849953143e-08, 6.541096317319738e-08, 6.396239140409376e-08, 5.553653147531222e-08, 5.421534046397817e-08, 4.748233281969003e-08, 4.384436258158593e-08, 4.1188954692370837e-08, 3.7461458794689965e-08, 3.579234147020339e-08, 3.352515597031309e-08, 3.1469656228716994e-08, 3.0019760440832305e-08, 2.8684957758553187e-08, 2.7751412271831958e-08, 2.7853965018581446e-08, 2.6172016312706594e-08], [1.0, 0.8826552925905299, 0.7627092857856261, 0.6732397640262231, 0.6038982674242405, 0.5285666119961097, 0.4643515257929562, 0.4021204782783199, 0.35692595766471763, 0.3326374651657068, 0.3101394774504427, 0.29970785842459835, 0.28412504667697175, 0.2860171921718594, 0.2893162628186314, 0.29051725504554643, 0.3034225501933312, 0.29041976124330643, 0.2965168746369051, 0.29299607123949806, 0.28621461847437646, 0.2843180289331387, 0.28857054530482695, 0.2838888806907144, 0.27159239250263795, 0.26682972361578355, 0.2639835394115618, 0.24320673984651803, 0.24252196120663363, 0.23703217740694252, 0.21746293963374005, 0.20514041060909366, 0.1896723663614741, 0.1810555789545863, 0.17855341366889077, 0.16601860811856067, 0.1591290960519174, 0.14240088292293185, 0.12811482765534882, 0.12266870763294815, 0.11678307835570892, 0.1091245274354988, 0.10470622678742329, 0.09163169185939193, 0.08569037738551623, 0.08242759022057845, 0.07561583819656253, 0.07106498047801946, 0.06786349496006353, 0.06553080496523919, 0.06219210432090057, 0.060491867429439815, 0.058534113563250695, 0.054403902006109416, 0.05245796544447077, 0.051418193473310364, 0.05011994475998269, 0.0468183155082064, 0.04655068146750331, 0.038197526776981294, 0.03708192630302998, 0.03575130124002559, 0.03478693450133092, 0.03438348746400892, 0.033135453270157204, 0.032653548698929814, 0.030110082904272917, 0.026190151552520413, 0.025443108620775975, 0.024720040638065103, 0.023145962798585135, 0.022385722938158745, 0.021868052904270182, 0.019175914665797215, 0.01836423391453731, 0.01722251732650537, 0.01683173018718417, 0.015755948875001036, 0.01523949006397768, 0.014352895304664253, 0.014304503251562038, 0.013785971648404477, 0.013594250472901767, 0.012958399271475367, 0.01297882920017239, 0.012733182546088904, 0.012638996215535051, 0.012702888823691656, 0.012413254184240814, 0.01232058344834953, 0.010630404391615762, 0.010531821492659481, 0.009316945472555613, 0.008338727835442811, 0.007996133921662778, 0.0076528178563426775, 0.0073878280009403675, 0.007330448210620741, 0.007143150133805211, 0.006784941573340782, 0.006505454856964505, 0.006372641772507147, 0.0063193554557956656, 0.005929065050656958, 0.0057960677765087265, 0.005407515195649741, 0.005317648646386602, 0.005057880847705228, 0.0046512752793172974, 0.004560926246943929, 0.00423838266989007, 0.0041397737698145864, 0.00397371465442777, 0.003815327696394948, 0.003732473614932774, 0.0036816874819807018, 0.003603659381397431, 0.0032079174880832286, 0.003091115465288619, 0.003026423921699572, 0.0029122787268065203, 0.002503678078929208, 0.0023680056306673086, 0.0022951399247055594, 0.002235271814993767, 0.0021076916320302585, 0.0020029926857010037, 0.001931153291395397, 0.0018781389923657685, 0.0016179718307441783, 0.0015376858408471057, 0.0014818262027712654, 0.0014380622685176807, 0.0013857973179103149, 0.001339622165962859, 0.0013164320185203016, 0.0012347576507250805, 0.001208028431254147, 0.0011723630793736865, 0.0011601378053261958, 0.0011494905457942815, 0.0010595019964875472, 0.000997713272980663, 0.0009743438096619131, 0.0009165497282146594, 0.0008432144787717713, 0.0008273305882673537, 0.0008176687893426844, 0.0007880314633233356, 0.0007701773774488261, 0.0007592445522067315, 0.0007029197308223972, 0.0006652355653030569, 0.0006299477222962491, 0.0006125987589625642, 0.0005926793241586015, 0.0005618641949429938, 0.0005445809128351757, 0.0005198436814739768, 0.000505894156045679, 0.00044661230575072133, 0.0004342628067505061, 0.0004222905657271283, 0.00041041662052275875, 0.00039943081121556476, 0.0003951030063595085, 0.0003916612420601909, 0.00039001829442831615, 0.000388995598449258, 0.00038900660788508104, 0.0003840013330030054, 0.00030592278224107284, 0.00029962551655922007, 0.00028528486225405544, 0.0002799843533417673, 0.0002558378187412186, 0.0002527805011696787, 0.0002498461185793153, 0.00024202247471212296, 0.00023800337596266798, 0.0002335270090591927, 0.00022677184685847334, 0.0002141490496588314, 0.0002004556603115378, 0.00018693752730333506, 0.00017618579843704162, 0.00017294136092409784, 0.00017059914242530675, 0.00016421492181148867, 0.00015834756690216118, 0.00015267983471137374, 0.0001478900588351682, 0.00014107296028958397, 0.0001346121694368986, 0.0001293269821917296, 0.00012010332974040746, 0.00011593661242188168, 0.00011182069963338699, 0.0001072552839529566, 0.0001032375415942481, 9.868070443571154e-05, 9.546858430171457e-05, 8.916643476367868e-05, 8.424306465644146e-05, 7.63627542949995e-05, 6.745673060866853e-05, 6.517590684064824e-05, 6.060349271312525e-05, 5.8898597057475215e-05, 5.681608565829476e-05, 5.2589804125800995e-05, 4.786405357177731e-05, 4.494194606841376e-05, 4.365028391148881e-05, 4.218489444290579e-05, 3.985623742696776e-05, 3.907323510413435e-05, 3.602876041508392e-05, 3.4546603627159214e-05, 3.403476287291626e-05, 3.3683596089897666e-05, 3.379291096581181e-05, 3.3896744469280516e-05, 3.427083080514479e-05, 3.441694484956721e-05, 3.493215256760737e-05, 3.256428969304328e-05, 3.2487290250801105e-05, 3.2348341336216395e-05, 3.163243489709478e-05, 3.148392983904091e-05, 3.0964510866085326e-05, 2.809159160806993e-05, 2.8010606327121057e-05, 2.779835019254572e-05, 2.650742458686352e-05, 2.630770458003588e-05, 2.601279962307721e-05, 2.3063627975215237e-05, 2.232560859972117e-05, 2.142728581667993e-05, 1.928791919497112e-05, 1.803040274540057e-05, 1.622717898740009e-05, 1.540473811385687e-05, 1.4795463572476651e-05, 1.3856423074751845e-05, 1.2631638446130497e-05, 1.150907407582918e-05, 1.0914655390923565e-05, 1.0060980423298464e-05, 9.1972208941322e-06, 8.81459024994089e-06, 8.479597630119472e-06, 8.146596118129935e-06, 7.4736744524705795e-06, 7.231072895117104e-06, 7.047446472938137e-06, 6.695419313903866e-06, 6.3350741696169e-06, 6.29553442839547e-06, 5.809443239092205e-06, 5.566533081738514e-06, 5.439457502801235e-06, 5.288095316752581e-06, 5.311165029755706e-06, 5.344838591514934e-06, 5.406676420717012e-06, 5.470609480761238e-06, 5.4288851656609314e-06, 5.170251125462806e-06, 5.076714630057717e-06, 4.9176656426874655e-06, 4.840418571141339e-06, 4.8584022455738914e-06, 4.541400908946449e-06, 4.424546881464521e-06, 4.110503604250845e-06, 4.0394043380310184e-06, 3.980503074433102e-06, 3.901243650633787e-06, 3.82243965728389e-06, 3.7540817862031087e-06, 3.6156462900577746e-06, 3.5862096554665348e-06, 3.5212054005384258e-06, 3.37494220125361e-06, 2.9739644112772296e-06, 2.894298977600625e-06, 2.7917179322643913e-06, 2.6637607952547557e-06, 2.5810966548324518e-06, 2.3840782934480174e-06, 2.24824057515359e-06, 2.1184568317206915e-06, 2.047790933335366e-06, 1.987689106940491e-06, 1.9287587469032676e-06, 1.889340391742518e-06, 1.8344945263655377e-06, 1.7919319151860866e-06, 1.7615620735523285e-06, 1.6894263729992668e-06, 1.599493287088169e-06, 1.5346622542569453e-06, 1.445181559255649e-06, 1.4122432567928696e-06, 1.3688622490580826e-06, 1.2416616542333433e-06, 1.154702440416551e-06, 1.1241188885766756e-06, 1.0888393194680315e-06, 1.0316695883592061e-06, 1.010523573389447e-06, 9.221864476286171e-07, 8.329980334338715e-07, 7.909137493472126e-07, 7.446943268827316e-07, 7.265957640784357e-07, 6.829139766996656e-07, 6.634057009768272e-07, 5.979369372271288e-07, 5.738440072217511e-07, 5.574057514735308e-07, 5.383268355049171e-07, 5.33228681083025e-07, 5.228742542609485e-07, 5.205941558753599e-07, 5.224049362758503e-07, 5.231773464383083e-07, 5.091343199313475e-07, 5.097003636169223e-07, 5.007702076630728e-07, 4.912395479728165e-07, 4.5972231397545586e-07, 4.6078305137769975e-07, 4.6358024948182265e-07, 4.496537223770914e-07, 4.1689565480850295e-07, 4.131109136988095e-07, 4.068714551881708e-07, 3.8668808524411714e-07, 3.8431646202644407e-07, 3.5412391219822175e-07, 3.4745552511857417e-07, 3.381213529978639e-07, 3.237505644272649e-07, 2.6370202388685365e-07, 2.3245835333200432e-07, 2.1084041983088173e-07, 1.932068016517777e-07, 1.7971011209829602e-07, 1.708207547185064e-07, 1.5560839323383244e-07, 1.4692964284446978e-07, 1.3923320230278157e-07, 1.3067334840716788e-07, 1.2431218842447143e-07, 1.12733294625257e-07, 1.0978368770405111e-07, 1.0431204365072439e-07, 9.903422402681725e-08, 9.576056977307144e-08, 9.424711275101261e-08, 9.379397881900346e-08, 9.5422630602078e-08, 9.219549246176338e-08, 9.401711000945657e-08, 9.178316370372616e-08, 9.401231245926299e-08, 9.530378205323964e-08, 9.733504370039848e-08, 9.941698512171033e-08, 1.0158684233860493e-07, 1.0319180188219287e-07, 1.01259619246383e-07, 1.0297622438200989e-07, 8.806495132645598e-08, 8.578221620754865e-08, 8.608665557531398e-08, 8.521507005371579e-08, 7.99059067226187e-08, 8.007933721807114e-08, 7.970990929027685e-08, 7.370436607062773e-08, 6.727530215558625e-08, 6.629913532383928e-08, 6.515971019296386e-08, 5.906228236480372e-08, 5.773085913701795e-08, 5.607526664333996e-08, 5.340348133566402e-08, 4.8572484661958884e-08, 4.7211451643363445e-08, 4.491339676852806e-08, 3.9876414403906985e-08, 3.513065205256056e-08, 3.2921365628149424e-08, 3.0429410909011664e-08, 2.91558464079448e-08, 2.7857313886525107e-08], [1.0, 0.8762555519321626, 0.7729487323451177, 0.6725855802329828, 0.5758415798619051, 0.5004012864640867, 0.42090593355777695, 0.36598299436014353, 0.32245645328476435, 0.30079966727630464, 0.2731095774487691, 0.2596942849813892, 0.25052362012802964, 0.2541994092806096, 0.2557916481888625, 0.2633317991628778, 0.2613001639319273, 0.266279081775716, 0.2674877600871349, 0.2725782724433871, 0.2647487257672933, 0.262432871579866, 0.2555664142944454, 0.24964672314155467, 0.24583121254767729, 0.24023188971261794, 0.23620668540943818, 0.2379989220723833, 0.2283523803610133, 0.2252732181947755, 0.217258441390351, 0.2134424392070381, 0.18980255920643258, 0.17925097188761668, 0.16727826322233172, 0.15998980464997398, 0.15178279816442686, 0.1464229063368824, 0.14127877538817202, 0.136527995352265, 0.13254490911192907, 0.1227698508976384, 0.11661461068019853, 0.10168215903377528, 0.09153392106046472, 0.08273774120277227, 0.07417403164484093, 0.07015358863056423, 0.06716692944159554, 0.06521102514909162, 0.06171024821663318, 0.059499284036285474, 0.05783097195227256, 0.05635852064601644, 0.05365934374214712, 0.05150697182231731, 0.05091278492838943, 0.04607685890259866, 0.040791392587106644, 0.038238316927651755, 0.03615067333393823, 0.035150958170257665, 0.03414350466672053, 0.031212671637050583, 0.031122899278451657, 0.029950666946016082, 0.028868006115830857, 0.028790406283854146, 0.028889524488122216, 0.028093873537649017, 0.027975728518456505, 0.02664745624961032, 0.026176847128964897, 0.025122068913072084, 0.021772800641735212, 0.02101983915288212, 0.01999495356959137, 0.01911065029014724, 0.01867972185740396, 0.017994122405291826, 0.017039744931583733, 0.016359886865125964, 0.016069919762990284, 0.013566254083296581, 0.012136227862256677, 0.011448942519067588, 0.01093106079059743, 0.010525603456857489, 0.009959685589944048, 0.00973029710489667, 0.009258551422872506, 0.008981868011884846, 0.00865317552694796, 0.008601200011122951, 0.008248154905354159, 0.008047532730355727, 0.00798990436711077, 0.007989274085212546, 0.008035421249749233, 0.007859679285222281, 0.0073769707242202645, 0.007246129247269643, 0.006700803355046253, 0.00650098002609303, 0.006357803722582383, 0.006121219438250528, 0.00555933768366716, 0.005079545981591667, 0.0049525691121218626, 0.004572448650550375, 0.004311794016402572, 0.004043757345152813, 0.003679797917000219, 0.0033999104503859624, 0.0032154633716127614, 0.0029638256277683545, 0.0028064190929895333, 0.002701719740217037, 0.0026141496754352503, 0.002537115541298514, 0.0023865553986668554, 0.0022740379893070512, 0.002166736265264882, 0.002024238428122364, 0.0019262451823219297, 0.001804424120417054, 0.0017255466704726042, 0.0016970213259019575, 0.0016102462491702262, 0.0015458391081540172, 0.0015123673089815206, 0.0014659667567618745, 0.0014519416476372839, 0.001386618883299872, 0.0013204557827302453, 0.0013011795439410423, 0.001267696417565386, 0.001130442554103129, 0.0010749649631222873, 0.0010545206664232874, 0.001031283151654787, 0.001010372234262704, 0.0010001852054093792, 0.0009571718352464466, 0.0009241171822341432, 0.0008437113541047238, 0.0008141944732919998, 0.0007692269266072718, 0.0007352103170538968, 0.0007056155349434973, 0.0006563403413996793, 0.0006465730713983473, 0.0006299632969628637, 0.0006023938817594978, 0.0005816396649359561, 0.0005490458173890691, 0.00048140662847662825, 0.0004580962439941401, 0.0004379027264699459, 0.00042413240489705276, 0.0004083431759825459, 0.00039662294156193135, 0.00039396882983579033, 0.00037941400813701733, 0.00037591023212281275, 0.0003470136530534116, 0.00033703905817124194, 0.0003341420470173268, 0.00031099343654197837, 0.0003037021378870218, 0.00029875962944158496, 0.0002744146196845724, 0.0002628218360177113, 0.00024175266942910796, 0.0002359583696968205, 0.00023241350648236595, 0.00022307307560735088, 0.00021955846619540377, 0.00021076874937139172, 0.00020634865549294773, 0.00020065361837892393, 0.00019711866675624086, 0.0001949720260212709, 0.00019121832936762416, 0.0001894056249156726, 0.00016224626361813378, 0.00014092226597148125, 0.000135230775052276, 0.00013274005184647566, 0.00012007581085560189, 0.00011271767309305956, 0.00010849879864719427, 0.00010374115366077979, 9.982190735527173e-05, 9.723800900498662e-05, 9.229751576321484e-05, 9.182916706556328e-05, 8.975991934831302e-05, 8.568150214102926e-05, 8.46607149124922e-05, 8.297236645199613e-05, 8.174167026917057e-05, 8.160924092264255e-05, 7.663579054268456e-05, 7.655657787561568e-05, 7.57910607651089e-05, 7.051742195731702e-05, 6.789822651638752e-05, 6.310195295965485e-05, 6.185689865839107e-05, 5.998119203293473e-05, 5.8877370134865126e-05, 5.632974268827982e-05, 5.4609078805564943e-05, 5.41278505733937e-05, 4.9819033230838585e-05, 4.794816984139972e-05, 4.6147220759397433e-05, 4.2977051898901035e-05, 4.218118070639137e-05, 4.051230958487645e-05, 3.9425640966437956e-05, 3.864182921113821e-05, 3.797044299687098e-05, 3.729065751458676e-05, 3.691218033792201e-05, 3.588123869098574e-05, 3.480388381170242e-05, 2.991945658953037e-05, 2.7281608949945443e-05, 2.6390374046336395e-05, 2.5554104399372146e-05, 2.3231649788538482e-05, 2.198424732798903e-05, 1.981250149365805e-05, 1.8761278753264058e-05, 1.8001279244571455e-05, 1.7103764408391974e-05, 1.5790630832695176e-05, 1.4479092381379402e-05, 1.3733426044999666e-05, 1.2756385712400124e-05, 1.1878436613640081e-05, 1.1462995510615853e-05, 1.1000068081680396e-05, 1.0665071445686312e-05, 1.0270068850098283e-05, 1.0019817515852813e-05, 9.875335304576965e-06, 9.71581393153133e-06, 9.238881691044781e-06, 9.152422601908123e-06, 8.574832011450327e-06, 8.314965711473015e-06, 8.229208471101666e-06, 8.20053692201751e-06, 8.052764734299826e-06, 7.533337098806147e-06, 7.348602181103508e-06, 7.301182241202799e-06, 7.194156362442406e-06, 7.1839237019129536e-06, 7.0260756374984086e-06, 7.028467424683309e-06, 6.328406365262965e-06, 5.739008360133569e-06, 5.453479850626627e-06, 5.352047364589617e-06, 5.206862479201868e-06, 4.9680925048490665e-06, 4.803802934977456e-06, 4.217776911604232e-06, 4.078377067074058e-06, 3.9722026224057985e-06, 3.633815168374837e-06, 3.4217334858612377e-06, 3.1617594022077927e-06, 3.0641646655202454e-06, 2.9194790864489185e-06, 2.713241995611313e-06, 2.591381471376879e-06, 2.4795271374638715e-06, 2.3774335062558244e-06, 2.271381151090394e-06, 2.0801151373692754e-06, 2.019507428507902e-06, 1.9457874126110285e-06, 1.9091304232485906e-06, 1.8224635224530935e-06, 1.7982007692772158e-06, 1.7574238537153544e-06, 1.7120887606165553e-06, 1.6964561833251736e-06, 1.6200824316514438e-06, 1.5908666874137856e-06, 1.5533454395466986e-06, 1.4732736513522484e-06, 1.435872584041625e-06, 1.4322627057395167e-06, 1.363004152076976e-06, 1.313682966500689e-06, 1.2509320716032236e-06, 1.2024111937715623e-06, 1.1439284280313256e-06, 1.1166336074738608e-06, 1.0899443898013373e-06, 9.60740846980165e-07, 9.352044153950931e-07, 9.204415822181117e-07, 8.91933208717173e-07, 8.655747179918424e-07, 8.476846017395797e-07, 7.563434708149583e-07, 7.376416746059568e-07, 6.597469214971616e-07, 6.456685235553003e-07, 6.321077979019024e-07, 5.999506574935237e-07, 5.741478278531255e-07, 4.651424678811722e-07, 3.9981730680884866e-07, 3.849792062407485e-07, 3.6047639649765034e-07, 3.3873338985349504e-07, 3.2561060274275893e-07, 2.9874754679969115e-07, 2.8556145104133674e-07, 2.801365830911618e-07, 2.7078395853443883e-07, 2.679688597678049e-07, 2.662871479414958e-07, 2.6607562966638627e-07, 2.7139710962022495e-07, 2.6071539118731967e-07, 2.649469709018925e-07, 2.4037901665940034e-07, 2.4375731137975467e-07, 2.4087869496137953e-07, 2.1114090360833188e-07, 2.090123992597129e-07, 1.9237359593992367e-07, 1.9161064519609106e-07, 1.8843052725159635e-07, 1.820947601462912e-07, 1.7775460313123482e-07, 1.723524735131656e-07, 1.6746178519939741e-07, 1.6541787715062354e-07, 1.475398066150699e-07, 1.4056321506599178e-07, 1.3900498845988116e-07, 1.3774315032052948e-07, 1.334007863912989e-07, 1.3191732325191568e-07, 1.2081330546162693e-07, 1.1504771907758552e-07, 1.1352017905741424e-07, 1.0977596254820713e-07, 1.0539931928559736e-07, 9.245936534617082e-08, 8.731752566654768e-08, 8.533945239329825e-08, 8.053533171829623e-08, 7.408009519200659e-08, 7.206162946407509e-08, 6.808571939545647e-08, 6.34693702113563e-08, 6.119182548801072e-08, 5.904276480265945e-08, 5.698133442367976e-08, 5.238138083954021e-08, 5.118410011337143e-08, 5.0768772105416774e-08, 4.949862137924167e-08, 4.9624732825289065e-08, 4.832706716880597e-08, 4.665074464178879e-08, 4.2869801033252454e-08, 4.142790246937922e-08, 4.0857321098382426e-08, 4.053263730284894e-08, 3.9614562430842654e-08, 3.858654354760365e-08, 3.834172351667146e-08, 3.692107905731482e-08, 3.383653907370905e-08, 3.121584267915779e-08, 2.9599532699629124e-08, 2.8519767161732228e-08, 2.6686390827854163e-08, 2.5301645817217844e-08, 2.454870639283526e-08, 2.394494845530501e-08, 2.334996018484484e-08, 2.2707657440716775e-08, 2.2470733594020683e-08, 2.220970288676097e-08, 2.1939733969860537e-08, 2.066407454080913e-08, 1.9095050986884575e-08, 1.8349138969926842e-08], [1.0, 0.8794114049176354, 0.7727050719948926, 0.6861816347042267, 0.6145453916235932, 0.5285052939610726, 0.4656720157457498, 0.40354683422491133, 0.34725381370749875, 0.3116279137826229, 0.2970429766963887, 0.2907490825278757, 0.2920380011202912, 0.28576183465833443, 0.2978024307998373, 0.3007999784756222, 0.29476256246509336, 0.303567169360051, 0.3018889811883676, 0.2993557689288714, 0.30326446241496186, 0.3008055877691323, 0.2989174426863863, 0.29928361417596566, 0.2912094506953165, 0.2917589541254241, 0.2914462701094721, 0.29181689950252204, 0.28342502087115334, 0.28206252942526633, 0.2735619560743839, 0.2727537878330299, 0.2706598640336571, 0.258299346050196, 0.21240389391649603, 0.2092833233426468, 0.20512344783486378, 0.18678290770569297, 0.1829437158454907, 0.1817469106843213, 0.17962232385022558, 0.1757533372501041, 0.1746123991297377, 0.12571881761624953, 0.11973504883859742, 0.10581586152400851, 0.10053947052129217, 0.09678824628843338, 0.09261602042717967, 0.08866613279884589, 0.05996760652406598, 0.05815020595333187, 0.05347450360313912, 0.05218849476953561, 0.05065349596800444, 0.0486564196986813, 0.043811621183348665, 0.04069481344913037, 0.039165937239916244, 0.03592692934583195, 0.03472558151778325, 0.0335393666467003, 0.03241594338084009, 0.029370605245062825, 0.029094612334433695, 0.02815217671584081, 0.028056112246401074, 0.028223901693311848, 0.026583921863865493, 0.026802284644964373, 0.026536591519403355, 0.02634839839607724, 0.02627791123329338, 0.02649765294424384, 0.02691952334945769, 0.026502998102870916, 0.026947727637081743, 0.0273170522903347, 0.02113172310828179, 0.02055695492202698, 0.0201427250860299, 0.016502425742256393, 0.015889308665680092, 0.013761454051180509, 0.01281552754000908, 0.011821477855441622, 0.011175642352167657, 0.01028668347601426, 0.00955459488793255, 0.009126585821761832, 0.008838229893456638, 0.008604373659521467, 0.008290716874740901, 0.007863688252133681, 0.007001308845901388, 0.006682861850018284, 0.006005284130290492, 0.0058550686946352735, 0.005708041791086787, 0.005624309856069327, 0.0054271234400659375, 0.004985583460991424, 0.0049184338227665466, 0.004777678083596274, 0.004508475446072287, 0.0043960989500673375, 0.004385120557617495, 0.004237416408084955, 0.004021513772442216, 0.0037878473381251117, 0.003652653773451117, 0.003445279219084442, 0.0033686252506922878, 0.0032495020288396776, 0.0031625680008728414, 0.003087878807525308, 0.003034409116441863, 0.0028812806409712934, 0.002861562625451857, 0.0028255591806438927, 0.0024951641669012383, 0.002432473763764768, 0.0023360478365884755, 0.002220924900749732, 0.0021441195440852667, 0.002092108979669015, 0.0020486173435188423, 0.0019852739848764843, 0.0017232679127637215, 0.0016067635689859723, 0.001507008371615292, 0.0014517347083608317, 0.0013755043191345897, 0.001305505508808427, 0.001156486874256493, 0.0011175867882013794, 0.0010822437620036525, 0.0010572411203893662, 0.0010124481448079519, 0.0009682407707480778, 0.000867243660997024, 0.000848254151440654, 0.0008035321278334754, 0.0007795516057155785, 0.0007603613723350161, 0.0007407363198930573, 0.0007184902621204441, 0.0006490870998719305, 0.000596695281020062, 0.0005634163289326688, 0.0005355969863406807, 0.0005146769326960682, 0.0005036968392337383, 0.0004993658386414903, 0.0005065966290313616, 0.0005013283297129898, 0.0004887953427157337, 0.00048694119341109135, 0.000482206775127533, 0.00041974812911884274, 0.0004074218086580216, 0.00036642946705219996, 0.00033739555541068087, 0.0003305954748772302, 0.00032628900429571245, 0.0003209643764079716, 0.00031247851727149765, 0.0003063840120881949, 0.0002964472827392603, 0.00029109874551337456, 0.00028388224877517294, 0.0002832610225605971, 0.0002794847700526843, 0.000276644454167413, 0.0002757157184007328, 0.0002426179833173545, 0.00023895696468743198, 0.00023020359477824576, 0.00022726861060950372, 0.00017953677729198227, 0.000173959432936408, 0.00016587653898771727, 0.0001586912885732423, 0.00014203494071928912, 0.00013115692468467123, 0.00012655810810691603, 0.0001230800987472249, 0.00012117118882743476, 0.00011916630979798435, 0.00011316368359246473, 0.00010876475064330445, 0.00010686415683642141, 0.00010411565326741751, 0.00010381865169539654, 0.00010129255910311667, 9.19157913654329e-05, 9.0118952394917e-05, 8.773059227837454e-05, 8.466935417794027e-05, 7.961703045600929e-05, 7.834929196155739e-05, 7.746990402433757e-05, 7.017254910820382e-05, 6.801065687109697e-05, 6.627170434474945e-05, 6.529868532544175e-05, 6.214190651604668e-05, 6.173128013955361e-05, 6.077521172557047e-05, 5.414774760535696e-05, 4.827499866167487e-05, 4.182586862369313e-05, 4.0335156538633204e-05, 3.5926276376589184e-05, 3.311673762068177e-05, 3.1674147260136094e-05, 3.0150099654249104e-05, 2.775064012344862e-05, 2.6529177432168594e-05, 2.486763982939503e-05, 2.4057025868087993e-05, 2.3472093603568803e-05, 2.2432750863302613e-05, 2.2212661884652288e-05, 2.17711713611802e-05, 2.173162519978615e-05, 2.1593533171090026e-05, 2.084578451264578e-05, 2.0531109559217676e-05, 2.0548433529987487e-05, 2.061179653744413e-05, 2.0629765388077043e-05, 2.018808905841654e-05, 2.0211215670301374e-05, 2.0192881664330887e-05, 1.9667538359148263e-05, 1.9715979952185628e-05, 1.741130622112147e-05, 1.7162681097754855e-05, 1.6944394225709774e-05, 1.567047194771724e-05, 1.5344878575555468e-05, 1.4644057804376146e-05, 1.4285932383131016e-05, 1.331320911507735e-05, 1.2427088025624441e-05, 1.215869007755133e-05, 1.153300572257782e-05, 1.0311880672029317e-05, 9.501722685792907e-06, 9.138062706324414e-06, 8.558838952049555e-06, 8.103896677871848e-06, 7.85017962404241e-06, 6.662497157363767e-06, 6.207093189305418e-06, 5.739581765535468e-06, 5.561621835857936e-06, 5.325157938157864e-06, 4.987225643029014e-06, 4.833531926135658e-06, 4.698747982792076e-06, 4.653423572602724e-06, 4.690866200132448e-06, 4.466117421726073e-06, 4.514747989728377e-06, 4.352607476917887e-06, 4.361208432374541e-06, 4.306628294468229e-06, 4.299980664615989e-06, 4.366163076795037e-06, 4.3686392772403685e-06, 4.231949708908319e-06, 4.066945458419467e-06, 4.088903804409553e-06, 4.002488364638426e-06, 3.974901998937821e-06, 3.969394062260613e-06, 3.6268570590836993e-06, 3.4025473446369555e-06, 3.3129677698685477e-06, 3.2582646365682044e-06, 3.143696249673119e-06, 3.020359351749641e-06, 2.7606489434852284e-06, 2.686538078568588e-06, 2.6118904336722395e-06, 2.471939376080719e-06, 2.4313447365837806e-06, 2.3589756392795573e-06, 2.3046827692781663e-06, 2.068629928289723e-06, 1.9857115236012162e-06, 1.8466750982869186e-06, 1.796224264493387e-06, 1.7404479408905143e-06, 1.6789888091743316e-06, 1.6021127907142634e-06, 1.5471440918208892e-06, 1.4898953552059051e-06, 1.3952326622767624e-06, 1.3240624372403051e-06, 1.2873884476261853e-06, 1.2548119550707415e-06, 1.2311679605799183e-06, 1.1957738320301677e-06, 1.1755580282102834e-06, 1.1490470442755831e-06, 1.1155369528847434e-06, 9.379294697150068e-07, 9.087741846185453e-07, 8.617931625164452e-07, 8.29587781868273e-07, 8.02318661355936e-07, 7.791989924937566e-07, 7.514318157882673e-07, 7.18402627192532e-07, 7.003220345593135e-07, 5.872988058288105e-07, 5.561577524548514e-07, 5.316641116132854e-07, 5.090922024476898e-07, 4.866592862681753e-07, 4.7270971608033407e-07, 4.5467954791964976e-07, 4.337052784450777e-07, 4.148357250446993e-07, 4.0306234431492737e-07, 3.909300595747142e-07, 3.6455279660013703e-07, 3.477835771484823e-07, 3.3695953374583164e-07, 3.230839906010042e-07, 2.929233053125771e-07, 2.839874630825563e-07, 2.549711064522756e-07, 2.3781883850481484e-07, 2.271703920276339e-07, 2.1716389745257544e-07, 2.0454021641445152e-07, 1.9512994103340068e-07, 1.7994921010168116e-07, 1.7316092730851666e-07, 1.675829738924624e-07, 1.6269803136641613e-07, 1.6039174855403523e-07, 1.5209338072782488e-07, 1.4978571709380527e-07, 1.47522667228317e-07, 1.4247148048222912e-07, 1.3274187423771247e-07, 1.2959463381012003e-07, 1.2489661799222855e-07, 1.2397385925052772e-07, 1.1536944140648663e-07, 1.1241264433782678e-07, 1.0450592080914012e-07, 1.0026468867277912e-07, 9.820174819487866e-08, 9.397728579042666e-08, 9.147837184234306e-08, 8.879653652284114e-08, 8.778354948133423e-08, 8.549606624688655e-08, 8.004138414635566e-08, 7.816379809834514e-08, 7.537982265173969e-08, 7.206324121350821e-08, 6.928951181797496e-08, 6.621063132132087e-08, 6.373353991264494e-08, 6.027946494788459e-08, 5.846901703566514e-08, 5.676398474465717e-08, 5.5736461276155176e-08, 5.190866160103633e-08, 5.076886341309707e-08, 4.659976565894402e-08, 4.389497135516326e-08, 4.15364268545598e-08, 3.863417215830389e-08, 3.706342463669514e-08, 3.556873186768561e-08, 3.423111773077392e-08, 3.274321217806245e-08, 3.133225834506299e-08, 2.9845691149050686e-08, 2.8640974174906513e-08, 2.7863705315459818e-08, 2.6226329526198213e-08, 2.558951981043578e-08, 2.433758134632405e-08, 2.268717254401785e-08, 2.2221989593880487e-08, 2.077454836498649e-08, 1.9861405505468048e-08, 1.927054834324126e-08, 1.8291923580716006e-08, 1.7612129823634487e-08, 1.7165256576344475e-08, 1.6913610066693528e-08], [1.0, 0.8869020873421877, 0.7859163622811668, 0.6938729908678638, 0.6150513017834082, 0.5335091948072312, 0.44764868297996946, 0.40435394537504316, 0.36352143690689565, 0.3412243238560747, 0.3165599590873773, 0.30700115255983734, 0.30461047642644573, 0.3049031666243554, 0.29997958384592377, 0.3044905734685574, 0.30494811187166165, 0.3120047304282451, 0.30495665291578866, 0.2954084041428925, 0.29544809655341475, 0.3004266016270725, 0.2959629041512177, 0.29085279903382016, 0.2882251494555746, 0.2760064954772749, 0.25549471827042936, 0.2534662269825567, 0.24466259997043693, 0.24302276200094214, 0.2391420163348086, 0.2295808912270493, 0.22130971219495557, 0.21719091739911323, 0.20947311257489867, 0.20486879154666174, 0.1885504081142888, 0.18177791014156244, 0.14911976282087164, 0.14028091318408778, 0.1358124238999824, 0.13221961268490337, 0.11638499842522963, 0.11077826968355144, 0.10742879373509759, 0.10418381983965912, 0.10183903166444536, 0.09823697665470531, 0.09505559532995543, 0.09374689010364189, 0.08873079861133187, 0.08806481694729726, 0.0855536308594863, 0.08226302871078002, 0.08088052222129155, 0.06394343072155927, 0.06175945309137599, 0.058490182359345055, 0.0570545193527039, 0.055943890014681544, 0.05393068110551046, 0.05252721522190271, 0.05140268936976211, 0.05046699666731984, 0.04516962064273554, 0.04419200172243057, 0.04334361378589599, 0.03857881543867507, 0.03825610601392827, 0.03656512532174686, 0.036081938556296, 0.030599698209439023, 0.029505773629437324, 0.028715146473785435, 0.027235972084470483, 0.02708485004246122, 0.026682203182493352, 0.02479400352030049, 0.024477036404303414, 0.022292753528380862, 0.02213755911563601, 0.021025277789016052, 0.020614404068860257, 0.020342760834952286, 0.019577986237879583, 0.019235293342863332, 0.019317213395444288, 0.01845373952196715, 0.017410018458947952, 0.017421938503548402, 0.016448679514044374, 0.015932143452732646, 0.015581179068018597, 0.015037210989373597, 0.013050993321558709, 0.012041325130598501, 0.01168332781988767, 0.011527234208693825, 0.011313783664906839, 0.00988728383195551, 0.009272491234679579, 0.009026489511903251, 0.008856855921733148, 0.008736348391565488, 0.00848323190492789, 0.00800616011599016, 0.0076340742235852955, 0.00758085680394308, 0.007360338863164389, 0.007239293385813647, 0.006858964408745183, 0.006722325211852369, 0.006494945589285115, 0.006415156930803978, 0.006034792550720253, 0.0059502878515399725, 0.005895797522318264, 0.005879253269486914, 0.005857705006839827, 0.004891591636197204, 0.004642781207951503, 0.00442266209458525, 0.004257074019092919, 0.0041708405487832076, 0.004000689534920828, 0.003283495111763833, 0.0029790037040153083, 0.002794027977760097, 0.0026872916417265092, 0.0025658777471351413, 0.002482282831174498, 0.0024381366542682247, 0.0023425622764866438, 0.0022903275713992296, 0.0022791143707208087, 0.002158155999976539, 0.002153926078752183, 0.002088812703904562, 0.0019930814250743332, 0.001970215079375385, 0.001891356080261999, 0.001551097447900527, 0.0015173596016352694, 0.0014543902470872427, 0.0014245633910723997, 0.0014006944021576514, 0.0013560116130531543, 0.0013367786325436234, 0.00122913859600813, 0.00119402078193177, 0.0011236250601271865, 0.0010538837173659857, 0.0009841285906236066, 0.0009522691513143875, 0.00090134444239808, 0.0008868461868644117, 0.0008631742565741523, 0.0008361330230530935, 0.0007653035590728029, 0.0007315272044950096, 0.0007155061785446952, 0.0006942088063891542, 0.0006663382627661995, 0.000655635832429044, 0.0006441814690094266, 0.0006386037474893298, 0.0006262946196578239, 0.0006234100996096894, 0.0006153780346688629, 0.0005446303139384805, 0.0005390294524154697, 0.00046693010907374456, 0.0004358816862804256, 0.00042680423095897116, 0.0004200655972912495, 0.00040434045914270405, 0.0003944582509441343, 0.00038870138839650016, 0.0003807770386196836, 0.000348004041753402, 0.00033000068448952506, 0.00031552853640815973, 0.0003057018235183843, 0.00029727961724191444, 0.00027213687826603534, 0.0002579184662655681, 0.00024770772328176044, 0.00023854625577815665, 0.00021939449919068595, 0.00021173133170241775, 0.00019975303941384713, 0.0001910050171346315, 0.0001706320376447314, 0.00015685149441222495, 0.00015165109288755796, 0.00014548667129073484, 0.0001395573333199177, 0.0001293027003876869, 0.0001245183253455532, 0.00011616372514797187, 0.00011283911767431816, 0.00010478740554468712, 0.00010312830881574673, 0.00010024653727753374, 9.663545468701671e-05, 9.495240236694739e-05, 9.046353582966348e-05, 8.589894953929861e-05, 8.433230974374834e-05, 8.347891874417053e-05, 8.343230636245388e-05, 8.042723426612602e-05, 7.882027723596381e-05, 7.846655511555673e-05, 7.585154011922917e-05, 7.127469556613695e-05, 6.874614642682074e-05, 6.411544368438286e-05, 6.363607173295936e-05, 6.257902660042886e-05, 5.9926144052654206e-05, 5.9514669813871326e-05, 5.4655089518316206e-05, 5.222535139853252e-05, 5.032138710160175e-05, 4.498394211290186e-05, 4.221733799645716e-05, 3.932529691630227e-05, 3.846694893654609e-05, 3.6380172535730576e-05, 3.4592117377732585e-05, 3.3869918365431537e-05, 3.2552320514059876e-05, 3.0982971783736816e-05, 2.9602297701192757e-05, 2.8599632019076087e-05, 2.7324061402121253e-05, 2.6179553071097917e-05, 2.474412940926112e-05, 2.279203493707488e-05, 2.1631859449468526e-05, 2.089066799301696e-05, 2.0373805611388275e-05, 2.0004040326778338e-05, 1.9621764503390604e-05, 1.8476619649500826e-05, 1.783220536215657e-05, 1.699711678799276e-05, 1.6207805562859456e-05, 1.4936890218510182e-05, 1.4623407914631517e-05, 1.4366714813365511e-05, 1.3747985070194244e-05, 1.3479577529134956e-05, 1.3226589730703456e-05, 1.217468659871055e-05, 1.1902702807482744e-05, 1.1130159976710007e-05, 1.0795417102169263e-05, 1.0516956917356522e-05, 1.0373453403326811e-05, 1.0345417623435505e-05, 1.0123379970881895e-05, 9.983289906215676e-06, 9.926991623516896e-06, 9.826107880641766e-06, 9.17627538039239e-06, 8.998898963240574e-06, 8.900133605682374e-06, 8.254355633351151e-06, 7.2709843228900224e-06, 6.667978842159774e-06, 6.468382943897697e-06, 6.162206497625098e-06, 5.966985027749321e-06, 5.4334600828777925e-06, 5.247964525757977e-06, 5.032556337190094e-06, 4.718564763893436e-06, 4.2965484873221695e-06, 4.155713458174721e-06, 3.7880580643304793e-06, 3.550073325285612e-06, 3.459111989429254e-06, 3.3309401345904597e-06, 3.2243071074739774e-06, 3.0356297309590686e-06, 2.9583805953846715e-06, 2.825439293607788e-06, 2.7810744701566175e-06, 2.6916949782350116e-06, 2.570707081285149e-06, 2.5281651391969306e-06, 2.496927129890873e-06, 2.356474148257201e-06, 2.2384722600300506e-06, 2.176843040312858e-06, 2.1540799879646665e-06, 2.0292257282221646e-06, 1.9606370079432597e-06, 1.9204781459394323e-06, 1.791885052819039e-06, 1.6568772331395665e-06, 1.5561601642744318e-06, 1.5174008611539632e-06, 1.4077620677505282e-06, 1.3278352596251513e-06, 1.2741232109341314e-06, 1.233355685824361e-06, 1.1439206447170726e-06, 1.0950510439226282e-06, 1.0511782270284161e-06, 9.948643619732864e-07, 9.547121528740342e-07, 9.303139692787022e-07, 8.421474719786322e-07, 7.902471494722507e-07, 7.543731830117755e-07, 7.228906886900857e-07, 7.00118091843264e-07, 6.876348388957269e-07, 6.604859427520621e-07, 6.469241518420503e-07, 6.373318098744213e-07, 6.029470479718437e-07, 5.94740517070499e-07, 5.806630745169979e-07, 5.644940057481807e-07, 5.508071314901824e-07, 5.368484679795441e-07, 5.253788603308777e-07, 5.130854959212387e-07, 4.934558974442681e-07, 4.7660064735992604e-07, 4.67649340991103e-07, 4.6475031635401277e-07, 4.5572592965512595e-07, 4.5199003253927535e-07, 4.2904527419201025e-07, 4.2501566407468684e-07, 4.0359500679018717e-07, 3.6778958515662324e-07, 3.592267643919228e-07, 3.443583319926952e-07, 3.1763411306693933e-07, 3.028304627772158e-07, 2.7756484094290415e-07, 2.5558242228254093e-07, 2.4665184618620916e-07, 2.3558617354460001e-07, 2.2347305942157873e-07, 2.0938225611069656e-07, 1.948051288153396e-07, 1.8001541597548762e-07, 1.700791241413229e-07, 1.573861827720402e-07, 1.4391810546256855e-07, 1.3273652554994356e-07, 1.2752410729621064e-07, 1.212086044739157e-07, 1.1716337640010286e-07, 1.1409192929808116e-07, 1.0981265687303944e-07, 1.0559102226656939e-07, 1.0413398362156597e-07, 9.600839833536038e-08, 9.513920405137206e-08, 8.808176062891242e-08, 8.810369394670734e-08, 8.701157828285485e-08, 8.716264260779676e-08, 8.737381040724253e-08, 8.768642329327803e-08, 8.675253885290384e-08, 8.783423556904135e-08, 8.165811761503682e-08, 7.963796987328198e-08, 8.018278657367425e-08, 7.882585072562564e-08, 7.706313410210199e-08, 7.492169709280032e-08, 7.508718067381297e-08, 7.44178363509392e-08, 6.85820273896189e-08, 6.722302914794936e-08, 6.308669480406482e-08, 6.165196582167521e-08, 6.118024011338585e-08, 5.79378030883129e-08, 5.4711697870025716e-08, 5.3898712273795796e-08, 5.214009190855368e-08, 5.1148935363766776e-08, 4.720568615004688e-08, 4.6124530357266334e-08, 4.5393024673452175e-08, 4.480953913025369e-08, 4.161847235902781e-08, 3.8281578398125155e-08, 3.682864368216799e-08, 3.53283241417981e-08], [1.0, 0.8806304998252833, 0.7848527412991954, 0.7043664796464508, 0.6238073888876675, 0.5489302041221145, 0.48371395580716314, 0.4247062250144871, 0.37544369441143993, 0.3311666849164751, 0.30574948425464266, 0.2945482117070171, 0.29810453907956974, 0.29561165877837026, 0.30128716462747235, 0.3076422245057666, 0.3095214656546404, 0.310557362869511, 0.3009268709599761, 0.3085106449126708, 0.31068128347997576, 0.31444671720904954, 0.3104228353727664, 0.28759545473032005, 0.27886381288358963, 0.27329586139283335, 0.269334151236837, 0.2629848301518604, 0.252588724192985, 0.2514559669498747, 0.23476848688773538, 0.23148671645819083, 0.21921238216111802, 0.19120525628107898, 0.1799001067016737, 0.17340800115680038, 0.15992617580060636, 0.15162279290101516, 0.14533320400589175, 0.13774966333443295, 0.13362513883466648, 0.12492836171488235, 0.118555874953734, 0.10596191660693292, 0.09530064984707388, 0.0885795611585822, 0.08428640832629782, 0.07853880967397599, 0.07598757629563034, 0.07201089264441693, 0.06673937347852131, 0.0653231188555899, 0.06289934396327095, 0.05549593597295136, 0.05203264730244646, 0.0498823450296783, 0.048952979968049044, 0.04783709249865016, 0.0468594203696626, 0.04646435571959613, 0.044425844347034865, 0.0411127170583537, 0.0402557483339889, 0.040001901491324536, 0.03644653304752117, 0.036027599109568105, 0.03295361034922108, 0.03247861101127347, 0.03144404019059864, 0.03078276319137025, 0.029644229267311032, 0.029616679435307786, 0.029046900107390108, 0.027905421639396962, 0.027365652590720928, 0.025883782488526647, 0.025750068745805807, 0.025094032850709307, 0.02481757354336861, 0.02454968614105832, 0.019111252874015862, 0.01863820097654467, 0.017861329008349656, 0.012694512062030629, 0.011576431098670074, 0.011235348181546572, 0.010458496847770869, 0.010068637837949325, 0.00919537275667093, 0.0091227537668016, 0.008796236878290021, 0.008691272922478717, 0.008824273052556012, 0.008946486571254842, 0.008993529858685845, 0.008968035684048522, 0.00914817928311777, 0.009435309457382033, 0.006817212724699321, 0.006560164290091367, 0.005817164041104867, 0.005729851733087436, 0.005484181546732511, 0.005395173820197163, 0.005320831195453768, 0.004713562298214572, 0.004302972587617068, 0.004146761060637619, 0.003710311728909506, 0.003636749887799172, 0.003431557191156405, 0.0032907874848366056, 0.003204731509682887, 0.0031667836173841874, 0.003126248062138606, 0.0031212214428357407, 0.002990401618421441, 0.0029101642248001445, 0.002606487937194154, 0.002546184572525142, 0.0024255944248172965, 0.0023690200767304596, 0.002237835967153864, 0.0021723029498067247, 0.0021428283620998777, 0.0020472632863526466, 0.0019883812509055346, 0.001948693864540548, 0.0018762140991446753, 0.0018606251935716304, 0.0017887769290657854, 0.0016454365513732612, 0.0014849992618423467, 0.0013974206450285962, 0.001362516232524459, 0.001297158211960334, 0.0011917699533456208, 0.0011425083886439234, 0.0011001546715576826, 0.0010554941650591078, 0.0009917122762676724, 0.0009604830012166365, 0.0009209594958802112, 0.0008640072950792891, 0.0007982866865162308, 0.000765921677268871, 0.0007188744371001255, 0.0006969479414252815, 0.0006684233470709947, 0.0006362357274139779, 0.0006123560200167238, 0.0006027801974122514, 0.0005776803758482595, 0.000575430292007807, 0.0005684234779913749, 0.0005617478674861411, 0.000560068219268641, 0.0005481050801324115, 0.00045045484464440366, 0.00041476710156600693, 0.0003968125648486134, 0.0003869969476480894, 0.0003807031693147367, 0.00036531795841594826, 0.0003505045001275442, 0.00034481975302205195, 0.0003085189236427252, 0.0002939454749018582, 0.0002801421000574659, 0.00026654977866285694, 0.0002535002674399922, 0.00023674024319046455, 0.00022391807212379666, 0.0002139994139459577, 0.0002051255909735785, 0.00018494497209532303, 0.00017869450245798802, 0.00017359766907104482, 0.0001609576169695291, 0.00015511844559282649, 0.0001461350887220691, 0.0001409825472246132, 0.00013759531891064907, 0.00012819150848976312, 0.0001267048096974541, 0.00012646999382324504, 0.00012508887121960303, 0.00011362763854414408, 0.00011238107098876218, 0.0001097206995957006, 0.00011047624294379935, 0.00010757933792004327, 0.00010132263707105641, 9.522837955676215e-05, 9.190494484767214e-05, 8.921169077915093e-05, 8.726285535907527e-05, 8.63901650236515e-05, 8.194022847312019e-05, 7.582872399986186e-05, 7.47938950606674e-05, 7.274815758110486e-05, 7.128406826542243e-05, 6.933755081900794e-05, 6.694849566051263e-05, 5.7814289491576604e-05, 5.547113358129165e-05, 5.2764056434276914e-05, 5.1366126477115154e-05, 5.0596280181627134e-05, 4.832261404471752e-05, 4.4202404090700396e-05, 4.238617981819471e-05, 4.101979837762452e-05, 3.95037964093154e-05, 3.8181481904159324e-05, 3.726734624808052e-05, 3.6691171497103694e-05, 3.6179276393925705e-05, 3.3695590939336264e-05, 3.2384675518507e-05, 2.8769184338034744e-05, 2.738813241117034e-05, 2.4687564679491072e-05, 2.3578805215218003e-05, 2.2655918939663102e-05, 2.094813397222651e-05, 2.034944817692215e-05, 1.875149052913929e-05, 1.710038822809235e-05, 1.6316418726226477e-05, 1.5093855689357539e-05, 1.4351208169059188e-05, 1.3425046997360067e-05, 1.2840795547357583e-05, 1.2386071588874892e-05, 1.2190357598027802e-05, 1.1957278238623653e-05, 1.1706377058349881e-05, 1.1622474029966846e-05, 1.091136356824709e-05, 1.0795279761546929e-05, 1.0001450227142861e-05, 9.885809545506568e-06, 9.759561015334177e-06, 9.690104571608146e-06, 9.59438312404751e-06, 9.364500892467857e-06, 9.05811007096865e-06, 8.958238099753812e-06, 8.867967065794882e-06, 8.811788878158545e-06, 8.142667351089136e-06, 8.130531490171867e-06, 7.965765798315614e-06, 6.686153031435186e-06, 6.408808645342811e-06, 5.880835846623783e-06, 5.700784737866728e-06, 5.3434552931182374e-06, 5.026298626881282e-06, 4.859722282438398e-06, 4.631992500933431e-06, 4.433722883522492e-06, 4.012623983746643e-06, 3.753450415645238e-06, 3.5824792357962006e-06, 3.439958798565829e-06, 3.1981967286151676e-06, 3.0924234236220735e-06, 3.0190138137810277e-06, 2.788058637692932e-06, 2.6483523861461854e-06, 2.435153336942356e-06, 2.317695039353542e-06, 2.0904910184761748e-06, 2.0089150551570124e-06, 1.9449389347148515e-06, 1.85570655172351e-06, 1.7866916187153287e-06, 1.7586678198453158e-06, 1.738758847510529e-06, 1.6704543563868236e-06, 1.5844408718601697e-06, 1.5361190299893812e-06, 1.4916070522443006e-06, 1.4220209744122939e-06, 1.387746570602077e-06, 1.3825283604837675e-06, 1.321925363979345e-06, 1.2362911912974717e-06, 1.2145063011325112e-06, 1.1957480146000624e-06, 1.1815903576926685e-06, 1.1664618866635296e-06, 1.093696462680323e-06, 1.0425762372434905e-06, 9.795676119598133e-07, 9.70921041782133e-07, 9.243433404889884e-07, 9.195095962630407e-07, 9.182329076054986e-07, 8.912390215890923e-07, 8.832024653921188e-07, 8.789577325767919e-07, 8.550931565695416e-07, 8.037260064972404e-07, 7.861657702782629e-07, 7.731370374457698e-07, 7.652209711773038e-07, 6.710324343894735e-07, 6.075166207808131e-07, 5.455915704117545e-07, 5.164926243422868e-07, 4.7001730109566255e-07, 4.3258079675901744e-07, 4.0489726645555043e-07, 3.809137446292208e-07, 3.5402214041635986e-07, 3.4197015682064323e-07, 3.244665289501668e-07, 3.110920419205754e-07, 3.0342958274436126e-07, 2.8208312343092457e-07, 2.7187619194038257e-07, 2.638856942884366e-07, 2.5812374712185725e-07, 2.5412962535124347e-07, 2.4384463787742473e-07, 2.3627607734644882e-07, 2.3165457404156974e-07, 2.325282870616296e-07, 2.3443887654568673e-07, 2.2711026747423142e-07, 2.2486257084383468e-07, 2.2634243756718975e-07, 2.1436912816202903e-07, 2.144486314245718e-07, 2.0686792940572879e-07, 2.0138788971719383e-07, 1.9095699377956585e-07, 1.8378555217056567e-07, 1.732831065188528e-07, 1.6522178913314947e-07, 1.62715416993786e-07, 1.5943055406547633e-07, 1.5815277695794101e-07, 1.5386887850562636e-07, 1.4365608237391897e-07, 1.3946796265220124e-07, 1.2696682710360085e-07, 1.1880807938694738e-07, 1.1531309530666924e-07, 1.0978955383799432e-07, 1.0740737622834934e-07, 1.0468592350104261e-07, 1.0255945025314377e-07, 8.952650606220028e-08, 8.350221088516142e-08, 8.029116896913185e-08, 7.69966025272222e-08, 7.268561372650147e-08, 6.695156128427324e-08, 6.387202108574532e-08, 6.171952448798532e-08, 5.947728168687797e-08, 5.64517683991892e-08, 5.3529133438786514e-08, 5.245226030886081e-08, 4.8740800497414224e-08, 4.271532749000369e-08, 4.114678324831623e-08, 3.902718933944071e-08, 3.6525688538166465e-08, 3.438466761016685e-08, 3.371460905709829e-08, 3.200263705337219e-08, 3.11229837517793e-08, 3.0759299844175234e-08, 3.035551779271538e-08, 3.005792147247138e-08, 2.820114734138182e-08, 2.4399667561658736e-08, 2.3929539118081328e-08, 2.360955089415941e-08, 2.2192642072851372e-08, 2.1442939656283476e-08, 2.126189640325345e-08, 2.1205779582752233e-08, 2.0818682729258873e-08, 1.8586057823140408e-08, 1.8550858145249458e-08, 1.8174052498546094e-08, 1.8026778482218992e-08, 1.771393272829968e-08, 1.6778263246996823e-08, 1.6355630169465053e-08, 1.629254943460252e-08, 1.569727925572122e-08, 1.5620404454088186e-08, 1.530121965575182e-08], [1.0, 0.871566880023222, 0.7766803229338323, 0.6695804946019325, 0.582355218903289, 0.5112703734259341, 0.436957433132337, 0.35877179130466497, 0.3250672765292359, 0.29051957086698643, 0.27141846898338046, 0.2681570828871087, 0.25908969754649563, 0.25891374441658876, 0.2692644426653635, 0.280309920125031, 0.2789305921523833, 0.2773703437064426, 0.27376996938807496, 0.2740813554742141, 0.27483683652967383, 0.27104231918850985, 0.26688229658210405, 0.2687912445783605, 0.2655117070634088, 0.26139144983906415, 0.2610934300232138, 0.26431380106811264, 0.2543664585833396, 0.24748279622872874, 0.24279652450382652, 0.22133664167463257, 0.21250707119545711, 0.20718003396417925, 0.20313816464104376, 0.18202993520956792, 0.17657369200215517, 0.17083557018548906, 0.1656152925160978, 0.1487956823183204, 0.1424904017200257, 0.13833295593709605, 0.12839109015019845, 0.1261267186858351, 0.12335116622785196, 0.11864682354388953, 0.11612632968895757, 0.1139598173605794, 0.11322080257262483, 0.09092044766549985, 0.0851568066875568, 0.08223992981749173, 0.07864267853543479, 0.07716475551948726, 0.06540468485485143, 0.06369719824562355, 0.05865154753622807, 0.057091038462669004, 0.05317623484552704, 0.044763691087861164, 0.04226195391770299, 0.0379191656068838, 0.03501329664919243, 0.03356461305197059, 0.032461101502065375, 0.032597100092721876, 0.031759655925492195, 0.032034543534001314, 0.03214924866071884, 0.03235780324845016, 0.03175974925468202, 0.031323605699629394, 0.03163525566581837, 0.02771675294499709, 0.027740249610993556, 0.027501389885202485, 0.02772100242096232, 0.02746763020422386, 0.026883744106343845, 0.026891588557142004, 0.02259903469702627, 0.019085116651202376, 0.017137519894066616, 0.015898371529665074, 0.014922267521952873, 0.014109183883285413, 0.012876173782122448, 0.012175580377167847, 0.011721113364803559, 0.010913967565490961, 0.010068795499752023, 0.009447901824952556, 0.009058820992743497, 0.008445247070511117, 0.008252779518737093, 0.0078240455474117, 0.007569086167862368, 0.007158919657889727, 0.007050332450565501, 0.006593350753707228, 0.006469116717973288, 0.006479776427609997, 0.0063155917324962466, 0.005908847287219078, 0.0055960010024449225, 0.005327008827436051, 0.005136744034859524, 0.005010003284842525, 0.004829793749915975, 0.004542764227082842, 0.00438804919337625, 0.004039697974784204, 0.0037813701703275377, 0.0035954304857058824, 0.0034075766347675404, 0.0031649513288128017, 0.003013674207752892, 0.0029230107167881, 0.0026629949907884263, 0.0024342319883738682, 0.0023139738579926682, 0.002223738190522435, 0.0021182258673194546, 0.0019572032051505483, 0.0018874457328285543, 0.0018535377824422529, 0.0018044162604769418, 0.001739147233052269, 0.0016447262768960235, 0.0016026125808769503, 0.0015037273028692788, 0.0014795715269712538, 0.0014017217034287403, 0.0013730620638951498, 0.001341403150963548, 0.0012939191914221474, 0.0012084305188478713, 0.0011790577700723796, 0.0011434043304823411, 0.0010838710583027339, 0.001082896008807716, 0.0010546235510724325, 0.0010293487664676806, 0.0009966917182202412, 0.000936710680419909, 0.0008970331212207636, 0.000885212556705908, 0.0008756935522974998, 0.0008234826893440671, 0.0007838213276548877, 0.0007421982186786539, 0.0006995080487060669, 0.0006314032142737386, 0.000600044503295249, 0.0005635705718674365, 0.0005393892988255547, 0.0005147910626827571, 0.0004741621240881422, 0.0004421439711274864, 0.00042811225893953076, 0.0004076765793042119, 0.00039371666699279667, 0.0003821651111195655, 0.0003617363214301902, 0.0003410526040772283, 0.00031512751533875356, 0.00029235239725874457, 0.0002835081014677682, 0.0002737346069761896, 0.0002645449135908119, 0.00025886154146062806, 0.0002522862891263963, 0.0002450276769249956, 0.00023688017738031784, 0.00023277997171102646, 0.00022598686185968417, 0.00022396552936257446, 0.00022067141695770586, 0.00021543312255443162, 0.000215920876311438, 0.00021269538621565692, 0.00020937370237522577, 0.0002062756977994593, 0.0002049933762328487, 0.00019543915306489737, 0.00018780749700757443, 0.00017669994971278912, 0.00016932682341644746, 0.00016390469291916688, 0.00016001100325402666, 0.0001539230040389407, 0.0001504920709005865, 0.00014322811375125577, 0.0001394457436722925, 0.0001359058353067452, 0.00013327870326608905, 0.00012956202457948667, 0.00011509197779587202, 0.00011033686078923646, 0.00010722700562217069, 0.00010324048435041581, 0.00010048471164815383, 8.990844718381062e-05, 8.698297146370447e-05, 8.39837875524386e-05, 7.81714594519696e-05, 7.485321423480893e-05, 7.233811914651905e-05, 6.992561680474303e-05, 6.39217977788746e-05, 6.162294501856217e-05, 6.000318235852435e-05, 5.807504187337659e-05, 5.650187064682602e-05, 5.295785280343095e-05, 5.166340842409674e-05, 5.0711492067747445e-05, 4.976016241461694e-05, 4.9142486426566986e-05, 4.852517968692407e-05, 4.76664502211755e-05, 4.6848266159597145e-05, 4.6369799080985635e-05, 4.072723646201313e-05, 3.999029238621317e-05, 3.849968309545595e-05, 3.4512502405847784e-05, 3.314809354661853e-05, 3.185638420570069e-05, 2.861344130528563e-05, 2.572969026797119e-05, 2.447017822077428e-05, 2.337636933152614e-05, 2.2366453628015853e-05, 2.1638731426489568e-05, 2.1004248885019586e-05, 1.9504489942386457e-05, 1.8956762889975787e-05, 1.8068369980599834e-05, 1.745980747749481e-05, 1.6823725380057498e-05, 1.649374485078347e-05, 1.5400564973723104e-05, 1.5158370514180583e-05, 1.4954546459246414e-05, 1.442957210440471e-05, 1.4124415042898621e-05, 1.2909488304519584e-05, 1.270026062607959e-05, 1.2224951043977807e-05, 1.196313472593898e-05, 1.1892100141692182e-05, 1.1217009288605632e-05, 1.0903062826824583e-05, 1.052920192225072e-05, 1.005949895580606e-05, 9.141803386630414e-06, 8.939588160325936e-06, 8.449212004911991e-06, 8.145673569239582e-06, 7.927925525031745e-06, 7.551688620549118e-06, 7.181578912055515e-06, 6.894565154522559e-06, 6.713627184864583e-06, 6.5343958238347224e-06, 6.358408194929206e-06, 6.054239460984481e-06, 5.8896347353543035e-06, 5.31182107463295e-06, 4.7428302724889644e-06, 4.520353448236389e-06, 4.0649352217693045e-06, 3.7568301691053847e-06, 3.5212180405987503e-06, 3.331161838871202e-06, 3.194227179688935e-06, 2.9562633755588217e-06, 2.795730467598327e-06, 2.6752942351452627e-06, 2.59314605983021e-06, 2.5151327372688334e-06, 2.3776984957386524e-06, 2.2797571909548455e-06, 2.1864550291105543e-06, 2.119408844914577e-06, 2.059357434163505e-06, 1.988015207791811e-06, 1.9692853424686543e-06, 1.9272443140733962e-06, 1.8634648267292131e-06, 1.8055161096938096e-06, 1.739826191297858e-06, 1.7208809239029893e-06, 1.6865117420627458e-06, 1.5854729532860993e-06, 1.5340753666678423e-06, 1.4486790668943254e-06, 1.4164240706424654e-06, 1.3807695263352003e-06, 1.3395880290837406e-06, 1.3211848375074218e-06, 1.2619457685605877e-06, 1.22830293339435e-06, 1.1889833943657904e-06, 1.1223606491026955e-06, 1.0823942701311291e-06, 1.0401899929470833e-06, 9.976151511906546e-07, 9.483070197356837e-07, 8.664101357686823e-07, 8.286863958281211e-07, 7.507281742678156e-07, 7.237032921073121e-07, 6.904531793984093e-07, 6.611783655618556e-07, 6.217698118178108e-07, 5.818845995230236e-07, 5.508869966994444e-07, 5.23606418641599e-07, 5.055523220119579e-07, 4.906193677695532e-07, 4.6332117524966595e-07, 4.43741247783946e-07, 4.259746178220338e-07, 3.9298226502047154e-07, 3.8121599458770475e-07, 3.6496564091963773e-07, 3.431273635398301e-07, 3.234992794261336e-07, 3.1478600597796877e-07, 2.9342568263614425e-07, 2.849476255553944e-07, 2.8210904975614284e-07, 2.742644493389759e-07, 2.7005090473106494e-07, 2.522259858518137e-07, 2.4173581968204344e-07, 2.3842742889487775e-07, 2.3037680501180852e-07, 2.1878305242498071e-07, 2.0975357241885927e-07, 2.0243741358853344e-07, 1.9410430181704143e-07, 1.911283361059777e-07, 1.8911523982624787e-07, 1.8456376253240089e-07, 1.8177263331332756e-07, 1.7785357928784592e-07, 1.7310179276254863e-07, 1.6742313338929678e-07, 1.6565023969173898e-07, 1.601459214168141e-07, 1.560731608663045e-07, 1.521123356604817e-07, 1.4950468411126554e-07, 1.47509936210311e-07, 1.468670812552041e-07, 1.4539252353795018e-07, 1.355282988845124e-07, 1.285398034591422e-07, 1.2536522259134922e-07, 1.2419718342269171e-07, 1.2113314380569098e-07, 1.1944657795544475e-07, 9.936026559591136e-08, 9.613029784081478e-08, 9.342327469703204e-08, 9.126835873083232e-08, 8.842058776688118e-08, 8.133988748399125e-08, 7.838100574726452e-08, 7.417931711522818e-08, 7.198780351597177e-08, 6.900496258243361e-08, 6.717514349572145e-08, 6.393429498078378e-08, 6.24247260538167e-08, 5.699059197719249e-08, 5.46088253830479e-08, 5.279227339993442e-08, 4.826991455416382e-08, 4.415688998338902e-08, 4.239860809510008e-08, 3.8887893699859966e-08, 3.6699611848276474e-08, 3.432452796796837e-08, 3.279075490339035e-08, 3.186326394154606e-08, 3.012917330721346e-08, 2.96199108533909e-08, 2.8581253525081714e-08, 2.8113524866773665e-08, 2.7787652290891322e-08, 2.74024581716703e-08, 2.650010629591589e-08, 2.6149276409082288e-08, 2.5647654545624592e-08, 2.5662162822394467e-08, 2.549838589781702e-08, 2.518217674296932e-08], [1.0, 0.8855848467012809, 0.7843095290532723, 0.677490459987841, 0.5983656446266498, 0.4992992766722651, 0.4267446692344501, 0.37153864185287166, 0.32808301928491274, 0.30749341288804166, 0.29545581600482873, 0.28176451722762724, 0.28412807177303834, 0.281965034661929, 0.2714710061476753, 0.27580062990631776, 0.2868953893877424, 0.2879436096579456, 0.3026503645622847, 0.29574070428866106, 0.29877266407385855, 0.2772599553871376, 0.2765079839899785, 0.26330349780909934, 0.26069499943586355, 0.25849218384320893, 0.2490287526524656, 0.24344888041052576, 0.22813537004214032, 0.21986835353129963, 0.21190810684770028, 0.19142516303820611, 0.18376918195079944, 0.18024916223971002, 0.1746520352296744, 0.15752564098817715, 0.14889432244610104, 0.13813239563697724, 0.127955829567761, 0.12270008909199859, 0.11342441363784145, 0.10744462042484892, 0.09921549617218901, 0.09565397627042589, 0.09156560331575164, 0.08700173013015441, 0.08437428784991202, 0.08162405138616968, 0.07767745590632096, 0.07230651946630083, 0.0695589675245454, 0.06620265314840365, 0.06493054359776566, 0.06125116380016004, 0.05757022261883761, 0.0536594113579407, 0.05258341750887712, 0.050428797647508454, 0.048630967400112905, 0.04577505012579109, 0.042483804155906885, 0.0410664885569732, 0.039632974260419784, 0.03879554102344546, 0.03377104199246381, 0.0282486393547766, 0.027077347239465584, 0.025988955256805783, 0.024904065366076554, 0.02272049485811026, 0.022214459434111444, 0.021204802342406067, 0.02100167791992527, 0.020824885388867106, 0.01908690310990188, 0.018691221374067136, 0.018834636097565787, 0.018800837247443008, 0.01861672516464102, 0.017793933407020204, 0.01741785267742282, 0.015555972896289459, 0.014976782390211111, 0.014335364052282288, 0.014152191513531006, 0.013750660446385374, 0.013736104182752945, 0.013729326314510161, 0.013799484448939445, 0.01170097340272664, 0.011289476955886679, 0.010883518886431388, 0.010594343319418562, 0.010011536885320105, 0.009746480212200367, 0.009373455524656635, 0.009118725916418715, 0.008973614483348573, 0.008851622260613366, 0.008578656487147052, 0.007651686540430581, 0.007231790626492802, 0.007106823383272732, 0.006833944759647358, 0.006649382558929452, 0.006075390287725555, 0.005848651542532886, 0.005758526888990049, 0.005554504731656893, 0.00549598277401581, 0.005464263696272172, 0.00531488348133176, 0.005311333099631177, 0.005221650319107475, 0.004701851907811945, 0.0043769656572411764, 0.004201769187985989, 0.004050623446372394, 0.0039272386223459, 0.003718085155416621, 0.0036603419759883445, 0.0035655863347043982, 0.0034159670381369188, 0.003037029664925315, 0.002923083094610157, 0.0027930925772595852, 0.0022990161749169157, 0.002195035498975784, 0.002113427026496827, 0.0020477641455607376, 0.001895565196147301, 0.0017867826046951887, 0.00167214613715138, 0.0015715606978373151, 0.001516265244204066, 0.0014082971011085323, 0.0013421620494057363, 0.0012696190842884448, 0.0011964198130109992, 0.001190768395869323, 0.0011181351839954958, 0.0010751421702876879, 0.0010468960295382467, 0.001008126264679223, 0.0009648913403153472, 0.0009549367874586485, 0.0009096219653310816, 0.000884955389676428, 0.0008699979831331878, 0.0008301402692291785, 0.0008203102497146125, 0.0008109829857160104, 0.0007852783820707074, 0.0007670821482403182, 0.0007259370945843505, 0.0007021707095435871, 0.0006850056468913917, 0.0006634090001061915, 0.0006405322278533027, 0.0005771035715474644, 0.0005550496196649968, 0.0005231740379965494, 0.0005061003587729766, 0.000499846178081858, 0.0004402668035209614, 0.00042242455877680436, 0.00041119898640777235, 0.0003833205306383502, 0.00034137762533504153, 0.0003218028353201868, 0.0003102669818570239, 0.00029845684860389153, 0.00028115287182212215, 0.00026942303950286644, 0.00025932181453867427, 0.00025255553958773307, 0.00024038354315954226, 0.00023426856666337227, 0.0002319586812446774, 0.0002198607807964022, 0.0002137038705185581, 0.00020002711145442569, 0.0001887558003123186, 0.00018008232076677534, 0.00017460726224098575, 0.0001684317775163393, 0.00016075995967208324, 0.00015172141244252984, 0.0001462849685360873, 0.00014326781152431317, 0.00013959765246110162, 0.00013150438860456566, 0.0001285565971123089, 0.0001180612919862277, 0.00011522040747281247, 0.00011272868731768895, 0.00011051475218009145, 0.00010810967729427231, 0.00010368938586194617, 0.0001034746163243559, 0.00010174401226624173, 9.735676285206181e-05, 9.353402693208922e-05, 9.24178003306449e-05, 8.831698145135691e-05, 8.658225960997183e-05, 8.321685908517855e-05, 7.716961475762255e-05, 6.880037327391158e-05, 6.685617596520188e-05, 6.512543731131936e-05, 6.172434892540069e-05, 5.8443332456308254e-05, 5.641121193058552e-05, 5.183769519576276e-05, 4.992553742859802e-05, 4.5978070349163594e-05, 4.390249392847493e-05, 4.225188911908524e-05, 4.0724629221499365e-05, 3.713534157556936e-05, 3.4712758790924024e-05, 3.312748306976201e-05, 3.1370824396030085e-05, 2.90558180172606e-05, 2.724089712081333e-05, 2.6035987876175127e-05, 2.4707964326872233e-05, 2.2638938948585836e-05, 2.1746535707998464e-05, 2.084283751809903e-05, 2.0100301079345277e-05, 1.9445270957446846e-05, 1.8443899269390892e-05, 1.78096880472912e-05, 1.7689542662135056e-05, 1.7515377222035212e-05, 1.6894876285055597e-05, 1.6244940596439185e-05, 1.610293105229124e-05, 1.5682207098141943e-05, 1.4614687537992884e-05, 1.4403556777934747e-05, 1.4377793497327545e-05, 1.4034196459922125e-05, 1.3876685842240302e-05, 1.3606337156105731e-05, 1.3143767800760206e-05, 1.2935307021520778e-05, 1.2478285740090182e-05, 1.2154915679433312e-05, 1.149434343127998e-05, 1.0853557107136003e-05, 1.0444432633869712e-05, 9.708017787718661e-06, 9.21722817193885e-06, 8.712447762937927e-06, 8.401710654658792e-06, 8.028304522380885e-06, 7.552948860686229e-06, 6.999662980166236e-06, 6.674331942699202e-06, 6.336501074145831e-06, 6.000916404832951e-06, 5.6182854140859475e-06, 5.095787664975059e-06, 4.92211315355532e-06, 4.601223543444206e-06, 4.298319579339846e-06, 4.058371662387412e-06, 3.8307261877000065e-06, 3.701507211267859e-06, 3.609621001893077e-06, 3.383240615175859e-06, 3.2976396476638455e-06, 3.1434925130011828e-06, 3.0786124280089e-06, 2.9536876911129863e-06, 2.7493320133352887e-06, 2.5697667555433803e-06, 2.4364546067846445e-06, 2.372201698923273e-06, 2.2697602168212577e-06, 2.232847105483125e-06, 2.20108525795282e-06, 2.0646358100782843e-06, 1.9716604853188853e-06, 1.9223429038062293e-06, 1.8259484954560383e-06, 1.7788886815918496e-06, 1.7316307887295126e-06, 1.6560444669975088e-06, 1.5964338242941599e-06, 1.5471587478462068e-06, 1.5055373418176876e-06, 1.4831140181612982e-06, 1.4455708855450739e-06, 1.4055326554136084e-06, 1.3477874594554924e-06, 1.33107542664608e-06, 1.3006024243862333e-06, 1.2753466389287749e-06, 1.2699540253418586e-06, 1.2359680561490613e-06, 1.2132704086897532e-06, 1.1948465799212524e-06, 1.1623687315386353e-06, 1.1314846722662298e-06, 1.1176799856080759e-06, 1.1135205855012593e-06, 1.0998204334048309e-06, 1.088723623151509e-06, 1.0791684989504892e-06, 1.0701129645539961e-06, 9.868478795339096e-07, 9.532755286016845e-07, 9.421183278570342e-07, 8.265817119799693e-07, 7.806851057205065e-07, 7.102296352610746e-07, 6.798566215057219e-07, 6.571186327533338e-07, 6.32083008930098e-07, 6.116808229311592e-07, 5.767122241894554e-07, 5.577822642100056e-07, 5.287886972226935e-07, 5.045264518869055e-07, 4.76028418952481e-07, 4.64030649177506e-07, 4.4887868487374384e-07, 4.372234909237813e-07, 3.83280994162374e-07, 3.7125747341410556e-07, 3.5713730340507206e-07, 3.446840799528845e-07, 3.3552853454276904e-07, 3.2951796447431884e-07, 2.942622511913211e-07, 2.7041289063467607e-07, 2.628137581002133e-07, 2.533169551748824e-07, 2.476544843474281e-07, 2.3232797266357405e-07, 2.2416911712559236e-07, 2.1696852691920372e-07, 2.0902339017383206e-07, 2.0371101858628347e-07, 1.9292020485599713e-07, 1.73610528280474e-07, 1.6708670057948337e-07, 1.5920962960777418e-07, 1.4570125738601845e-07, 1.3186720656991202e-07, 1.2317287432034e-07, 1.1755549149722442e-07, 1.1389216575671946e-07, 1.0715022214001284e-07, 1.0206565565536615e-07, 9.538005407183448e-08, 9.14949431598432e-08, 8.80074491595387e-08, 8.546597983781401e-08, 8.379200018400409e-08, 7.991586564299635e-08, 7.67294548143092e-08, 7.195991008427431e-08, 6.895518558668623e-08, 6.738607512730507e-08, 6.556797793137016e-08, 6.459185520076347e-08, 6.237351580386619e-08, 6.012371703818627e-08, 5.9085315993907706e-08, 5.690834513601498e-08, 5.5540092123017926e-08, 5.429512613917529e-08, 5.308843654329502e-08, 5.172081648634762e-08, 5.1327259153727547e-08, 4.941584601791167e-08, 4.854594145833621e-08, 4.5554152349577294e-08, 4.453625580135078e-08, 4.34951521052359e-08, 4.220940187121689e-08, 4.12740820334865e-08, 3.8550870678611256e-08, 3.722610823630131e-08, 3.488554305213165e-08, 3.3024628351182156e-08, 3.1229004639553374e-08, 2.9201651256945294e-08, 2.8052632959603654e-08, 2.731733362943229e-08, 2.662306086575659e-08, 2.5170992866591393e-08, 2.400731172384198e-08, 2.3086238105899347e-08, 2.2747213301765652e-08, 2.1018484453770246e-08], [1.0, 0.8895639321209213, 0.7677953993556728, 0.6639807892849396, 0.582072346934761, 0.4995392545719104, 0.4391499966353364, 0.39903880377676254, 0.3665595008236271, 0.3446531840591, 0.317728406715429, 0.30191441061937163, 0.279776728882395, 0.2809468624080894, 0.28367573872329643, 0.2968797564533071, 0.29556088040729006, 0.2958640104974867, 0.2912005424323101, 0.2889024750681705, 0.2961965236280395, 0.2928224773395977, 0.2957202446445349, 0.28689244290254806, 0.27287952950799643, 0.26932165959325344, 0.2715052281649077, 0.2515508653319081, 0.24756919040366504, 0.237784202666223, 0.22299312909510044, 0.2075203283760016, 0.200254826475484, 0.18479427772430804, 0.18239061049768643, 0.17025016155061864, 0.16001170898055675, 0.15484324936741217, 0.1506982473219211, 0.14791344822727207, 0.1432608068335224, 0.13912405375203846, 0.13375499352535297, 0.12995358878267307, 0.1256420682927029, 0.12252822715578801, 0.12163084565944797, 0.09046901344385347, 0.08204584945974538, 0.07748421489592926, 0.07280597274762225, 0.060568916695512905, 0.05649491342209979, 0.05348716790856706, 0.05124914898610326, 0.04873183022437784, 0.04925565510727631, 0.048934105720571615, 0.04964949701009124, 0.04698714912273431, 0.04595469649069406, 0.04663366796099426, 0.0466212068797998, 0.045258722132671056, 0.043555913497459825, 0.04240389028442162, 0.039139864589078026, 0.037856961335400445, 0.037912771484716265, 0.03791831407850135, 0.036186574475882215, 0.03383827570863967, 0.03404032024786565, 0.03378874684968133, 0.0336099059331422, 0.03342558752264215, 0.03200809736970333, 0.032178700797772165, 0.03217091984533695, 0.03142614493362039, 0.03147427037133263, 0.03136078985352329, 0.031365097353532614, 0.03127351705048887, 0.031106074300422677, 0.03116154965820872, 0.02395124418348781, 0.02340056527463329, 0.022999562868032886, 0.01757791257186491, 0.01688855080351794, 0.01330634916311778, 0.01248494106890017, 0.011971060865087597, 0.011540821566141042, 0.01128267343300265, 0.010396414292370064, 0.009560627277351887, 0.009100207313363149, 0.008790845545090114, 0.007088345072933922, 0.006328930215747181, 0.006091287477427706, 0.005791083488722915, 0.005082350604416145, 0.0047524211549465345, 0.004634173817588192, 0.0046573319300478935, 0.004511372965683487, 0.004510657205729392, 0.004458728283556683, 0.004506707966310873, 0.0046339921831805115, 0.004634201635002389, 0.004729728145070473, 0.004663047092545065, 0.004786938899981919, 0.004859853512011722, 0.004250081129997829, 0.004310791731930867, 0.004377736626291551, 0.004235115097768673, 0.0041808216025925665, 0.004212322785867554, 0.0036684104268158097, 0.0036496373639931285, 0.0034413624669689933, 0.003420034630327085, 0.003042569382059617, 0.0026082130597918827, 0.0025265767950737716, 0.0024147430100075512, 0.0023251243919214736, 0.0022734690485292143, 0.0022188603168237808, 0.0020554723046837743, 0.002014555975799719, 0.0018161153330396053, 0.0017639852955180521, 0.0016230793392946177, 0.0015822976525494696, 0.0014589065063400819, 0.001357327751832242, 0.0013228806003891462, 0.0012782562431881547, 0.0012368748967563127, 0.001170848796038216, 0.0011036770699706995, 0.0010081568287906952, 0.0009760102976319044, 0.0008953929935027537, 0.0008628557828582959, 0.0008019894555682867, 0.0007632290313371269, 0.0007476499185070098, 0.0007384612064002614, 0.0007364346427293681, 0.0007106771847913686, 0.0006985041712628733, 0.0005967474078374046, 0.0005072571591670057, 0.0004682822781062249, 0.00046194981340157886, 0.00042479377978651473, 0.00040974787049564564, 0.00040828124161992635, 0.0003909588164437063, 0.00036677219947419375, 0.0003556086298806785, 0.00034740227006090714, 0.00032669920762696386, 0.00032565915083227474, 0.00031869883257967015, 0.000309817307333862, 0.00030713289435543867, 0.00030536945105907935, 0.00029826510706525594, 0.00029553050964203117, 0.0002944105669573347, 0.00028916624987356096, 0.0002911779411384583, 0.0002918202883120547, 0.00028374616193097436, 0.000275837954009969, 0.00026923551357307707, 0.0002663400769521921, 0.00023954364794562266, 0.00021931495845403692, 0.0002010352675690062, 0.00018991877973550584, 0.00018154251101812485, 0.000177376226351243, 0.0001639633221906984, 0.00014974838896987143, 0.0001453499805640425, 0.00013959615971375925, 0.0001369045841760397, 0.00013322543986877527, 0.00010839269414485159, 0.00010554763526809888, 0.00010023154662493349, 8.888665720000813e-05, 8.080075100392041e-05, 7.785390785764618e-05, 7.408051222942555e-05, 7.044161499834457e-05, 6.611381675472644e-05, 6.42857100577493e-05, 6.101889847841777e-05, 5.9875643095483934e-05, 5.8532697872779626e-05, 5.754585700288343e-05, 5.494780316764003e-05, 5.019984481179032e-05, 4.9559631415287945e-05, 4.89295032096839e-05, 4.447022025061066e-05, 4.034882715849633e-05, 3.946102846915819e-05, 3.764332091818619e-05, 3.5595238603515324e-05, 3.5022954555384054e-05, 3.4446531155208496e-05, 3.3984602303887976e-05, 3.3949627364251975e-05, 3.414798701017389e-05, 3.23831742556521e-05, 3.0273739475837663e-05, 2.9154483488885513e-05, 2.896645616387375e-05, 2.7785092177488477e-05, 2.7623927281074293e-05, 2.7411351342978642e-05, 2.7231471370416543e-05, 2.6577662687133104e-05, 2.6392622301944517e-05, 2.1475758800880538e-05, 2.0891551189210366e-05, 2.005128481801623e-05, 1.9282330988512165e-05, 1.8900720227551293e-05, 1.7626114448534695e-05, 1.6608721863544015e-05, 1.572670458589658e-05, 1.5157436549946592e-05, 1.3675770618927645e-05, 1.320034336352471e-05, 1.2509327912614618e-05, 1.1768063841018614e-05, 1.0931298658544136e-05, 1.0489584525914873e-05, 1.0283041136600555e-05, 1.0151513588314721e-05, 9.988888372162422e-06, 9.857650818073921e-06, 9.60211332637254e-06, 8.682488416043252e-06, 8.385701888170606e-06, 7.923321877030533e-06, 7.714692675199812e-06, 7.608477061176612e-06, 7.383812204912345e-06, 7.1812285608347715e-06, 6.9451343632058e-06, 6.803256018291361e-06, 6.3992265046822224e-06, 5.45021010073331e-06, 4.985000085758022e-06, 4.6676809119972925e-06, 4.397147930937583e-06, 4.119767511523148e-06, 3.999201257652997e-06, 3.9050825922375085e-06, 3.822389554699643e-06, 3.6260566293862686e-06, 3.4489285621334807e-06, 3.3925238663435444e-06, 3.328568759523677e-06, 3.198239183168889e-06, 3.1506020354618767e-06, 3.065326852680609e-06, 3.0334417584537447e-06, 2.987574052071984e-06, 2.9489742143428606e-06, 2.8463465950481414e-06, 2.589291614247937e-06, 2.526144719191997e-06, 2.462103772857611e-06, 2.411837729493541e-06, 2.3770356523226124e-06, 2.316727954181049e-06, 2.273285965038587e-06, 2.0751385395386587e-06, 2.0554631958437965e-06, 2.033171355679231e-06, 1.9987564233821235e-06, 1.8832088044477003e-06, 1.853513728918459e-06, 1.7499855247844173e-06, 1.6720116013722562e-06, 1.6000064152847458e-06, 1.5852937527593819e-06, 1.506327558504474e-06, 1.4439482039207783e-06, 1.3714250382396274e-06, 1.3436607131366453e-06, 1.2858108439769122e-06, 1.1892793709833982e-06, 1.1329947801271578e-06, 1.1010116323888192e-06, 1.081651924847132e-06, 1.0371254545081048e-06, 9.862155486329035e-07, 9.3949960384997e-07, 8.62970161550856e-07, 8.088911295269975e-07, 7.698352523888959e-07, 7.010999743082828e-07, 6.704702077732562e-07, 6.35223138183349e-07, 5.95041652702314e-07, 5.635744294317924e-07, 5.356086171450197e-07, 4.984055062101181e-07, 4.671191874660181e-07, 4.514414021782817e-07, 4.177433195009486e-07, 4.058253641139459e-07, 3.944226161983693e-07, 3.7462710283261865e-07, 3.7333269482489225e-07, 3.639386688670044e-07, 3.5925076219075166e-07, 3.4477076932297765e-07, 3.4043712642930933e-07, 3.2691366363939246e-07, 3.190876239007634e-07, 3.1261164610781176e-07, 3.0429560829025733e-07, 3.041222273986362e-07, 3.016203444691678e-07, 2.969917383978879e-07, 2.9062995107692476e-07, 2.8931501238204284e-07, 2.8847423544376877e-07, 2.4707034468909665e-07, 2.414580841469169e-07, 2.3692763440005404e-07, 2.3160219491292012e-07, 2.2354404928665757e-07, 2.1932908107876527e-07, 2.0525662243728905e-07, 1.9199513375280477e-07, 1.8113164163421362e-07, 1.7133074116669765e-07, 1.6715172683533693e-07, 1.585112157540414e-07, 1.537834116056166e-07, 1.4600432453775038e-07, 1.4197488102916701e-07, 1.3267636732420527e-07, 1.1997929390767576e-07, 1.1502164953665678e-07, 1.0812218918113452e-07, 9.89198096595866e-08, 9.642850127303824e-08, 9.430215765492259e-08, 9.079834844947604e-08, 8.789407759656239e-08, 8.417070338388613e-08, 8.189674113220785e-08, 7.795224810326954e-08, 7.484534099133862e-08, 7.080277475999576e-08, 6.740818688161451e-08, 6.227219774938654e-08, 6.113116788611585e-08, 5.988802435464495e-08, 5.7627775577925666e-08, 5.433877474451585e-08, 5.272335268911714e-08, 5.238989672734745e-08, 5.204429030125445e-08, 4.9183073533625864e-08, 4.539842362186853e-08, 4.3885849927325525e-08, 4.119532619563354e-08, 3.784745237908438e-08, 3.7076899712315235e-08, 3.6357523323527395e-08, 3.607839493631714e-08, 3.4794904145809374e-08, 3.432238452456303e-08, 3.1282238451382665e-08, 2.7184003417071745e-08, 2.5622638509485134e-08, 2.3641968457526462e-08, 2.2353203110469167e-08, 2.1093803965651316e-08, 2.0490547911963008e-08, 1.9759980200286277e-08], [1.0, 0.8781326743215913, 0.7656690210887742, 0.6662498901068754, 0.5726193606443966, 0.4980354769326754, 0.43825208494374457, 0.37826911852000383, 0.34350382063038326, 0.32890690856027816, 0.31723528357276226, 0.3046608583013838, 0.2892424484557598, 0.29114488988249154, 0.295726645021052, 0.2918634431029561, 0.28767634055256536, 0.2838633699580057, 0.2831861194261613, 0.28591779636199166, 0.28430692679717845, 0.28307618819592334, 0.26780923373769644, 0.2696729541356394, 0.2689290072825064, 0.247591221233668, 0.24736387110175856, 0.24930718125818088, 0.2326663173817679, 0.2306010892905114, 0.21828270204961456, 0.21357481422380256, 0.20105770175760157, 0.19652647378449162, 0.19300440545688227, 0.1844144828960753, 0.16468992781644534, 0.16012522444332591, 0.1562008895460814, 0.1521110657243265, 0.13022168868794046, 0.12672133442547645, 0.10902895710177749, 0.09565616831635941, 0.0920329819534345, 0.08809934881805714, 0.0834103325224587, 0.0781024767465137, 0.07559713951138504, 0.06582441635318707, 0.05912611564043078, 0.05591292355695113, 0.05193244627074365, 0.04896274296504709, 0.04513690111915539, 0.04173635024980027, 0.040775980373886606, 0.037609935337793866, 0.03707321517114176, 0.0341779241922186, 0.031861261182817485, 0.031541562309821226, 0.030419294137971373, 0.030325521204992704, 0.029241088227432866, 0.02731108630689943, 0.026131452599094843, 0.024135134680411906, 0.02398630784514783, 0.023951886959638742, 0.023246847761044694, 0.022657029369669006, 0.02208760985396347, 0.021295903707158916, 0.021474689503121244, 0.021206865621996144, 0.021019562269689523, 0.020811420964159656, 0.02085753639715837, 0.020239790860060204, 0.019687504568085445, 0.01918112608059532, 0.01688147825068958, 0.016358743857295518, 0.015978822680219825, 0.015420484596413995, 0.015107800146922047, 0.014805148117345863, 0.014375742934843274, 0.014225933588357581, 0.013962897929659638, 0.013729530147738863, 0.012112627861862266, 0.011692180054135439, 0.011318887101196589, 0.010481879252470907, 0.010162684718095743, 0.009891021479105378, 0.009507717282761058, 0.009137865697655102, 0.008877841303550047, 0.00856187099061803, 0.008232579089394444, 0.007909814647364701, 0.006912088112309306, 0.006335448221974985, 0.005633179633084758, 0.005281833627550574, 0.004906509794391951, 0.004226516147909659, 0.003906297529910664, 0.003663300849835882, 0.003572949706288472, 0.003535865728885195, 0.0035427885846795295, 0.003279433785459372, 0.003199484501087312, 0.0028364536934872954, 0.002754013756260279, 0.00275135884236666, 0.002593171917503198, 0.002422698222345886, 0.002356822592329912, 0.002207808847026044, 0.0022045124620124323, 0.002069173098794134, 0.002025287025492764, 0.0019367819077232102, 0.001881809487411881, 0.0018035395177985493, 0.0018051586994790548, 0.001663989664590048, 0.001604904255931342, 0.0015720977602368988, 0.0015286023620996127, 0.0014769863635036489, 0.0014400152025719343, 0.0013943604287806521, 0.0013674347082300903, 0.001354673052944058, 0.0013025110094105276, 0.0012872127572636789, 0.0012523791344112578, 0.001227862923796872, 0.0012054177041127773, 0.0011952977267654032, 0.001113607323539791, 0.0010991679633619122, 0.0010469941546024889, 0.001000941307472525, 0.0009749628226346994, 0.0009674121602806883, 0.0009551456227444625, 0.0009294699421437827, 0.0009043066620983826, 0.0008867036054841067, 0.0007874036106624718, 0.0007580633114738939, 0.0007406506602099959, 0.0007198758674583669, 0.0007049831416144727, 0.0006737192080675429, 0.0006637333238110064, 0.0006484869337310932, 0.0006394307844880393, 0.0006307305272257505, 0.0005573503390352366, 0.0004894749571695953, 0.00047186224027718777, 0.0004519960542764261, 0.00042872435310208285, 0.0003894964938837547, 0.00036522170042233856, 0.0003481823998921352, 0.00033730459461446603, 0.0002976992589824718, 0.0002738960452646923, 0.00026208382285014753, 0.00024979146732146003, 0.00023730780234442202, 0.0002299623052621271, 0.00022570863170952893, 0.00022222773816922052, 0.00019588859848836848, 0.00019111737625802973, 0.00018469143167369596, 0.0001761720811758824, 0.0001720379421041232, 0.0001664228976070319, 0.0001627737141876066, 0.00016091588917071855, 0.000161862410440728, 0.00015903104368295609, 0.00015492684183572838, 0.00015334401326639073, 0.00014236200430357707, 0.00014189140715721097, 0.00014213910549958945, 0.00013279084855491712, 0.00013203359198507025, 0.0001320598700637381, 0.00013230734378972392, 0.00013094927588258012, 0.00011610671208397566, 0.00010251420039325688, 9.96761596680009e-05, 9.600727607956946e-05, 9.355227043192544e-05, 9.227508066017015e-05, 9.11526211761898e-05, 9.026029677499056e-05, 7.999699672959796e-05, 7.771923699874968e-05, 7.666353854136948e-05, 7.484023617301655e-05, 7.193259424600782e-05, 6.442361718248476e-05, 5.989841507670058e-05, 5.650847153423974e-05, 5.4911862505508905e-05, 5.1520227942205246e-05, 4.9962827535747115e-05, 4.8512744000310584e-05, 4.699160155682767e-05, 4.240954489137361e-05, 4.12194737814547e-05, 4.018277193122891e-05, 3.78260012327668e-05, 3.665408825896565e-05, 3.215299503156812e-05, 2.995614006061671e-05, 2.904091197103722e-05, 2.7954159053361844e-05, 2.68609805743416e-05, 2.6352689131385787e-05, 2.465595569668055e-05, 2.3840414823959598e-05, 2.266861245324553e-05, 1.9864730999504128e-05, 1.8514220559767067e-05, 1.803238276087692e-05, 1.7315572152089774e-05, 1.6916023650652483e-05, 1.5771891989240624e-05, 1.4649986951661481e-05, 1.4257696627924888e-05, 1.4110684835501607e-05, 1.4042691708714394e-05, 1.4033209644054069e-05, 1.3016645168108233e-05, 1.2973453277870502e-05, 1.2127645835412365e-05, 1.1757094527624937e-05, 1.1662184299793887e-05, 1.1526655887036822e-05, 1.1478867727733328e-05, 1.130471325561841e-05, 1.1262689102007871e-05, 1.1264691480818603e-05, 1.1016565956805063e-05, 1.0976400311988584e-05, 1.0978887709904324e-05, 1.1028725485879635e-05, 1.1024236690827619e-05, 1.1039060494683724e-05, 1.0206956476518812e-05, 9.837769896696575e-06, 9.502975137900413e-06, 9.377163549961966e-06, 8.633904768753613e-06, 8.320910724532167e-06, 7.284053284575855e-06, 6.511090520596965e-06, 5.776114250712914e-06, 5.424334803697535e-06, 5.184006113849321e-06, 4.842975253807405e-06, 4.6617127606351226e-06, 4.267391103608202e-06, 4.077886099218098e-06, 3.7144900253935267e-06, 3.517732393646947e-06, 3.351640971699612e-06, 2.997084480526087e-06, 2.715519249639376e-06, 2.493368124379481e-06, 2.2584393620229174e-06, 2.075778956486881e-06, 1.9715649065192484e-06, 1.8302037323812413e-06, 1.774719574768821e-06, 1.7222315684144348e-06, 1.7294704300247014e-06, 1.5923308436313012e-06, 1.5831700959193537e-06, 1.6070034640168476e-06, 1.6332426122969944e-06, 1.61003493333777e-06, 1.5823826206990018e-06, 1.6125588005162592e-06, 1.5757906910425774e-06, 1.5555880663150015e-06, 1.4835525035164113e-06, 1.4495597327937113e-06, 1.35425537323624e-06, 1.2975556757746414e-06, 1.3029399703037888e-06, 1.2748393067893027e-06, 1.2753198861497205e-06, 1.2670562338002495e-06, 1.2338090464249212e-06, 1.1873534381491705e-06, 1.177802647310732e-06, 1.0895868391157692e-06, 1.0015004479992358e-06, 9.686143736781355e-07, 9.066330228960519e-07, 8.937817871414834e-07, 8.604792701149636e-07, 8.218515280696614e-07, 7.894182598344189e-07, 7.622476150224608e-07, 6.8213858814306e-07, 6.577896276991329e-07, 6.291942163315698e-07, 6.13782848680724e-07, 5.991258862921165e-07, 5.838533735624001e-07, 5.663382443391305e-07, 5.531606662538862e-07, 5.348170570980491e-07, 4.707885857500401e-07, 4.5462508804167726e-07, 4.417417941113537e-07, 3.882464388883679e-07, 3.707442722513926e-07, 3.546287219786691e-07, 3.1526632132102293e-07, 2.92963738568444e-07, 2.834146542380437e-07, 2.7004630437526286e-07, 2.5237911792163544e-07, 2.390922173275872e-07, 2.2914668090353882e-07, 2.1036196269243375e-07, 2.0430878456359324e-07, 1.984784857884374e-07, 1.8644882659382638e-07, 1.8248748110085937e-07, 1.7878213792117704e-07, 1.7163546698738706e-07, 1.6034906860542422e-07, 1.4983148564082185e-07, 1.4551714512351518e-07, 1.4441926413500365e-07, 1.411008398963451e-07, 1.3495550450308792e-07, 1.2945062576771697e-07, 1.2675792912989966e-07, 1.249346151968205e-07, 1.2042228679390164e-07, 1.1918309706473235e-07, 1.1513049571823759e-07, 1.1099291012631314e-07, 1.0711401578744945e-07, 9.827916912106774e-08, 9.29351634243029e-08, 8.95570193371968e-08, 8.040834005638425e-08, 7.850529330989214e-08, 7.555014987515715e-08, 7.341432775761155e-08, 6.63781291268466e-08, 6.134503196231309e-08, 5.8232106522015e-08, 5.5027261682714684e-08, 5.163692551688734e-08, 4.909833455030597e-08, 4.749657146449515e-08, 4.582286987895974e-08, 4.4217020037603556e-08, 4.34921509810332e-08, 4.296094638974489e-08, 4.280979891774291e-08, 4.052058796098782e-08, 3.947401469236915e-08, 3.60664485051325e-08, 3.47142887441063e-08, 3.293782912165488e-08, 3.225845049555488e-08, 3.04430984413456e-08, 2.9514909353899677e-08, 2.900247524895859e-08, 2.8620969293788857e-08, 2.8637875763631722e-08, 2.8172118113828245e-08, 2.6833414031702202e-08, 2.599005412860182e-08, 2.5977787677564274e-08, 2.5325434540520893e-08, 2.5299357263062564e-08], [1.0, 0.8936047165973352, 0.8066825427168565, 0.7146464705854044, 0.6183043985309252, 0.5613530474681709, 0.5011229866791846, 0.45735208758835877, 0.4188503202629631, 0.3892525478357905, 0.36809031966252925, 0.3475163963522209, 0.32629296544839426, 0.2957052774801804, 0.28815815459414346, 0.28303954432457434, 0.28560351465167044, 0.28127419126339653, 0.2734179197480289, 0.2654649204916195, 0.25352353567968355, 0.24981193059186424, 0.2428896429717543, 0.23258875191724468, 0.22508998764024715, 0.21779152035979912, 0.2160590935207005, 0.20992378928293423, 0.20629333114453838, 0.20014661854013605, 0.19518706227803456, 0.19251015563704432, 0.18235808752555246, 0.1793122355381941, 0.17717415171884032, 0.16974845294142185, 0.16562996146475337, 0.155072748564069, 0.15238088710306216, 0.14914817249384119, 0.11090671785618128, 0.10654794444193727, 0.09390467510765517, 0.08890847123922821, 0.08553433087149771, 0.08172506214194801, 0.07888436770344605, 0.06940847401962545, 0.06563527174378025, 0.06336368860921139, 0.061889182183833887, 0.061058828910351456, 0.05933211926646855, 0.05701671107061519, 0.05586000432844659, 0.05409205662578428, 0.051087694321793595, 0.042835347763271095, 0.041978612258939535, 0.03823001533295299, 0.03371618097133861, 0.031103236095312178, 0.03059037132571225, 0.029879064524409835, 0.029408877609429278, 0.029674362423120496, 0.027413944740337925, 0.02747765339464242, 0.026791607187818398, 0.026554907888142812, 0.026170193797597628, 0.026675585903946235, 0.026850794582219346, 0.026167277875195634, 0.026286578092052412, 0.026134028737530478, 0.026484471235541953, 0.02662309412449934, 0.02440323134970757, 0.024416555155970392, 0.019494387117826306, 0.01719257906470863, 0.015701662577646974, 0.01240152176978569, 0.011968577696846719, 0.0115994756265689, 0.010964491788019927, 0.01064269344445806, 0.010315254252159163, 0.010298374302248933, 0.010370494959837405, 0.010485367867841745, 0.010579461358160444, 0.010744851286372988, 0.008931858675502911, 0.008867294748216157, 0.00871095642805362, 0.007695096510417665, 0.00720279424824996, 0.006986978747221197, 0.006783542563090986, 0.006730161581874009, 0.005643997574865911, 0.005479077985966478, 0.005157054085000042, 0.004400898841293467, 0.004160271069844652, 0.003943592549297397, 0.003518650023759527, 0.003378427972189629, 0.0031594103835625364, 0.003039287628680716, 0.002808965205601366, 0.002731259177997177, 0.0026958010750623446, 0.002711479994807228, 0.0026781531991883836, 0.0025658951166093167, 0.0023931688970766237, 0.0022450616339755205, 0.0021847807503566066, 0.0021717393251384155, 0.001996419807117658, 0.0019251620408913075, 0.0018743368301874824, 0.0018332065434861849, 0.0017732636151308247, 0.001756806012380713, 0.0017237368372566716, 0.001651309002105618, 0.0016297998962363706, 0.001621817476337659, 0.0016135824368344518, 0.0015901309371757573, 0.0015708114507044719, 0.0015504549741165979, 0.0015367879288774224, 0.0015179135211427742, 0.001515660251800041, 0.0015119469549863293, 0.001504138609495869, 0.00149152534588956, 0.0014895780344845143, 0.0014974022792644214, 0.0015044866517628266, 0.0015095591153149624, 0.001520727065392355, 0.0015300937415009348, 0.0015377083795496968, 0.0011917581391731001, 0.001166936291272075, 0.0011499485118994163, 0.0011306354491369833, 0.0011089269088200551, 0.0010845684698419051, 0.001067935963099663, 0.0010493903938843731, 0.001037042506717933, 0.001016679018617385, 0.0010040096181304949, 0.0009821944676532608, 0.0009664882625417097, 0.0009506990826784757, 0.0009398825313246952, 0.0009275319198437795, 0.0009169631792409275, 0.0007246314047568444, 0.0006977858787783074, 0.0006722413483110192, 0.000642594822476583, 0.0006179790315201157, 0.0005965562947708747, 0.0005700310201368509, 0.0003692655545402971, 0.00033727993997970346, 0.00031054296591686767, 0.00028630613034478337, 0.0002651358759011175, 0.0002495466443560849, 0.00022076893814788903, 0.0002065374945285288, 0.00020035252713508983, 0.0001971620768390303, 0.0001970484413388369, 0.00019578195962278912, 0.00019551165626716387, 0.00018010261630739904, 0.00018078219631994868, 0.00018580421622702326, 0.00016555792601474653, 0.00016584560343505938, 0.0001693338938896168, 0.00017186813571910456, 0.00017588665967434286, 0.0001541854860899651, 0.0001383969865543819, 0.0001384042053428708, 0.00013035947550998523, 0.00012886092048928387, 0.0001286529056925863, 0.00012855877688272885, 0.00012929707623879322, 0.0001301838524321107, 0.00011322597201160533, 0.00011107765004456297, 0.0001084503086252521, 0.0001070391919469832, 8.595618864493563e-05, 8.3268679283693e-05, 7.588067704784705e-05, 7.253753546742238e-05, 7.032923672078472e-05, 6.890579726851518e-05, 6.296663948788849e-05, 6.076953840612367e-05, 5.895503001551759e-05, 5.696671330449051e-05, 5.630104374232826e-05, 5.4870156140720214e-05, 5.397813693879812e-05, 5.373022496791299e-05, 5.162111197066181e-05, 4.985335131483136e-05, 4.9114926136834436e-05, 4.616406194677996e-05, 4.4504910498992986e-05, 4.466069482000753e-05, 4.458112852286909e-05, 4.4467190233958414e-05, 4.458233996341632e-05, 4.4329570920321797e-05, 4.394620679231116e-05, 3.701295331590134e-05, 3.574279611598069e-05, 3.532440038759098e-05, 3.507197826853037e-05, 3.469286580379671e-05, 3.4459586159848025e-05, 3.431704949606992e-05, 3.427315601247539e-05, 3.409263791609229e-05, 3.394014199227045e-05, 3.369482590069298e-05, 2.724771025756813e-05, 2.2267125144724053e-05, 2.136143948243679e-05, 1.8281603303090384e-05, 1.7402593687807544e-05, 1.6674599878728736e-05, 1.506387689977975e-05, 1.4738709368777647e-05, 1.4101051190054333e-05, 1.4053075635027149e-05, 1.4026842295314741e-05, 1.4034199657236886e-05, 1.4208735529117187e-05, 1.4421681278271139e-05, 1.4598043272630508e-05, 1.3701119788077654e-05, 1.3885424546147403e-05, 1.4209005759347125e-05, 1.4522140251551442e-05, 1.426311782437331e-05, 1.4392569843504708e-05, 1.4677770740134187e-05, 1.466340370144552e-05, 1.4521221502060234e-05, 1.4790351731590182e-05, 1.5079011083570841e-05, 1.5324908979473492e-05, 1.2031746785503698e-05, 1.1796116887199212e-05, 1.1644177201837179e-05, 1.152673779374291e-05, 1.1484906011183233e-05, 1.145008776300055e-05, 1.1438148739587824e-05, 1.1443695410384868e-05, 1.1474734717777387e-05, 1.1455159216836605e-05, 1.1485524957244095e-05, 1.151058483832319e-05, 1.149980368426066e-05, 8.813913845524987e-06, 8.566844742096013e-06, 6.47075678094375e-06, 6.141082868991713e-06, 5.828630014557634e-06, 5.5050941583581546e-06, 5.108912319800941e-06, 4.814270865180857e-06, 4.562696332538584e-06, 4.3657230214364565e-06, 4.16343407738633e-06, 3.9737559046957945e-06, 3.765355518703761e-06, 3.5866529492590923e-06, 3.4330161854235713e-06, 3.2837170477448284e-06, 3.1500791912622284e-06, 3.0458804129646325e-06, 2.5590930641253304e-06, 2.4432534297870722e-06, 2.318777519296622e-06, 2.212505230012937e-06, 2.158702872108697e-06, 2.0986988864156292e-06, 2.0693975840846213e-06, 1.8129042131483705e-06, 1.7745477173600243e-06, 1.7478180110584027e-06, 1.6842712307775247e-06, 1.6768420891021345e-06, 1.6645835507731297e-06, 1.6539330217953472e-06, 1.6409317790701468e-06, 1.6410232560754028e-06, 1.3740566401212292e-06, 1.3575399407082548e-06, 1.3503321219201126e-06, 1.3208062733837753e-06, 1.3173733403353396e-06, 1.3088998450802772e-06, 1.3122490442980359e-06, 1.3133528762387014e-06, 1.3003092560944842e-06, 1.3001524229849884e-06, 1.3063324514737582e-06, 1.312529782019909e-06, 1.3161475748476487e-06, 1.31426459477012e-06, 1.0464238663425488e-06, 8.312295045421378e-07, 7.962205504367506e-07, 7.601266843118169e-07, 7.120560391636271e-07, 6.855464265190677e-07, 6.517299806858308e-07, 6.280878034350347e-07, 5.064617914017705e-07, 4.749846065332917e-07, 4.480534385281718e-07, 4.282195766732734e-07, 4.04694144855451e-07, 3.9185699392408157e-07, 3.8010967657193075e-07, 3.3504733202343214e-07, 3.2534226122166203e-07, 2.9658555955205353e-07, 2.9162985713610166e-07, 2.8420690465767187e-07, 2.824792405529629e-07, 2.823920284431465e-07, 2.8646964036235907e-07, 2.900325440596129e-07, 2.9442510784411704e-07, 2.9736422871195035e-07, 2.995025234653384e-07, 3.0095129540067416e-07, 3.065399505442501e-07, 3.0977286446356976e-07, 3.1646324866015905e-07, 2.6257119141310764e-07, 2.6331316489666234e-07, 2.638346796406933e-07, 2.642987541107396e-07, 2.6495656295659235e-07, 2.6499391858055047e-07, 2.16114817032748e-07, 2.0935820287701686e-07, 2.0506456676490683e-07, 1.682295484264536e-07, 1.4227786997420383e-07, 1.3133457354903563e-07, 1.2427047908965077e-07, 1.1684324939514689e-07, 1.1205233041774492e-07, 1.0574543548408728e-07, 9.816241272819941e-08, 9.310649356661408e-08, 8.183240149342001e-08, 7.705340064611949e-08, 7.259548630041927e-08, 6.856214280677783e-08, 6.526103036221293e-08, 6.157799524230162e-08, 6.007127423420503e-08, 5.581792660754701e-08, 5.393347673983394e-08, 5.361497787358342e-08, 5.367573282636541e-08, 5.381801675625996e-08, 5.434496268384352e-08, 5.4874378900790813e-08, 5.5428616562037446e-08, 4.9036857570613435e-08, 4.560888039222044e-08, 4.5026585993248595e-08, 4.416153488280987e-08, 4.4235903017134906e-08, 4.270256699306444e-08], [1.0, 0.881422921444157, 0.7703442015893368, 0.6619076764655375, 0.5818262937551265, 0.5146595385296119, 0.4502184420925478, 0.39445344910379954, 0.3419496101549716, 0.32172393825244233, 0.29485809974507116, 0.2825509668942053, 0.2696152793260622, 0.26552190797021474, 0.28639870271392187, 0.2909929589209307, 0.30132931074827274, 0.3016463614021513, 0.30021184461463596, 0.2925779361397873, 0.29644705805594385, 0.2809381706955454, 0.2694175958460325, 0.26146401347265696, 0.262404188769462, 0.2561157833977423, 0.24731133807922553, 0.24100880582703643, 0.2354470872439755, 0.22991867089780113, 0.22116891888697973, 0.21970104565006482, 0.21003564911655384, 0.19930736210367914, 0.19867049725431052, 0.1943800152664548, 0.18099494747620853, 0.17069203077262973, 0.1640419880561849, 0.15956656635623084, 0.15005087233464304, 0.1348725967121918, 0.12855381128937182, 0.12169168770031802, 0.10588076053773983, 0.09821544875980862, 0.09256310289373987, 0.08897657360384893, 0.07838961495041773, 0.07617651252949148, 0.07307679843708317, 0.0699180610048354, 0.06873647891833695, 0.06761854495483001, 0.06581235480693015, 0.06488102441169746, 0.06319780038427339, 0.05879972333513134, 0.056004783743264355, 0.048569353324018766, 0.044850686414571544, 0.04364967969612536, 0.042600526495022106, 0.04192965805611637, 0.0368470850083007, 0.03623532054207775, 0.03257936636825478, 0.03014619102774308, 0.028458212367665863, 0.027698038803999354, 0.026673455640350088, 0.025521293223868816, 0.025124102893037396, 0.02426671694575664, 0.023684786587319415, 0.023535239657370872, 0.023280938285854466, 0.023257156673938528, 0.023140310550170497, 0.02318554759450396, 0.022608003123330046, 0.020874010730759136, 0.020645855208455792, 0.019824286863281738, 0.019765731373002794, 0.01974514625430279, 0.019440279144694417, 0.01905576111547444, 0.018500361018700433, 0.01767126057082491, 0.01668265449455217, 0.01376261555674574, 0.01309772522156596, 0.011764059323088943, 0.010370044254234082, 0.009720717685259192, 0.009308311506033352, 0.008745402101232081, 0.007883318296656438, 0.0074728191391883175, 0.007210260416988957, 0.006630052089437933, 0.006059852450189399, 0.005934807743813089, 0.005729032146641757, 0.005296170404897152, 0.004979113919000749, 0.004814695120260065, 0.004745783677781358, 0.004638358467036046, 0.004610638457580213, 0.004257309239778141, 0.004241987622953427, 0.003998178174239654, 0.0038684053254257403, 0.0037568154554065234, 0.003673177815329894, 0.0036669215990449656, 0.003110944121206043, 0.0030636961892768857, 0.0027594290438824258, 0.002725953430168863, 0.002694924311475454, 0.00265274297881422, 0.002612909863064827, 0.0024443593048054926, 0.0022807384478578537, 0.002111210165311011, 0.0020031672147749666, 0.0019481919724656245, 0.0017335682390537857, 0.0015973038390062599, 0.0014986316874141285, 0.0014277530649908405, 0.001374863966164635, 0.0013096752570667697, 0.0012820529770169664, 0.0012401696853868486, 0.0011987763797729205, 0.0011360697312768717, 0.0010894881896059824, 0.0010658961439030524, 0.0010510718710659659, 0.001038909429285124, 0.0010304635302209341, 0.0009569201868977229, 0.0009008429116607034, 0.0008682138614433837, 0.0008237529652942646, 0.0008014447216971631, 0.0007746565577013758, 0.0007433744899295274, 0.0007230278446736123, 0.0007115057708333654, 0.0006974614495870624, 0.0006809574563321812, 0.0006659845178441979, 0.0006061953672524255, 0.0005850051410481027, 0.0005629280598241218, 0.0005512356893152495, 0.0005312117249076143, 0.0005201694995509903, 0.0004978241807446375, 0.00045066068201216194, 0.00043690697143951133, 0.0004225856483011034, 0.00040320246084990546, 0.0003848886840548944, 0.00037288108355532, 0.00035806992400714806, 0.00034891957199915415, 0.0002996977286677499, 0.00028818399122537816, 0.0002777921048382031, 0.0002645333442648135, 0.00025411624578889025, 0.00022656904811459066, 0.00021583951453404317, 0.00019461736634428389, 0.0001886300461617698, 0.00018057715263975654, 0.0001736480208489807, 0.00016721586671909164, 0.00015742802471760444, 0.00015330404580862468, 0.00014764514725567005, 0.00014411523947801232, 0.00014175621099155736, 0.0001369326498574319, 0.00013422022516743892, 0.00013201682240619823, 0.00013076576173031123, 0.00012913618192349392, 0.00012393586166775542, 0.00012342413805811994, 0.0001127753916475425, 0.00010966833940598838, 0.00010775902404075205, 0.00010203826997110416, 9.801309339159329e-05, 9.666508097588252e-05, 9.543830420935686e-05, 9.380994247055324e-05, 9.243872409371882e-05, 8.193433768511715e-05, 7.909823506272378e-05, 7.505578925644216e-05, 7.32096694393404e-05, 7.124828825464966e-05, 7.020912646186579e-05, 6.722334060163501e-05, 6.459034131333994e-05, 6.393384225953489e-05, 5.920741212939337e-05, 5.753149283562463e-05, 5.403327059971781e-05, 4.959212057391376e-05, 4.574400820003746e-05, 4.412140118198858e-05, 4.093106701136643e-05, 3.9009536869221604e-05, 3.737870129154515e-05, 3.650017757969005e-05, 3.476772352914844e-05, 3.374553220551529e-05, 3.2207199088428155e-05, 3.065125155449871e-05, 2.8395041135086722e-05, 2.718596596380841e-05, 2.6420806501246908e-05, 2.5373974224218014e-05, 2.4929053349608322e-05, 2.4468288714724766e-05, 2.4043263067614587e-05, 2.3257785707877345e-05, 2.2482732648472905e-05, 2.1785475742005566e-05, 2.0813738509598444e-05, 2.0167095815166255e-05, 1.914389447598473e-05, 1.8264236496094724e-05, 1.708956281527114e-05, 1.6198454952692208e-05, 1.5707917831643462e-05, 1.5322041591173292e-05, 1.4875308515090955e-05, 1.415559712385264e-05, 1.3431875365483796e-05, 1.22164564860452e-05, 1.1246097643170542e-05, 1.0626631314083045e-05, 1.02088128523038e-05, 9.808542346344304e-06, 9.486461680849247e-06, 9.066378073146177e-06, 8.49882595606994e-06, 7.92500025009296e-06, 7.235642689779388e-06, 7.0544821310543715e-06, 6.438182762663055e-06, 6.028475971175564e-06, 5.787336559907983e-06, 5.546988004302139e-06, 5.355984818832229e-06, 5.2657793004064135e-06, 5.166224551109417e-06, 5.0983097364639705e-06, 5.033822187630569e-06, 4.941360613428592e-06, 4.913951898821183e-06, 4.865682492544398e-06, 4.587484152200119e-06, 4.276166089931254e-06, 4.121014178314592e-06, 3.873790989679176e-06, 3.773838980658528e-06, 3.6738354515874286e-06, 3.5759336770477354e-06, 3.4989394756902427e-06, 3.4375682516839216e-06, 3.388459591671e-06, 3.2254250487377258e-06, 3.169352702923436e-06, 3.099157715236087e-06, 3.0342613581157916e-06, 2.8762762541934106e-06, 2.7445593770383785e-06, 2.6614155958327507e-06, 2.558209971376914e-06, 2.5019761984836196e-06, 2.4273463113859192e-06, 2.359949126368511e-06, 2.317404524924417e-06, 2.289145536543358e-06, 2.0710650234923534e-06, 1.9816752037751757e-06, 1.9100318346807434e-06, 1.7951788715385235e-06, 1.7607446435684677e-06, 1.6865733062365443e-06, 1.5922464849533365e-06, 1.5675752306336787e-06, 1.5226568012837553e-06, 1.4637221526384131e-06, 1.3877729461333293e-06, 1.3603059786770436e-06, 1.3405849380636282e-06, 1.305117805458902e-06, 1.2796121249502991e-06, 1.2320034123567765e-06, 1.130389709083426e-06, 1.0923816001670526e-06, 1.0712177053086482e-06, 1.0028387928802157e-06, 9.727330338614216e-07, 9.390009257660208e-07, 9.233017602672621e-07, 9.03149526632823e-07, 8.778963063229965e-07, 8.326600658788229e-07, 7.938164037483996e-07, 7.687780377069942e-07, 7.042462609813521e-07, 6.747222177138482e-07, 5.94792066483221e-07, 5.695598575580918e-07, 5.499642489841756e-07, 5.120111750141751e-07, 4.781453485035733e-07, 4.580310515695012e-07, 4.4477628800728726e-07, 4.225919870316606e-07, 3.942091828590725e-07, 3.769197464933603e-07, 3.6442609681600614e-07, 3.539538534552909e-07, 3.385865525705653e-07, 3.2680680021073114e-07, 3.137678042998215e-07, 3.0950376488443846e-07, 2.9906420855156556e-07, 2.9389514428646783e-07, 2.926653240119546e-07, 2.747014688309119e-07, 2.7144406845382055e-07, 2.6357443325826274e-07, 2.525988297960897e-07, 2.359984622381317e-07, 2.3264135733773016e-07, 2.2773040483932473e-07, 2.238607446265548e-07, 2.113238298778741e-07, 2.0786337302256437e-07, 1.9612186661166894e-07, 1.8761910897599305e-07, 1.834285030862194e-07, 1.7589040490167198e-07, 1.7126347670245315e-07, 1.6629269832926255e-07, 1.6091398033980854e-07, 1.5846034619784436e-07, 1.5504510162890186e-07, 1.5333740391628898e-07, 1.4927561602955491e-07, 1.4480203224868851e-07, 1.4187589609260234e-07, 1.4048287975583896e-07, 1.380642603059529e-07, 1.220309793065146e-07, 1.1914481243181e-07, 1.1580146595943293e-07, 1.1357226950407385e-07, 1.1163348559037282e-07, 1.0925881944300856e-07, 1.064117803193303e-07, 1.0309731407659074e-07, 8.152599472181224e-08, 7.882171013057129e-08, 7.606163466704136e-08, 7.340523674962296e-08, 6.671919827322164e-08, 6.344449477419755e-08, 6.102291371790373e-08, 5.8409732614656114e-08, 5.319584929219099e-08, 5.0743319815702514e-08, 4.926574960778103e-08, 4.787488401298577e-08, 4.6717288878153096e-08, 4.547832745660843e-08, 4.338342768923556e-08, 4.270571551690441e-08, 4.2081612431837846e-08, 4.129840508796559e-08, 4.0520989511828634e-08, 3.975478835580343e-08, 3.950886592714508e-08, 3.9424344394304226e-08, 3.950517331641652e-08, 3.945284274572093e-08], [1.0, 0.8938422103547057, 0.7815628250811181, 0.6761052791712295, 0.5880646062827729, 0.5168071417846668, 0.45724151738849567, 0.4023302876397446, 0.35272918990318525, 0.32250203554162626, 0.30707647337730865, 0.29031019629156163, 0.2856084452788646, 0.28111797335005934, 0.28670505254349204, 0.2937056188009802, 0.2906570062561245, 0.2978776721846301, 0.3040412599475053, 0.30994654701603275, 0.3087959405604581, 0.29536342147887407, 0.2866252675152046, 0.28078626287457403, 0.2672299285168378, 0.2646387249460792, 0.24507487876803666, 0.2434353329606469, 0.2298321896125538, 0.22318422652510844, 0.21553293789820394, 0.20327307179756832, 0.1962684744764827, 0.1846905849271723, 0.17886596722374895, 0.17137003318739308, 0.16225135135040952, 0.14954159692078556, 0.14473396137931355, 0.12914819854177625, 0.1252153126736675, 0.11916523509422515, 0.10999612258188095, 0.10687058222074713, 0.10359871833836326, 0.09634500609641392, 0.08944264576780368, 0.08684415370762319, 0.08102476957947277, 0.0758799357667021, 0.07362212304072849, 0.07191614556418516, 0.06758784642728168, 0.06657496587763852, 0.06397061519728689, 0.06235798110042148, 0.061448330084080814, 0.05953108214695265, 0.05781552891857523, 0.04884232667482725, 0.04439398340713787, 0.042562783478499386, 0.03885707316127712, 0.037206114483351135, 0.03649584590228973, 0.035732139935407956, 0.03530798286965234, 0.034309175720479215, 0.033916578787996116, 0.0335889682284227, 0.029285633376642625, 0.02695915111820396, 0.025915260003552168, 0.025651493406955845, 0.02543865942361433, 0.024748718756676825, 0.024655881746109606, 0.0249825970557434, 0.020873916711707866, 0.020636782406488266, 0.019950711106153915, 0.017407483614903976, 0.017122723418264464, 0.016673814004546074, 0.015446834558855281, 0.014880072456595315, 0.014114611458077932, 0.013447340557656395, 0.013006476647097802, 0.012835143006736216, 0.011892879075423, 0.01180425800194384, 0.01125287328910128, 0.010810935183739153, 0.010475300390735224, 0.010227836589354574, 0.010158483141597303, 0.009876078871670182, 0.009482263832199987, 0.009403982469928837, 0.00880464100635069, 0.008519665544936958, 0.008048428400511448, 0.00744858676618916, 0.006662582748830268, 0.0064601231224171865, 0.00624866040418099, 0.006063905425119088, 0.005859974620020321, 0.005759189382880057, 0.005656732779898194, 0.005572228836024251, 0.005423446985908826, 0.00528420212510722, 0.005239611407572196, 0.00456339556048503, 0.004152198255721744, 0.0037639213461486813, 0.003540339737526913, 0.0033897494194703986, 0.0032688189404443914, 0.0031840738338245883, 0.0030535581737979062, 0.0029551063328222974, 0.0028612303519343, 0.002637972315990057, 0.00250458226556313, 0.0024084214424947366, 0.002157909192946769, 0.0020462267306790467, 0.0020085083832351905, 0.0019694349121257516, 0.0018637408573975594, 0.0017865224187859454, 0.001624587573104877, 0.0014733470951723384, 0.0014276823947320754, 0.0014061878653164564, 0.001335012149157741, 0.001261428248168124, 0.0011769200973924963, 0.0011696607049544515, 0.0011398565581970015, 0.0011149503427368326, 0.0011154869015667756, 0.0011289262510732637, 0.0011321823796664216, 0.0010604215757655756, 0.0010702259392358004, 0.0010760911858912563, 0.0010636280406767012, 0.00104690163433731, 0.0010593301397843473, 0.0010639163917030264, 0.0010580074849724365, 0.001057999471999606, 0.0010588188878766366, 0.001023116116041145, 0.0010227753515870365, 0.0010177398941085501, 0.00099128502813713, 0.0009861001804009311, 0.0008773256784437737, 0.0008707548044065898, 0.0008647357397518219, 0.0008585533811243334, 0.0008526756267967521, 0.0008302181145012975, 0.000813846028023709, 0.0008028270793579807, 0.0007956145925671927, 0.0007069457652484944, 0.0006865347148435384, 0.0006648222749773378, 0.0006510115173081741, 0.0005802404391056305, 0.0005668761007202887, 0.0005491400002354021, 0.0005379232219516684, 0.0005262920037654431, 0.0005151934998863492, 0.0005042391646085994, 0.0004964138789659304, 0.0004894881699434348, 0.00035855615039487423, 0.00031750611116170924, 0.00029674330990870306, 0.0002780950147217228, 0.00023315264802490794, 0.00020423856182536396, 0.00018984423899101705, 0.00017641803006652305, 0.00015403727113972375, 0.000141306092558767, 0.0001323042177708392, 0.00012297837102194463, 0.00011877386857259949, 0.00011422691363651886, 0.00011380958572154468, 0.00011244143108209904, 0.00010354798035315504, 9.869696057365444e-05, 9.494465368014969e-05, 9.333276673883583e-05, 9.323612758510759e-05, 8.902492317243733e-05, 8.770605040668684e-05, 8.790417169515885e-05, 8.437336581327065e-05, 8.584836990130881e-05, 8.319769578007003e-05, 8.424875855235839e-05, 8.212612856603929e-05, 8.391046717823089e-05, 8.467382101406768e-05, 8.389380670951672e-05, 8.50648168922939e-05, 7.112412327538971e-05, 7.064960600310346e-05, 7.063369188327288e-05, 6.9508627503953e-05, 6.29731503823498e-05, 6.191871781430073e-05, 6.113651171920906e-05, 6.0040767474263775e-05, 5.9409412903396505e-05, 5.137057702315927e-05, 4.9504582640041146e-05, 4.792792282651946e-05, 4.6796257089046006e-05, 4.3401411556466824e-05, 4.183800500222535e-05, 3.90764601274802e-05, 3.7781615272562706e-05, 3.645776538861151e-05, 3.4684284445000453e-05, 3.3278260854402087e-05, 2.904874557956801e-05, 2.7857862515034903e-05, 2.6833811485783343e-05, 2.5689920366858763e-05, 2.4865507853083222e-05, 2.3998925650167118e-05, 2.3510305406030835e-05, 2.102090363894656e-05, 2.0299238185030726e-05, 1.8678622687612285e-05, 1.7286354524813024e-05, 1.6874422130905157e-05, 1.6304203648588585e-05, 1.602715232075297e-05, 1.5611480379124615e-05, 1.5183844510306816e-05, 1.4716747177862612e-05, 1.4638438717056063e-05, 1.455938738429222e-05, 1.4657069669174659e-05, 1.4606388799705647e-05, 1.4828647846862642e-05, 1.4984332080644171e-05, 1.4932870399585142e-05, 1.5021014728289823e-05, 1.3395303439036665e-05, 1.338655346477895e-05, 1.3448590129449057e-05, 1.3573860280647334e-05, 1.2259687637053607e-05, 1.0857133262049615e-05, 1.0583038895514412e-05, 1.0370093790340553e-05, 1.0295865609380129e-05, 9.738261523512057e-06, 9.579179330052389e-06, 8.245576307698029e-06, 7.97400348863404e-06, 7.167750085731012e-06, 6.880266079692693e-06, 6.7284964474097195e-06, 5.657919977873788e-06, 5.299106682735743e-06, 4.982563588503308e-06, 4.592498821640787e-06, 4.5146080883794365e-06, 4.321140651346762e-06, 4.278061941803955e-06, 4.031032379457126e-06, 3.9563164314115e-06, 3.974138691476704e-06, 3.7488664147646943e-06, 3.4964421511938543e-06, 3.4546199361575945e-06, 3.1809819886835103e-06, 3.0608303458639777e-06, 2.818203901856039e-06, 2.63660092268038e-06, 2.5192564042055076e-06, 2.4678412585920793e-06, 2.4050557480504006e-06, 2.343544405795082e-06, 2.287856121972368e-06, 2.093005240661205e-06, 2.0641134215778985e-06, 2.0080842334995844e-06, 1.960961160701298e-06, 1.9395647163723654e-06, 1.929971384535308e-06, 1.837718510827438e-06, 1.8105818441579834e-06, 1.701642214390391e-06, 1.6955462136519383e-06, 1.6334000893668272e-06, 1.6156405591762077e-06, 1.5902174646641552e-06, 1.5509295473453243e-06, 1.5174871843046724e-06, 1.4491271912950776e-06, 1.394503880051517e-06, 1.35148075848345e-06, 1.2488446304351589e-06, 1.2028850324177919e-06, 1.111537719098414e-06, 1.0255133498592283e-06, 9.70902997579433e-07, 9.243522913496717e-07, 8.769785942764876e-07, 8.204411101588759e-07, 7.629264172672676e-07, 6.869374306750511e-07, 6.617939330207602e-07, 6.105762730888329e-07, 5.709815389257958e-07, 5.430584879060756e-07, 5.088078881831708e-07, 4.741412475914973e-07, 4.559364062363224e-07, 4.358561895153918e-07, 4.1176771051967106e-07, 3.7318517544243e-07, 3.6288475728431077e-07, 3.350080912958963e-07, 3.233020785050608e-07, 2.99282426323015e-07, 2.927119425429498e-07, 2.807226003929119e-07, 2.7609298134890875e-07, 2.7673728675901736e-07, 2.7067567884360477e-07, 2.6465481662828794e-07, 2.523967853462776e-07, 2.4879578795124343e-07, 2.462863089918809e-07, 2.384425548158816e-07, 2.3008721081448156e-07, 2.2251721426868276e-07, 2.2076909100225948e-07, 2.1308225039866626e-07, 2.1101367807469762e-07, 2.0260467254318892e-07, 1.9511150715095177e-07, 1.8807578173276664e-07, 1.8336000958049447e-07, 1.7591088824051324e-07, 1.6955325743000137e-07, 1.5863248256822484e-07, 1.5546210121276469e-07, 1.4840616644580422e-07, 1.4019154197471521e-07, 1.311074821855473e-07, 1.1894672902517857e-07, 1.1008027274104269e-07, 1.0233156178422943e-07, 9.848542882724498e-08, 9.427926169944597e-08, 8.75672561094241e-08, 7.917029784396833e-08, 7.4002995732319e-08, 6.993146836706285e-08, 6.566347672664826e-08, 6.042366973240928e-08, 5.7131261014308356e-08, 5.490926177216712e-08, 5.151339189584268e-08, 5.015835539864288e-08, 4.781064654415441e-08, 4.631165254577547e-08, 4.311788346739299e-08, 4.096342304380648e-08, 3.936098440181483e-08, 3.893115097742922e-08, 3.8691032038714206e-08, 3.8989156140349114e-08, 3.850643924896298e-08, 3.8684676179569424e-08, 3.856093805601071e-08, 3.7151305999853124e-08, 3.608263820468753e-08, 3.604729935338731e-08, 3.358009214632521e-08, 3.292721583543649e-08, 3.197783843901872e-08, 3.0265270166218556e-08], [1.0, 0.881739793169145, 0.7775494570573669, 0.6776906639707887, 0.6046844649166404, 0.5451370081396881, 0.48791726912056776, 0.42443228856178117, 0.3785128337907831, 0.3346977285666016, 0.3155135011954665, 0.309126326245595, 0.29904617151857776, 0.28475519584621245, 0.28870181408467777, 0.3029504111178755, 0.29539255240759676, 0.29852064659664196, 0.29274557521750844, 0.3018169509957253, 0.29681639845448926, 0.29930561562995317, 0.30029218831481047, 0.3047667599006164, 0.3011234478587724, 0.3012108655039243, 0.27486422740187677, 0.2715745265792049, 0.2581267366921045, 0.25125885787129104, 0.23474795013287747, 0.21957833635930926, 0.21631434358441096, 0.2055553464439153, 0.20017424199422895, 0.19222325912737265, 0.17719891560246268, 0.17049262852686817, 0.1681157440500257, 0.14129113854047712, 0.134972069011418, 0.13043583647340296, 0.1287193332743495, 0.12096859020500618, 0.10147540985585304, 0.09208805624937645, 0.0814815901641245, 0.07597422769269827, 0.07105404244319839, 0.06846217322820732, 0.06392083042830594, 0.058432222307562176, 0.056917470523932895, 0.056213326173168106, 0.05157045184373749, 0.050989914575430444, 0.04520876237473168, 0.04200902922462912, 0.039546956560998915, 0.0386967502155032, 0.03497641080376038, 0.03419323647427521, 0.03360391319236717, 0.032367136125045846, 0.0319539199905845, 0.03223857659260452, 0.030255291677429685, 0.029487186444633554, 0.029144013434629964, 0.02669473257223954, 0.026578558063394164, 0.02634789588254147, 0.02471925494076734, 0.023486273378806377, 0.023608796053368335, 0.022853819386417396, 0.02142690392962809, 0.019202273476272912, 0.0188962754225624, 0.017791312418538808, 0.017269036774234508, 0.01616887582124489, 0.0157962154726392, 0.015048761828669804, 0.014835492278381763, 0.014525980556508824, 0.014229324132506996, 0.013930526907577108, 0.013319298253618914, 0.012814293993885825, 0.011167939942818821, 0.009535217881216564, 0.009117440192725224, 0.008751771566637617, 0.008476889583297034, 0.008172533226909801, 0.0079857651479448, 0.007712984621426749, 0.00740731514726431, 0.0069434162907658385, 0.00673192442866073, 0.006619071874668837, 0.006196303510234017, 0.005325792789616232, 0.004803247628932055, 0.004606567773482645, 0.004535983918978923, 0.004461603412169096, 0.004241231477307511, 0.003913225866650288, 0.003583320477432117, 0.0034451946438164233, 0.0033746461963914064, 0.003295595315342956, 0.00325053398193513, 0.003140187215596924, 0.0031086397633582636, 0.002769889137784687, 0.0026513785357838095, 0.002603432743887675, 0.0025000878608709884, 0.0024351342533291895, 0.002371402289012992, 0.0023206490489909746, 0.002243952755018484, 0.0021767400041523568, 0.002184357603804922, 0.002121449613514831, 0.0021153882754901296, 0.002113525549126347, 0.0020874494179795484, 0.001726963434931212, 0.0016627648809160742, 0.0014374789298385094, 0.001267917421200002, 0.0011693308478399594, 0.0011102962937805303, 0.0010923625131719558, 0.0010606031585883914, 0.0010564946192533923, 0.0010534020066936597, 0.0010407798132600734, 0.0010516603162054644, 0.00103819911254474, 0.001052715219950099, 0.001057669583925754, 0.0009466846093474548, 0.0009063402111865668, 0.0009144912720604467, 0.0008025772552777702, 0.0007862249112228243, 0.0007234704710560734, 0.0007025884202299047, 0.000683809404213274, 0.0006748437299482019, 0.0006491351591565929, 0.0006033265878419744, 0.00057921392877792, 0.0005732321416341745, 0.0005679075409572069, 0.0005666091861028448, 0.000548793386218702, 0.0005312229690827061, 0.0005251107830008332, 0.0005242446709041294, 0.0005116624654942508, 0.0004339658136748038, 0.0004265941500824447, 0.00040826620280613165, 0.00038305487113027997, 0.0003668953745528075, 0.00029305067324417714, 0.00024984632856803776, 0.0002313545115304834, 0.0002156078715627971, 0.00020562659960031538, 0.00019520042504502573, 0.0001880305488070459, 0.00016987422571749426, 0.00016058675374635347, 0.0001480758405003114, 0.00014259564036392202, 0.00013876472802921535, 0.00013339984469044544, 0.0001314799999433087, 0.00012390457449349204, 0.00012437294674259733, 0.0001242223589503683, 0.0001261344968019906, 0.0001253123635409729, 0.00011847129791357342, 0.0001188485811372082, 0.00012032113524146503, 0.00012060192939350376, 0.00012150278343707693, 0.00012216813705260565, 0.00010897421756377597, 0.00010812205929212199, 0.00010682699895051847, 0.00010729359765952726, 0.00010769699419699709, 0.00010410762722394292, 9.229058287366917e-05, 9.089631155311633e-05, 9.012773051108112e-05, 8.65131123890927e-05, 7.79337432055177e-05, 7.66970021870083e-05, 7.533915913765377e-05, 7.33984918537498e-05, 7.272272752354819e-05, 7.13702221802108e-05, 6.760031734578698e-05, 6.661650588006596e-05, 5.779377004360767e-05, 5.417434021359218e-05, 5.2442344766323695e-05, 4.541633619695524e-05, 4.412780267557213e-05, 4.177247059453089e-05, 4.012567603867299e-05, 3.894685561043354e-05, 3.7218396530970516e-05, 3.31196075205527e-05, 3.2068620466172614e-05, 2.955386791290542e-05, 2.8681489153695327e-05, 2.7096865961489398e-05, 2.579359435840015e-05, 2.4480052838862645e-05, 2.2804833359161427e-05, 2.1872891815761708e-05, 2.108293997979856e-05, 2.0145363015319733e-05, 1.9573062865142678e-05, 1.8020699854801194e-05, 1.7663539950301098e-05, 1.747313766740641e-05, 1.6836154552463793e-05, 1.6097275722264897e-05, 1.572197768575572e-05, 1.49183617471703e-05, 1.4441905713029121e-05, 1.4268024750323659e-05, 1.4212477543953597e-05, 1.257640696605456e-05, 1.2428146756772045e-05, 1.2311410015244775e-05, 1.2270047768610872e-05, 1.2202539806674259e-05, 1.1807354937702607e-05, 1.1610890151128312e-05, 1.1440922732413282e-05, 1.018786406319296e-05, 1.0122080406027301e-05, 1.008956153525898e-05, 9.148660610842584e-06, 8.929484305254815e-06, 8.308770100015504e-06, 8.090144559958253e-06, 7.458660090571614e-06, 6.69536215965036e-06, 5.949384631112615e-06, 5.440632019210414e-06, 4.935033653875377e-06, 4.746665833397633e-06, 4.4933153097495464e-06, 4.36576696093384e-06, 4.14007167322378e-06, 3.895246046291885e-06, 3.7081322090796994e-06, 3.603275965455064e-06, 3.327284045746512e-06, 3.095258963046944e-06, 2.976503781583028e-06, 2.9675282541219572e-06, 2.9311878446738676e-06, 2.919735075741634e-06, 2.912079126746045e-06, 2.9258138094176826e-06, 2.9024739487090615e-06, 2.871121177068644e-06, 2.8851857516320907e-06, 2.833593437884755e-06, 2.8209927513776656e-06, 2.5353302479402504e-06, 2.5165058782638024e-06, 2.3838300815860148e-06, 2.344186514982537e-06, 2.3205573983977863e-06, 2.3093454162195857e-06, 2.3040586272425674e-06, 2.2526435821176242e-06, 2.2042375911364796e-06, 2.1932976469662553e-06, 2.1767234321135796e-06, 2.17259917476125e-06, 2.1719646493918418e-06, 1.8187685647162845e-06, 1.7659852981789517e-06, 1.4648202982680994e-06, 1.3889811399907205e-06, 1.195848410723769e-06, 1.0121889469124e-06, 9.610153199108401e-07, 9.176298204865373e-07, 8.790584066078715e-07, 8.359190750297369e-07, 7.99206958777272e-07, 7.748221214004138e-07, 7.219870078211193e-07, 7.0788682701927e-07, 6.803726353377567e-07, 6.588430836793577e-07, 6.543517105449126e-07, 6.505900441079685e-07, 6.177057999914617e-07, 6.138796023571827e-07, 6.112104125522183e-07, 6.116121072035944e-07, 5.393542961772323e-07, 5.384420516841238e-07, 5.320040893221037e-07, 5.255968392105673e-07, 4.568057092372331e-07, 4.06567903814845e-07, 3.9709912132597117e-07, 3.846938433650438e-07, 3.7894004036966415e-07, 3.7090466242208773e-07, 3.663014266937178e-07, 3.573618481337158e-07, 3.4621500859969444e-07, 3.3226143088778226e-07, 3.289394364764613e-07, 2.909183823659601e-07, 2.583417386412947e-07, 2.413242317570619e-07, 2.3015056935405636e-07, 2.2388719932681126e-07, 2.1393415832551355e-07, 2.0090301104564501e-07, 1.9055092555087753e-07, 1.8319206716586993e-07, 1.7673363228963875e-07, 1.7283329448782767e-07, 1.6652999508041305e-07, 1.6108856631003312e-07, 1.513558127558155e-07, 1.495310097392827e-07, 1.4737761939479002e-07, 1.45151040033183e-07, 1.4432733233236475e-07, 1.4399208821924324e-07, 1.374151985635934e-07, 1.3467550350557512e-07, 1.3239125912793434e-07, 1.172125117440571e-07, 1.1574998824473087e-07, 1.1464182088512611e-07, 1.0966283208994134e-07, 1.0827172115130919e-07, 1.0516822866092943e-07, 8.815087215564166e-08, 8.600153762737805e-08, 8.355693568155921e-08, 8.195870052294211e-08, 7.91744038047287e-08, 7.779039020144866e-08, 7.609745340342171e-08, 7.361675505683863e-08, 6.340888633218556e-08, 6.177130995030195e-08, 5.36500474049826e-08, 5.0645178688326937e-08, 4.856322977769057e-08, 4.694506026610232e-08, 4.367897795358781e-08, 4.1747565947259326e-08, 3.895570809138658e-08, 3.665389089597904e-08, 3.526425066441664e-08, 3.394357004659998e-08, 3.2757191574145254e-08, 3.1710114464768e-08, 3.061935639146636e-08, 2.8181663964274247e-08, 2.7216376023882128e-08, 2.5398893451394168e-08, 2.48532990660765e-08, 2.4215230588522276e-08, 2.278046108604753e-08, 2.2021793392025437e-08, 2.1812212719233382e-08, 2.0858894913917638e-08, 2.038052924614711e-08, 1.9498793758217792e-08, 1.896105886083595e-08, 1.873049481896595e-08, 1.8280308403656702e-08, 1.7535152044122267e-08], [1.0, 0.8883120453041298, 0.7853998945840285, 0.6979317841816598, 0.6082808959439571, 0.5412483232298227, 0.4693288152747782, 0.42671787689793206, 0.3968660431055703, 0.36714518700880916, 0.3411494331750161, 0.3171347055477917, 0.307757034856321, 0.308518736685683, 0.3109787736360902, 0.31179316308620075, 0.328987124274042, 0.31794803665697, 0.3094683865059547, 0.30602640837820455, 0.30386970771843175, 0.3139312013101987, 0.31837108326641816, 0.32099999943044666, 0.32265605877898684, 0.3025835398776906, 0.2900153705611263, 0.2820635029283102, 0.27998231792589434, 0.27044503525503016, 0.21334439584207776, 0.20300109689694892, 0.19903719130871256, 0.18969197292848872, 0.17836410045922343, 0.16354610780699377, 0.1411368014021285, 0.13370165864584815, 0.13009539674164713, 0.11887169366094419, 0.11224771592340888, 0.10910471776707859, 0.10593097013275976, 0.09807019188012801, 0.08829405608173443, 0.08513787113648777, 0.0850208715337104, 0.08429544341924367, 0.08337362473286049, 0.06835284758819299, 0.06670402479815551, 0.06475815294398425, 0.06269215203977845, 0.05735773745340283, 0.05006798482815232, 0.04499458897089678, 0.04300032980845123, 0.03889679093106912, 0.03746313665840738, 0.03489287347544883, 0.034488133927591896, 0.033719912600588826, 0.03357855100631605, 0.031732743576531296, 0.030705474855432457, 0.029641455205817596, 0.028879249047507837, 0.02762296257113729, 0.027665052403023367, 0.02610177235231962, 0.024282609782898527, 0.023077571490189276, 0.02186090814908397, 0.020685106303935094, 0.020452076103896415, 0.019742798017925875, 0.019312952780458015, 0.018563354575776837, 0.018103003401150897, 0.01772201773760575, 0.017130134366215157, 0.01671040767717687, 0.01658049031688377, 0.013348031659694394, 0.012911276779416527, 0.012303590127752147, 0.011266678034951405, 0.010672186465860599, 0.009968715563910085, 0.009130828523291709, 0.008966274028282085, 0.008698103286575897, 0.008163539775830007, 0.0080892286812366, 0.007919579102160346, 0.007603685626013188, 0.007539504835724593, 0.0076297829384254804, 0.00768783803295302, 0.006876068864324069, 0.006010901860688237, 0.005902484024223624, 0.0054477150107323236, 0.005410361137477548, 0.005402046474914977, 0.004927990317674118, 0.004849197555368013, 0.004640026539929947, 0.004524388682123177, 0.004381210009211197, 0.004283865518692302, 0.003485018947917142, 0.003307605909023812, 0.0031486946165498212, 0.0029880463673872034, 0.0028905345589252396, 0.002810964466235126, 0.0025753574794845457, 0.0025153512029334694, 0.0024564248699486977, 0.0024167972207402933, 0.0024155913056511506, 0.0023773212846183124, 0.002396879848517651, 0.0022890238539515512, 0.0022076320997778394, 0.0019032754971640981, 0.0018736057653272163, 0.0017212287094239692, 0.0016327386038501263, 0.0015814055221844133, 0.0014969976625264327, 0.0014042011125046327, 0.0012973939218518925, 0.0012707495288780425, 0.0012584970316481326, 0.0012244675092687098, 0.0011634266941587625, 0.0011573225711161588, 0.0011461363964478232, 0.0011071503147843458, 0.0010926500208832662, 0.001001624029213565, 0.000956455111498126, 0.0009492440936505911, 0.0008866803693218394, 0.0008672242942027315, 0.0008388617055812654, 0.0008282397170507778, 0.0008041258650341305, 0.0007451912892582063, 0.0007351735702741954, 0.0007200256343146229, 0.0006983412453324195, 0.0006663030405375334, 0.0006481669430941508, 0.0006359920098887847, 0.0005689381102253577, 0.0005574614426060551, 0.0005069844591262616, 0.0004881726362984352, 0.00047045551948718845, 0.0004606997440093335, 0.00045065642371299277, 0.0004090939470497255, 0.00040050231372399395, 0.00038235514904805533, 0.0003735025196759265, 0.0003621305231096752, 0.00033475643124331685, 0.0003101113754577794, 0.0003006863800935739, 0.00028004323468817574, 0.00026397533206316733, 0.0002457700112612491, 0.00023072022890117228, 0.0002143563455738495, 0.00020261923357995588, 0.0001902290179609917, 0.000179331421894728, 0.00016835036376548646, 0.0001623669689325399, 0.0001474270484546075, 0.00014262182932809947, 0.000133166178157677, 0.00012895281683769668, 0.00012443513243759653, 0.00011549946522326822, 0.00011415592085250253, 0.00010993416773630864, 0.00010492386028755823, 0.00010333296792195649, 0.00010348641735379411, 9.879596267067227e-05, 9.584385360121902e-05, 9.314027409991841e-05, 9.05727886777787e-05, 8.975167897864913e-05, 8.779411156154832e-05, 8.790350261839225e-05, 8.788361838274529e-05, 8.839721935771381e-05, 8.418578752343451e-05, 8.276711118264689e-05, 8.244217881845133e-05, 8.196124160458003e-05, 8.097906245096229e-05, 8.042992680858495e-05, 7.948128069022441e-05, 7.86706000995061e-05, 6.94802081303008e-05, 6.568383466137852e-05, 6.475498262791573e-05, 5.971575243989063e-05, 5.59253732879773e-05, 5.3216237379407946e-05, 5.222624735766631e-05, 5.106809227911517e-05, 5.033911332015679e-05, 4.942790582962553e-05, 4.596516787704327e-05, 4.5140236153884294e-05, 4.34645659055902e-05, 4.148005479432512e-05, 4.0119773004579725e-05, 3.7530259426278265e-05, 3.6154080855532074e-05, 3.163296248039271e-05, 2.838539952986696e-05, 2.7453079593638154e-05, 2.6862454491947916e-05, 2.5203906258579688e-05, 2.4182523213875816e-05, 2.4091999419615046e-05, 2.2772890714152397e-05, 2.126011108950893e-05, 2.1246426171161277e-05, 2.127425424830706e-05, 2.1288596318892913e-05, 2.152932324963643e-05, 2.164864375428414e-05, 2.04064394850404e-05, 1.991647051989096e-05, 1.9142033139290812e-05, 1.8630506904469672e-05, 1.8008338066325813e-05, 1.6773247785223438e-05, 1.668218154238334e-05, 1.59878862013472e-05, 1.5762787146224374e-05, 1.552425242079244e-05, 1.4611882187116553e-05, 1.4138299177223825e-05, 1.3905817649274144e-05, 1.3471985801411981e-05, 1.2771296822191866e-05, 1.2467450780522892e-05, 1.191419549062732e-05, 1.133075527479357e-05, 1.1225332413312918e-05, 1.113630951464549e-05, 1.1096203360552886e-05, 9.652182267396605e-06, 9.415722745856699e-06, 8.96877745291099e-06, 8.534022877319137e-06, 8.397787393758452e-06, 8.265016869432073e-06, 8.091301395997995e-06, 7.546390265252554e-06, 6.9179404416248985e-06, 6.6127001978237395e-06, 6.298857730550053e-06, 6.04999818663518e-06, 5.748834282296074e-06, 5.587263775815899e-06, 5.393294040114311e-06, 4.812394160450346e-06, 4.342185303556294e-06, 4.004326323507462e-06, 3.843552930018495e-06, 3.7063766305239605e-06, 3.462487143266393e-06, 3.3544883664398623e-06, 3.2957948419845404e-06, 2.895828464322421e-06, 2.887040196608237e-06, 2.671326587652067e-06, 2.63271593405857e-06, 2.6344138561177566e-06, 2.6335410029990107e-06, 2.5412496871200727e-06, 2.565131991504333e-06, 2.3666632475562714e-06, 2.1494289578862955e-06, 2.018816060402076e-06, 1.9930516365556874e-06, 1.825402217245911e-06, 1.7988651340073067e-06, 1.7944659873189836e-06, 1.708560195346383e-06, 1.6640073828358677e-06, 1.611436476325076e-06, 1.5757782042150752e-06, 1.4432278935520242e-06, 1.3560222881037662e-06, 1.3368747071053456e-06, 1.3072378698600427e-06, 1.2604030724803805e-06, 1.2208459585793359e-06, 1.1109277319465648e-06, 1.0101890393314012e-06, 9.694606772554924e-07, 9.471065134868516e-07, 8.958840139672199e-07, 8.564275785252098e-07, 8.412438828605011e-07, 8.071553449653871e-07, 7.936426412686517e-07, 7.717983490611859e-07, 7.330336127416303e-07, 7.237081354128789e-07, 7.14103235069076e-07, 6.683436964111749e-07, 6.587981083171324e-07, 6.5145684489706e-07, 6.205969966600846e-07, 5.956625707112649e-07, 5.928661221777771e-07, 5.836122957719682e-07, 5.811343086752295e-07, 5.701698859310191e-07, 5.597306959172399e-07, 5.586861118175927e-07, 4.9616215755494e-07, 4.803611544387132e-07, 4.337946048531531e-07, 4.2717345504509097e-07, 3.8682377084571013e-07, 3.7152426913069073e-07, 3.6342698203897477e-07, 3.5797538409665214e-07, 3.482438171850455e-07, 3.258847510609173e-07, 3.190408612381533e-07, 3.0874916096524156e-07, 3.023254459618944e-07, 2.949627392460593e-07, 2.773435550496e-07, 2.632033828324609e-07, 2.572750715532447e-07, 2.52216096344036e-07, 2.4757582095207914e-07, 2.425832050639477e-07, 2.26623601293846e-07, 1.9304525668640426e-07, 1.7231032306071558e-07, 1.647134437606666e-07, 1.571844483136154e-07, 1.454428618714453e-07, 1.4146640776309217e-07, 1.3777088996495888e-07, 1.3357903797024576e-07, 1.269434644102832e-07, 1.2442777918633325e-07, 1.132658010672064e-07, 1.1086420338834894e-07, 1.069613351595546e-07, 1.051815235955784e-07, 9.569089881615835e-08, 9.354742576630716e-08, 9.211389169987504e-08, 9.077448341271751e-08, 9.05615988302373e-08, 9.045338891763668e-08, 8.7909520605741e-08, 8.257726803060451e-08, 8.236282157338902e-08, 8.214005724574415e-08, 7.898397800964651e-08, 7.117449556539287e-08, 7.006485831686215e-08, 6.984482236175891e-08, 6.892784609064185e-08, 6.688645682969044e-08, 5.9586946644650385e-08, 5.73968411196417e-08, 5.63747321280846e-08, 5.547832909368448e-08, 5.23683620464013e-08, 5.041003868922199e-08, 4.94593310048647e-08, 4.871579868148916e-08, 4.315867444950767e-08, 3.848088449580031e-08, 3.725333799415819e-08, 3.621930398440938e-08, 3.515554708979751e-08, 3.122687087644132e-08, 2.9365433113022757e-08, 2.798854598367897e-08]]], "sparse_R": [[0.0, 0.15, 0.3, 0.45, 0.6, 0.75, 0.9, 1.05, 1.2, 1.35, 1.5, 1.6500000000000001, 1.8, 1.95, 2.1, 2.25, 2.4, 2.5500000000000003, 2.7, 2.85, 3.0, 3.15, 3.3000000000000003, 3.45, 3.6, 3.75, 3.9, 4.05, 4.2, 4.3500000000000005, 4.5, 4.65, 4.8, 4.95, 5.1000000000000005, 5.25, 5.4, 5.55, 5.7, 5.8500000000000005, 6.0, 6.15, 6.3, 6.45, 6.6000000000000005, 6.75, 6.9, 7.05, 7.2, 7.3500000000000005, 7.5, 7.65, 7.8, 7.95, 8.1, 8.25, 8.4, 8.55, 8.700000000000001, 8.85, 9.0, 9.15, 9.3, 9.450000000000001, 9.6, 9.75, 9.9, 10.05, 10.200000000000001, 10.35, 10.5, 10.65, 10.8, 10.950000000000001, 11.1, 11.25, 11.4, 11.55, 11.700000000000001, 11.85, 12.0, 12.15, 12.3, 12.450000000000001, 12.6, 12.75, 12.9, 13.05, 13.200000000000001, 13.35, 13.5, 13.65, 13.8, 13.950000000000001, 14.1, 14.25, 14.4, 14.55, 14.700000000000001, 14.85, 15.0, 15.15, 15.3, 15.450000000000001, 15.6, 15.75, 15.9, 16.05, 16.2, 16.35, 16.5, 16.65, 16.8, 16.95, 17.1, 17.25, 17.400000000000002, 17.55, 17.7, 17.85, 18.0, 18.150000000000002, 18.3, 18.45, 18.6, 18.75, 18.900000000000002, 19.05, 19.2, 19.35, 19.5, 19.650000000000002, 19.8, 19.95, 20.1, 20.25, 20.400000000000002, 20.55, 20.7, 20.85, 21.0, 21.150000000000002, 21.3, 21.45, 21.6, 21.75, 21.900000000000002, 22.05, 22.2, 22.35, 22.5, 22.650000000000002, 22.8, 22.95, 23.1, 23.25, 23.400000000000002, 23.55, 23.7, 23.85, 24.0, 24.150000000000002, 24.3, 24.45, 24.6, 24.75, 24.900000000000002, 25.05, 25.2, 25.35, 25.5, 25.650000000000002, 25.8, 25.95, 26.1, 26.25, 26.400000000000002, 26.55, 26.7, 26.85, 27.0, 27.150000000000002, 27.3, 27.45, 27.6, 27.75, 27.900000000000002, 28.05, 28.2, 28.35, 28.5, 28.650000000000002, 28.8, 28.95, 29.1, 29.25, 29.400000000000002, 29.55, 29.7, 29.85, 30.0, 30.150000000000002, 30.3, 30.45, 30.6, 30.75, 30.900000000000002, 31.05, 31.2, 31.35, 31.5, 31.650000000000002, 31.8, 31.95, 32.1, 32.25, 32.4, 32.55, 32.7, 32.85, 33.0, 33.15, 33.3, 33.45, 33.6, 33.75, 33.9, 34.05, 34.2, 34.35, 34.5, 34.65, 34.800000000000004, 34.95, 35.1, 35.25, 35.4, 35.550000000000004, 35.7, 35.85, 36.0, 36.15, 36.300000000000004, 36.45, 36.6, 36.75, 36.9, 37.050000000000004, 37.2, 37.35, 37.5, 37.65, 37.800000000000004, 37.95, 38.1, 38.25, 38.4, 38.550000000000004, 38.7, 38.85, 39.0, 39.15, 39.300000000000004, 39.45, 39.6, 39.75, 39.9, 40.050000000000004, 40.2, 40.35, 40.5, 40.65, 40.800000000000004, 40.95, 41.1, 41.25, 41.4, 41.550000000000004, 41.7, 41.85, 42.0, 42.15, 42.300000000000004, 42.45, 42.6, 42.75, 42.9, 43.050000000000004, 43.2, 43.35, 43.5, 43.65, 43.800000000000004, 43.95, 44.1, 44.25, 44.4, 44.550000000000004, 44.7, 44.85, 45.0, 45.15, 45.300000000000004, 45.45, 45.6, 45.75, 45.9, 46.050000000000004, 46.2, 46.35, 46.5, 46.65, 46.800000000000004, 46.95, 47.1, 47.25, 47.4, 47.550000000000004, 47.7, 47.85, 48.0, 48.15, 48.300000000000004, 48.45, 48.6, 48.75, 48.9, 49.050000000000004, 49.2, 49.35, 49.5, 49.65, 49.800000000000004, 49.95, 50.1, 50.25, 50.4, 50.550000000000004, 50.7, 50.85, 51.0, 51.15, 51.300000000000004, 51.45, 51.6, 51.75, 51.9, 52.050000000000004, 52.2, 52.35, 52.5, 52.65, 52.800000000000004, 52.95, 53.1, 53.25, 53.4, 53.550000000000004, 53.7, 53.85, 54.0, 54.15, 54.300000000000004, 54.45, 54.6, 54.75, 54.9, 55.050000000000004, 55.2, 55.35, 55.5, 55.65, 55.800000000000004, 55.95, 56.1, 56.25, 56.4, 56.550000000000004, 56.7, 56.85, 57.0, 57.15, 57.300000000000004, 57.45, 57.6, 57.75, 57.9, 58.050000000000004, 58.2, 58.35, 58.5, 58.65, 58.800000000000004, 58.95, 59.1, 59.25, 59.4, 59.550000000000004, 59.7, 59.85, 60.0], [[1.0, 0.8906661421724001, 0.7872929780282923, 0.6919663640031024, 0.5989282005762971, 0.5164001055742702, 0.4497263126218682, 0.395051510355004, 0.35520104415280485, 0.3243937180883185, 0.298872244533573, 0.28230249470263646, 0.27813775846767835, 0.27452082888837226, 0.27164757099129816, 0.2747223815909818, 0.2764825819436493, 0.27654391700456477, 0.27692000227438307, 0.27735716612783845, 0.2831556445135648, 0.2862037089454113, 0.28576327718203015, 0.28668912285512616, 0.28472115571904233, 0.27435520543494224, 0.26207502097248775, 0.25222428762749227, 0.24938897186089848, 0.2442376864822089, 0.23363346920259334, 0.22651457926278903, 0.2168721484242064, 0.20947562909009962, 0.19840788015311, 0.18953348980135734, 0.17964708641792365, 0.16731781994733738, 0.16056182705679806, 0.14953156208878962, 0.1406208541788306, 0.13124102512676497, 0.12377902450923935, 0.11693875411437678, 0.1110007696419421, 0.10508305786274474, 0.09770565165322317, 0.09181880810420263, 0.0871940397482335, 0.08272509682699865, 0.07717428884356317, 0.07240241868206623, 0.06755489040358284, 0.06411624624032591, 0.060410817355151074, 0.05670919217963926, 0.05351080746951837, 0.050489662111001525, 0.04818595922089801, 0.045740203843067095, 0.04331548113110335, 0.04162014805523289, 0.03935525723137845, 0.0377615404910563, 0.036514414485359144, 0.03532188034973115, 0.033747914526276034, 0.032400359772853465, 0.03128836440476431, 0.03026425894849051, 0.028960142406959495, 0.02794939623303512, 0.026625323687097312, 0.025753304320892803, 0.024812968093911928, 0.023920771077681948, 0.023095472572782803, 0.022149853199955896, 0.021566094242657135, 0.020766332702652542, 0.01999773709018851, 0.018948478257996636, 0.018091013097751126, 0.01720026376115416, 0.016584081118387436, 0.01609412149063226, 0.015346262145001396, 0.014688312336692922, 0.01416431387200778, 0.01360786065878444, 0.013192757999754699, 0.012751980371316434, 0.012333621331648684, 0.011582869810640682, 0.011214109220105802, 0.010687181786262729, 0.010199861932143695, 0.009891209943729693, 0.009430787619518594, 0.008992466625619228, 0.00866268259355253, 0.008217553178063601, 0.00782397838555125, 0.00750242203912546, 0.007135738921281831, 0.006809167811629556, 0.006530956491209331, 0.006256023489512871, 0.006026261333787143, 0.00573012478262991, 0.005560305595689227, 0.005351212081253298, 0.005082718264923036, 0.0048867589400671445, 0.0046344359850578115, 0.004416909094548193, 0.004228999511666987, 0.004054055236828548, 0.0038546314859850494, 0.003670668715781193, 0.0035359284105972505, 0.00342014140941281, 0.003277811742050597, 0.0031085877130891935, 0.0029895913855170733, 0.002865383564745431, 0.0027372487739300184, 0.002627850201592645, 0.0024935727440534962, 0.0024001746880544764, 0.002306379355728287, 0.002220042615251931, 0.002140177133149479, 0.0020567200589657825, 0.0019664537869112666, 0.001893543274709736, 0.0018106179338220453, 0.0017450941911029223, 0.0016658998716647011, 0.0016056538115388041, 0.0015427289595319263, 0.0014952888785856654, 0.0014234280779686307, 0.001371181625710209, 0.0013234888357819676, 0.0012747259703170123, 0.001220978976255376, 0.0011816618859696402, 0.0011295859624215604, 0.0010946655667714092, 0.0010477818654475019, 0.0009919434554175608, 0.0009661408217386664, 0.0009192642035016802, 0.0008970839139442657, 0.0008590255291214405, 0.0008306191389466403, 0.0008080668054284378, 0.0007851424161419352, 0.000743774056709113, 0.0007207940333751645, 0.0006952926272770235, 0.0006641660295733593, 0.0006476636563873625, 0.0006248632809842194, 0.0006077950417164561, 0.0005908729459897263, 0.0005709272907739442, 0.0005599844706487662, 0.0005448147791419072, 0.0005312661193518681, 0.0005187385195911614, 0.000499008902753532, 0.00048443914574493275, 0.0004627107494660065, 0.00044756471504226277, 0.00042668941606006136, 0.0004092053719677772, 0.0003925630180928821, 0.0003710508549288161, 0.0003546896672188625, 0.0003377824136279725, 0.0003256214412890087, 0.0003084428932128015, 0.0002894477968291032, 0.0002770304795421741, 0.0002649283184298202, 0.0002578009645564506, 0.0002472739751047848, 0.00023465527873019795, 0.00022465926187607523, 0.00021870379936927528, 0.00021225303170146155, 0.00020185720641878672, 0.00019272238142838528, 0.00018519644341063793, 0.00017610789649572257, 0.0001694569280133179, 0.0001629728406329759, 0.0001575261602409255, 0.0001516950864603325, 0.00014683703622071954, 0.00014327739831527186, 0.000136213003758374, 0.0001316532009243619, 0.00012742123721048778, 0.00012178378303421861, 0.0001179139021616478, 0.00011411934437748238, 0.00011074091640092062, 0.00010517357362588669, 9.965255759202884e-05, 9.598543338707185e-05, 9.263298615681836e-05, 8.630537289674561e-05, 8.240799369082735e-05, 7.933503196567654e-05, 7.648411990015223e-05, 7.194310008842687e-05, 6.879620197306738e-05, 6.607022336196885e-05, 6.217918628180333e-05, 6.01846652694015e-05, 5.694833504375884e-05, 5.4766279595660233e-05, 5.26914875388539e-05, 5.071156856918044e-05, 4.853692746545156e-05, 4.646585240800819e-05, 4.4376138441868785e-05, 4.266718542143399e-05, 4.039799103168359e-05, 3.8637330880298566e-05, 3.701531813713928e-05, 3.5408480201905966e-05, 3.394083442922942e-05, 3.2815242453738886e-05, 3.14726611853115e-05, 3.0514394222404473e-05, 2.9463296855508215e-05, 2.83150601897833e-05, 2.649203425008506e-05, 2.546295529469194e-05, 2.4792986051986528e-05, 2.4226976069060078e-05, 2.3233750638037516e-05, 2.2340736482291056e-05, 2.1441922875130076e-05, 2.067301901616879e-05, 1.993441562113868e-05, 1.887053040248395e-05, 1.8219120143304742e-05, 1.750051983998286e-05, 1.7015694284820467e-05, 1.6459506512888906e-05, 1.6058347678631515e-05, 1.5094702494439552e-05, 1.4365939849082007e-05, 1.3833441272484749e-05, 1.328030222014172e-05, 1.27953890374427e-05, 1.2202821210980208e-05, 1.1762369733155694e-05, 1.1091706418990128e-05, 1.066011942077967e-05, 1.0056995748727549e-05, 9.690660479033e-06, 9.321539351907862e-06, 8.881234755775285e-06, 8.506196483386521e-06, 8.007908313488329e-06, 7.773741869708369e-06, 7.3950311151247805e-06, 7.085470251250904e-06, 6.80864374855868e-06, 6.511387677487515e-06, 6.272327038025932e-06, 6.074589255492447e-06, 5.762708448620911e-06, 5.5557951072407034e-06, 5.367753360847909e-06, 5.160355612930904e-06, 4.948806705250268e-06, 4.700181233649245e-06, 4.560721060748582e-06, 4.292960973972302e-06, 4.140146534716818e-06, 4.022652744577534e-06, 3.821087343957724e-06, 3.6958422124945606e-06, 3.6016124036032223e-06, 3.5461043065309554e-06, 3.426327280203163e-06, 3.270737642999077e-06, 3.1617865359733505e-06, 3.0440652007527516e-06, 2.9466347712261187e-06, 2.84616597908941e-06, 2.74238631697063e-06, 2.6627961825717647e-06, 2.512565171144453e-06, 2.431971506181797e-06, 2.369198576171239e-06, 2.263393484960093e-06, 2.180225490100307e-06, 2.0958951220175526e-06, 2.0307820222752454e-06, 1.955638150390905e-06, 1.8976263235041882e-06, 1.860415815481507e-06, 1.791095247740267e-06, 1.7362957532754737e-06, 1.6803345831945224e-06, 1.6289096753886315e-06, 1.5648661756588763e-06, 1.5234124447135265e-06, 1.4687501650278585e-06, 1.4110322939349135e-06, 1.359494213492525e-06, 1.3171273999091684e-06, 1.26920082417489e-06, 1.2041686062788239e-06, 1.1645854976853626e-06, 1.1220852251957985e-06, 1.086811456029087e-06, 1.0376858803387129e-06, 9.95818674168612e-07, 9.542084480343659e-07, 9.271595638247132e-07, 8.778717880122475e-07, 8.46785837010376e-07, 8.165143372199287e-07, 7.952058874472277e-07, 7.552549816893394e-07, 7.307374145606857e-07, 7.013033845820441e-07, 6.724550473286342e-07, 6.478723083729874e-07, 6.204221718641456e-07, 5.943555379976689e-07, 5.728869463082466e-07, 5.454065578448176e-07, 5.214372854197088e-07, 4.938397438656602e-07, 4.5872079679663544e-07, 4.390565899863047e-07, 4.142965124296468e-07, 3.9047886743558765e-07, 3.724436309155824e-07, 3.559655853781433e-07, 3.4101184169056046e-07, 3.277729862538317e-07, 3.157545641531203e-07, 3.04527305721642e-07, 2.8799407878687523e-07, 2.801528219388578e-07, 2.6638123261109245e-07, 2.500860685253873e-07, 2.3590636744111528e-07, 2.2346508395907704e-07, 2.1430992589916823e-07, 2.073851900681906e-07, 1.990555828639703e-07, 1.9025042288382424e-07, 1.8314267618596617e-07, 1.7462974898860813e-07, 1.68232680934539e-07, 1.6224069913531663e-07, 1.5706041184018944e-07, 1.5198665215159722e-07, 1.4917257720361132e-07, 1.438510632040605e-07, 1.4056667724222848e-07, 1.383926566807438e-07, 1.3360308423404994e-07, 1.3036201907137796e-07, 1.277357406265826e-07, 1.233859594125021e-07, 1.1836973075069703e-07, 1.1602531557496653e-07, 1.102470248342185e-07, 1.0728857944564797e-07, 1.0466008394982742e-07, 1.0072287966258287e-07, 9.855842473967164e-08, 9.521531327516505e-08, 9.183305492350909e-08, 8.792574701938219e-08, 8.422412392752614e-08, 8.119191708065553e-08, 7.768897047975687e-08, 7.51785171469266e-08, 7.082764165277187e-08, 6.60425659799535e-08, 6.317888412804323e-08, 6.062714553584709e-08, 5.8397733103092276e-08, 5.609674213080127e-08, 5.286751922526354e-08, 5.019705029447195e-08, 4.6686634151400154e-08], [1.0, 0.8953440888893681, 0.798784578294871, 0.7093680521343882, 0.6346684408385241, 0.5729025439136229, 0.5218665146044315, 0.4786688547393663, 0.43154709515960094, 0.3978698522317714, 0.3679937770862436, 0.34530112637124033, 0.3269893862654008, 0.31759591862159686, 0.31359704021420476, 0.31291629041951907, 0.30789136665455635, 0.29799356352218187, 0.29335292648066597, 0.29260561713237204, 0.28390231950115447, 0.274861503470671, 0.27084247226280245, 0.2691664926060621, 0.2605704434562456, 0.25435690649363885, 0.24866754786142428, 0.23425734582869123, 0.22985647569806475, 0.22344546651499397, 0.21410755191293893, 0.2058855592289214, 0.19599684507618653, 0.18474736375971462, 0.17199646900567284, 0.16394878882164157, 0.15585445122618916, 0.1499193380102656, 0.14095409358163313, 0.13228081499483704, 0.12439183363692333, 0.11822169536400313, 0.11202743939404164, 0.1058249474567928, 0.09926684574673748, 0.09365924233358205, 0.08860171488278863, 0.08325285479872974, 0.0782244651850644, 0.07301692316381193, 0.06932810638390514, 0.06473349228686744, 0.060848670072645085, 0.057321383610203135, 0.05435005061105962, 0.05221845107731309, 0.0501907770244531, 0.0485031072172271, 0.04654949118887053, 0.0444871006217677, 0.04244164930191648, 0.03985996797676895, 0.03854706135426794, 0.03735927726661821, 0.03637655485634093, 0.03462316821519168, 0.033443129684866284, 0.03211905500632794, 0.03096326191484326, 0.030032686803984767, 0.028675498359115346, 0.027775568598963525, 0.026974310379892494, 0.02608422416433145, 0.02550352550482228, 0.024459864814818273, 0.023490843899747156, 0.022425814631525272, 0.021342863903959196, 0.020468307921062686, 0.019450135260587663, 0.018528704340282524, 0.01771790175360826, 0.017031631259542674, 0.016275915005337416, 0.01571326614834356, 0.014993813368653892, 0.014516692553048166, 0.013810187547832179, 0.013359802515750752, 0.012866031672825238, 0.012330585275747642, 0.01183400025431848, 0.011285864617903119, 0.010938588807558184, 0.010503300199487857, 0.01016159167292388, 0.009722040963748988, 0.009281489552449982, 0.008848857940580449, 0.008424422925983855, 0.008152998509789644, 0.00789023452052131, 0.007386888434592266, 0.00701243058508713, 0.006700833245136037, 0.0062590065022417474, 0.005960728762475822, 0.005758770282005126, 0.005433001923236432, 0.005151203212078614, 0.004884211115861105, 0.004614153561964363, 0.0044540744954487165, 0.004214325990625474, 0.004030713214014586, 0.003842136409250358, 0.0036771241298847986, 0.0035099131960716653, 0.003395019874843828, 0.0032751418781915577, 0.00314870074628725, 0.0030228923349899677, 0.0029137832320677293, 0.0027928382631249088, 0.002711909833955466, 0.0026515838176919744, 0.0025927814794621984, 0.0025005626738769625, 0.002462833272450305, 0.002408933531218888, 0.002346314248868054, 0.002277729220670628, 0.0022169309439733554, 0.0021337661260197893, 0.0020770899907630517, 0.002001749875727909, 0.001944274122247538, 0.0018390860971043501, 0.001762873882881614, 0.0017225020466558544, 0.0016521323623573119, 0.0015692128316305998, 0.0015018785745406068, 0.001428627241285051, 0.0013801905695623043, 0.0013287426930490614, 0.001267577095349865, 0.0012087500461294995, 0.0011592383482811092, 0.001097052997169195, 0.0010480935219944261, 0.0009924931653877516, 0.0009513858335720095, 0.0009045304368456925, 0.000854410269530339, 0.0008160843419859241, 0.0007752437518545615, 0.0007395798624845785, 0.0007082217086997902, 0.0006705045196490561, 0.0006360525889045189, 0.0006053033457627206, 0.0005836324572488251, 0.0005504260498234204, 0.0005218180809669142, 0.0005039058594228375, 0.00048756478939022973, 0.0004721246591135918, 0.000462613362508613, 0.0004483977746262881, 0.0004347371482129525, 0.0004162626754073601, 0.00040935318166350303, 0.0003899431017343092, 0.00037976594218973997, 0.0003674333862543634, 0.00035967304891131323, 0.0003527034811806207, 0.0003474176119083156, 0.00034098585307658445, 0.00033689692745783443, 0.0003243597428171087, 0.00031518408967246036, 0.0003062833618058668, 0.00029076369101219195, 0.00028017312239005717, 0.0002752627146494501, 0.00026060065295141645, 0.00025267938825967117, 0.00024440088825539456, 0.0002321791022631042, 0.00022091180897327158, 0.00021262631264648552, 0.00020393925404416256, 0.0001957909367296967, 0.0001870175208803615, 0.00017881717937536477, 0.00017165262352313645, 0.00016166332450653347, 0.00015338477153941984, 0.00014697447424941043, 0.0001386905772072206, 0.00013239129683596782, 0.00012770924273006748, 0.00012114535312666641, 0.00011647734608550725, 0.00010809611544530446, 0.00010319809754197357, 9.85585407890425e-05, 9.307361330264777e-05, 8.840751552346221e-05, 8.312205565261341e-05, 7.887610932512768e-05, 7.55637907401896e-05, 7.13980366322883e-05, 6.811187378432656e-05, 6.526352742329602e-05, 6.218204958496097e-05, 6.011066645046092e-05, 5.774672291400863e-05, 5.59450599204127e-05, 5.34084530098572e-05, 5.1664926435570835e-05, 4.9723304321567225e-05, 4.8769318574073866e-05, 4.746218463487152e-05, 4.6347377691186264e-05, 4.551556176185257e-05, 4.4406582560395446e-05, 4.3720660451607664e-05, 4.2362362561190846e-05, 4.051609545623751e-05, 3.951059100450884e-05, 3.771630956265316e-05, 3.6490888082388984e-05, 3.4974965578322926e-05, 3.410339492664282e-05, 3.3058942175282536e-05, 3.191562059304217e-05, 3.127833190153215e-05, 3.028528721351526e-05, 2.9674308932829717e-05, 2.8655052791877528e-05, 2.7458228178308896e-05, 2.6880967542964086e-05, 2.586591177590774e-05, 2.4742623210786198e-05, 2.387569563634179e-05, 2.3021299135782895e-05, 2.1822329384025523e-05, 2.0862815199302533e-05, 1.99216873759093e-05, 1.8969042146078725e-05, 1.841604088934192e-05, 1.761216641971078e-05, 1.6692767392785122e-05, 1.5901379720318556e-05, 1.5436598888360252e-05, 1.4823359910183469e-05, 1.4096336863878589e-05, 1.3628091805372875e-05, 1.3161437110096606e-05, 1.2760840977945793e-05, 1.2155196142241205e-05, 1.1587071236394671e-05, 1.1047797144275432e-05, 1.0289233857963008e-05, 9.880898768675683e-06, 9.438056829583576e-06, 9.167473461875688e-06, 8.680090541749204e-06, 8.319307580346077e-06, 8.027218973914423e-06, 7.761297646604227e-06, 7.4072473223496056e-06, 6.976494517241366e-06, 6.758682608020422e-06, 6.467587795652729e-06, 6.246641612968285e-06, 6.069697194765434e-06, 5.898219752839336e-06, 5.770956784373928e-06, 5.645052216276557e-06, 5.511726371590979e-06, 5.363244243132742e-06, 5.192933212546215e-06, 5.047858660359731e-06, 4.903051684444136e-06, 4.805120993881066e-06, 4.573450447150552e-06, 4.504957240008212e-06, 4.390023873571634e-06, 4.280836284034565e-06, 4.136470993442353e-06, 4.003817944744473e-06, 3.7879454782758445e-06, 3.674913171689237e-06, 3.5728856859462537e-06, 3.434565419123109e-06, 3.231433032696865e-06, 3.0761592469868472e-06, 2.9090147634681114e-06, 2.7521746076301874e-06, 2.623673025187222e-06, 2.542966066582163e-06, 2.4395885774326266e-06, 2.314347845810454e-06, 2.1934234303803717e-06, 2.1145034810331597e-06, 2.049738126940188e-06, 1.9761534209826195e-06, 1.8906315040073473e-06, 1.7783046115535033e-06, 1.6941083975131835e-06, 1.64008694387204e-06, 1.5910431865482908e-06, 1.527943190512905e-06, 1.4648294909257926e-06, 1.4157076718537343e-06, 1.3487107213372313e-06, 1.3166143639783603e-06, 1.2629646874693517e-06, 1.2120530722366896e-06, 1.160732833218434e-06, 1.1172471146245876e-06, 1.0621432054733043e-06, 1.0393990348821645e-06, 1.0176561951135082e-06, 9.78016843874867e-07, 9.524747965128448e-07, 9.231549217194647e-07, 8.706638702136515e-07, 8.428152270753879e-07, 8.21315006727892e-07, 7.99635282544917e-07, 7.719048683096073e-07, 7.528984037053091e-07, 7.289314191721928e-07, 7.041577434618495e-07, 6.827048424643473e-07, 6.497446195166571e-07, 6.244644034330069e-07, 6.012446870116305e-07, 5.763605343345726e-07, 5.574952160538017e-07, 5.412964068227228e-07, 5.215946702487887e-07, 5.00166341434789e-07, 4.777658450059276e-07, 4.6246977885891663e-07, 4.4612418595660705e-07, 4.3573952124473944e-07, 4.1383392614411863e-07, 4.039738337499265e-07, 3.899221200716942e-07, 3.817510427211267e-07, 3.696917690489414e-07, 3.592323758287987e-07, 3.394278825772715e-07, 3.268115996344371e-07, 3.122328857249107e-07, 2.976724852402457e-07, 2.868890630767929e-07, 2.7871720935245383e-07, 2.674890161099793e-07, 2.59197990636857e-07, 2.4792600393593417e-07, 2.3905626392169024e-07, 2.2601549495407482e-07, 2.1758694937634465e-07, 2.10952944116704e-07, 1.9975784446834426e-07, 1.9315572290322097e-07, 1.8582754076508062e-07, 1.7884156462767755e-07, 1.7334581924536641e-07, 1.6566803874962048e-07, 1.5651031136355965e-07, 1.5092072324000835e-07, 1.4492016938700814e-07, 1.3767936061947332e-07, 1.3246542078112532e-07, 1.2642779507061827e-07, 1.2098530879958944e-07, 1.1674941595199012e-07, 1.1228852011957298e-07, 1.0749620039025599e-07, 1.0128092921936484e-07, 9.793848720914783e-08, 9.528792841383386e-08, 9.183710134340985e-08, 8.90626982846566e-08, 8.71454239154261e-08, 8.369409227140999e-08, 8.130770933622931e-08, 7.784820040119816e-08, 7.348565850271087e-08, 7.155307100203797e-08, 6.9330550463233e-08, 6.685544435791066e-08], [1.0, 0.8723135285322754, 0.7708007847116042, 0.6674499435279871, 0.5725503239391985, 0.49372643648769843, 0.4218961355046475, 0.367978790226973, 0.3287923402574441, 0.28506713752073387, 0.26991984373826367, 0.267321722705385, 0.2720420458798476, 0.2741044164772545, 0.2804954297391714, 0.2896497003857618, 0.29851546528866263, 0.30548791208540577, 0.31480054382689215, 0.31336376216267825, 0.3163440963695515, 0.3166540480432368, 0.31527116424804, 0.31051715914296124, 0.30768597933832553, 0.3014845613978785, 0.2923038396905463, 0.28825670041669177, 0.2712345215457327, 0.25575911891087544, 0.24491709857242627, 0.2260270406950288, 0.21365386436413475, 0.19714944650188881, 0.18750165513090775, 0.1768353975990759, 0.1635624963783653, 0.15443281905580755, 0.1457159994446562, 0.1359911474498225, 0.12648701076190486, 0.11768123534099921, 0.11191981185605562, 0.10406485434503832, 0.09947698774450411, 0.09455607078765989, 0.08995597184524885, 0.08624064219319656, 0.08033071565877516, 0.07611685466273464, 0.07137254059021914, 0.06837139030974848, 0.0654373743200708, 0.06272532385559504, 0.060562303057613676, 0.057420591937219885, 0.05453027347791407, 0.050965347577230036, 0.04828740914189624, 0.04579147613683275, 0.043655005648698585, 0.041683622721573985, 0.03983639265588901, 0.037566420243038016, 0.03618369175868441, 0.03446312892837748, 0.032990094186113005, 0.03132355459981623, 0.03035899261009907, 0.029288001193034405, 0.027965384176207437, 0.0269589280046976, 0.02587436280690434, 0.02458103906218968, 0.023791920165810748, 0.022768390176579976, 0.021933094498732854, 0.020595132906270908, 0.01965095024943444, 0.018809808785792338, 0.018025673235712872, 0.016905462256303027, 0.016214439130486143, 0.015367215634812997, 0.014719680312413615, 0.013759553667467214, 0.013191566909199053, 0.012639478774678076, 0.012170157803874008, 0.011543673372363731, 0.011069685395601221, 0.010552592492909048, 0.009984039337578608, 0.009379923680638886, 0.008870881704030737, 0.008414703709845879, 0.007898721294790802, 0.0075489265072878255, 0.0072211936236605745, 0.00684906412579203, 0.006581491104689069, 0.0062488538245524874, 0.005956113405720035, 0.005680635466193614, 0.005360798414719026, 0.005080555882498249, 0.0048474942316228025, 0.004606694354835497, 0.004386274915589004, 0.004177509548412808, 0.003973899448100048, 0.003783320546381575, 0.0036283701227966623, 0.003504892367402962, 0.003363248445289075, 0.0031991088663572546, 0.00309296028948862, 0.002937269285461157, 0.002791252505878095, 0.0026708720413696745, 0.002531373587324713, 0.0023882930552936265, 0.0023023973587493096, 0.002198299312077863, 0.002079529176222241, 0.0020190610885693658, 0.0019400381697275873, 0.0018747078093530138, 0.0017825934839671399, 0.0017148923138112565, 0.0016151194313428477, 0.0015532644419553375, 0.0014787155951639613, 0.0014252096021378246, 0.0013850058363093314, 0.0013400578135060984, 0.001286048089117891, 0.0012152106320378324, 0.0011667606733641762, 0.00111470369121749, 0.001081897855367199, 0.0010316227412863405, 0.00099049976259834, 0.0009368876386872443, 0.0008861358725205476, 0.0008541763885503931, 0.0008115847622774627, 0.0007794634099117371, 0.0007463284885189613, 0.0007017346619648478, 0.0006649219461107188, 0.0006345191011353365, 0.00060428226959709, 0.000571761497226952, 0.0005485748623905843, 0.0005238344058754279, 0.0005011629660227779, 0.0004731714368646067, 0.00045254280361208086, 0.00043430557105101616, 0.0004117936143115021, 0.0003967785037790631, 0.00038151209954680914, 0.0003660157804479064, 0.00034790655695089386, 0.00033316254931457226, 0.00032053148267175417, 0.0003084496800570201, 0.00029836150980425705, 0.00028823063689034287, 0.00027794523289368604, 0.0002691891128281115, 0.0002576088874772927, 0.0002486849394795536, 0.00024065172026032202, 0.00023197816326691229, 0.0002234385236478095, 0.000213220386979599, 0.00020315457872052974, 0.0001960100779831459, 0.0001900868946616578, 0.00018077528761621783, 0.00017481298205850406, 0.00016866050975951867, 0.00016127537619608064, 0.00015508251396113699, 0.0001485810088450081, 0.0001409844561451616, 0.00013460558165303044, 0.00013060644584759383, 0.0001254915181398722, 0.00011731448531222179, 0.00011249725474429711, 0.00010663578245361637, 0.0001024945800179349, 9.629266524683252e-05, 9.13316942938595e-05, 8.633546230365329e-05, 8.240228886888613e-05, 7.933188746085661e-05, 7.519653757834153e-05, 7.24950317263379e-05, 7.033870253314275e-05, 6.634972484059541e-05, 6.304549048042593e-05, 6.055442952640691e-05, 5.808226602385876e-05, 5.589965969649356e-05, 5.3254192640500125e-05, 5.107991583610395e-05, 4.9353647673349495e-05, 4.777352908436975e-05, 4.6174109697384005e-05, 4.435106478907738e-05, 4.214710362776779e-05, 4.020012952796396e-05, 3.893345488607051e-05, 3.7639602012862334e-05, 3.6258581849895106e-05, 3.476125665236662e-05, 3.3582966115985604e-05, 3.2238565958640005e-05, 3.0401085808209397e-05, 2.924128778488853e-05, 2.821305132396019e-05, 2.7225576948715658e-05, 2.6378992472776472e-05, 2.5498543339575123e-05, 2.434295305164227e-05, 2.3456971173240613e-05, 2.2515102275800314e-05, 2.15665141890027e-05, 2.0466337099042985e-05, 1.970954732226855e-05, 1.9012076578699653e-05, 1.8170259834484675e-05, 1.7291065293493486e-05, 1.6578717890694627e-05, 1.576105417519585e-05, 1.4810952039643266e-05, 1.4335318918613309e-05, 1.3809497731759228e-05, 1.3248915317471619e-05, 1.2718839513214097e-05, 1.2228162138321543e-05, 1.1569037813670546e-05, 1.1009058592976358e-05, 1.0592463401424643e-05, 9.932994032160423e-06, 9.564786116631577e-06, 9.295807380648442e-06, 8.920573433566592e-06, 8.544036026192632e-06, 8.175178346708065e-06, 7.80790747004237e-06, 7.55779125230927e-06, 7.301575176537335e-06, 7.069883382163055e-06, 6.703310989145912e-06, 6.511999399590526e-06, 6.274286371673804e-06, 6.0312042958590676e-06, 5.790127658013373e-06, 5.593090759671696e-06, 5.432757128689584e-06, 5.276755946371714e-06, 5.1119877592894825e-06, 5.001416607907053e-06, 4.821085795052343e-06, 4.651958564269286e-06, 4.481291478031013e-06, 4.371146383459779e-06, 4.231080305515314e-06, 4.027167094805976e-06, 3.889707782362756e-06, 3.7158537309622548e-06, 3.570602870837385e-06, 3.453783533994919e-06, 3.2453424878565114e-06, 3.0930267957890296e-06, 2.9318033586497667e-06, 2.846692209071513e-06, 2.689198892137733e-06, 2.5581471496299727e-06, 2.4409342255485836e-06, 2.3166942535015384e-06, 2.2015033645024434e-06, 2.1174941233893603e-06, 1.999125810542649e-06, 1.887312119572089e-06, 1.7916970854579253e-06, 1.6924026972146358e-06, 1.5854081371598415e-06, 1.500290141621984e-06, 1.4288605842480112e-06, 1.3557683322478663e-06, 1.29100548529539e-06, 1.2419490758424022e-06, 1.194939742246561e-06, 1.1399986801756255e-06, 1.0744488216070262e-06, 1.0403731752552657e-06, 9.98704065034947e-07, 9.573939004697787e-07, 9.210877832271827e-07, 8.938938310777267e-07, 8.815246650625113e-07, 8.501834555766837e-07, 8.292260796177486e-07, 8.07939740584592e-07, 7.883352881456127e-07, 7.398220963607134e-07, 7.194224636766871e-07, 7.039013516811717e-07, 6.875529488317242e-07, 6.742306844586821e-07, 6.499571177612678e-07, 6.226162261496968e-07, 6.094217785897298e-07, 5.939693617689301e-07, 5.848278868987215e-07, 5.664023459794856e-07, 5.383112693912428e-07, 5.193823505589134e-07, 4.996505107912596e-07, 4.874034149099373e-07, 4.699240258115842e-07, 4.5348030388935574e-07, 4.418260827610399e-07, 4.2634963643813214e-07, 4.123093702149444e-07, 3.98450238984678e-07, 3.806133090650243e-07, 3.6516433095081265e-07, 3.531057553655773e-07, 3.342641504888767e-07, 3.225089708315052e-07, 3.0942603415094185e-07, 2.9552759847971877e-07, 2.8343823082520415e-07, 2.706506225452038e-07, 2.579088161368156e-07, 2.468327297496825e-07, 2.3317087612681496e-07, 2.2048586188685703e-07, 2.1094955377134223e-07, 1.9774795965936278e-07, 1.8948806397755434e-07, 1.8414386054521105e-07, 1.7286906645661687e-07, 1.6251015456547887e-07, 1.552643464436889e-07, 1.4774204655444784e-07, 1.390270090988538e-07, 1.3161448955740983e-07, 1.2461240582204536e-07, 1.2018479588187913e-07, 1.1558831036473775e-07, 1.1042242101595167e-07, 1.0649701218181994e-07, 1.0200595870303602e-07, 1.0003071185234911e-07, 9.692451483412589e-08, 9.089506815645412e-08, 8.839318499663267e-08, 8.61342262058994e-08, 8.357807698645868e-08, 8.209437482009517e-08, 8.0024975707536e-08, 7.789498780802875e-08, 7.554662295968781e-08, 7.362639055019209e-08, 7.235527404429897e-08, 7.013805847686363e-08, 6.942785955288221e-08, 6.758803928827552e-08, 6.508245606827341e-08, 6.318929030292809e-08, 6.090122675563379e-08, 5.8703429168497135e-08, 5.709946436686692e-08, 5.5416195187928934e-08, 5.4217004650997e-08, 5.308555713854816e-08, 5.0786503080875136e-08, 4.9155344194386004e-08, 4.650896822158001e-08, 4.467391910742834e-08, 4.204939992217252e-08, 4.028030280267257e-08, 3.905659232948744e-08, 3.736072561126688e-08, 3.5540612811964654e-08, 3.4144799379349295e-08, 3.233792136780289e-08, 3.105557272457204e-08, 2.984701246194996e-08, 2.8510713715517107e-08, 2.6846825313650625e-08, 2.5906386879556496e-08, 2.4337380029415645e-08], [1.0, 0.8923599794510746, 0.8019083864622687, 0.7058580719774514, 0.6291530497008883, 0.5570874265573769, 0.5039630219307536, 0.4577040789739755, 0.4150877330301346, 0.37488882653558786, 0.35111673840478574, 0.32925899620241517, 0.3105279072151812, 0.29747591567974135, 0.2928236174350982, 0.28585223035907414, 0.2878366218150932, 0.2819922972863287, 0.27909929609193623, 0.2746109457175293, 0.2698976243309949, 0.268106222303298, 0.26360947651857825, 0.2636628498074977, 0.25966753937882736, 0.24830444107128632, 0.2432296208953921, 0.23863595511741176, 0.22745965011165303, 0.21587589338558313, 0.20826996691843605, 0.20091944594609917, 0.1892252117337213, 0.1814037477023911, 0.17464740527269115, 0.1682382018487457, 0.1608822340811893, 0.15624792854396022, 0.1492435941021277, 0.14128292831008443, 0.13530104427640166, 0.12846417854462253, 0.12232357177635547, 0.11543458964278146, 0.10912434828527287, 0.10379275394181878, 0.09711309059795825, 0.09034474497314059, 0.08601424479259173, 0.08133506463216232, 0.07574535576618772, 0.07101594621237013, 0.06742156876056933, 0.06381733298953547, 0.06060202189098594, 0.05700090370357492, 0.05256443793322537, 0.04963951198079064, 0.04610974851602291, 0.043520013359003844, 0.04037793587975942, 0.03777579474726405, 0.03641284519273239, 0.03418614084702989, 0.03251538537214027, 0.031186835880689264, 0.029847586598609286, 0.029019007168963457, 0.02781825961650713, 0.026406165855731387, 0.025356634834888956, 0.024160433191817324, 0.023655776397462448, 0.022947297880112596, 0.021942888790220508, 0.02128862885535267, 0.02077935402845144, 0.020178629806433285, 0.019288525060261595, 0.018821028331349725, 0.01791559594103279, 0.01707699430820322, 0.016464749209349785, 0.015867564931487034, 0.015459712587543126, 0.015102338883751648, 0.014577174635125395, 0.01417273150014658, 0.013620715647185916, 0.01332156536229358, 0.012742693576296154, 0.012401675058209634, 0.012075588680440483, 0.011704195422175177, 0.011084636358037797, 0.010715075964836751, 0.01021301507229506, 0.009685141165597808, 0.009285860445734767, 0.008764984646855937, 0.00839957282974532, 0.0079961725868145, 0.007685105241759523, 0.007189595316009038, 0.006914019537714413, 0.0066911200188160165, 0.006442303455668593, 0.006169579131681028, 0.005841197058028585, 0.00563540344427443, 0.0053229949001898005, 0.004999130507161422, 0.004755419199321589, 0.004519603420348707, 0.004333299755018639, 0.00408645432786672, 0.003968958787443184, 0.0037819508848986154, 0.00361733480630151, 0.0034552389505294713, 0.0033387391938617564, 0.0032324250003966724, 0.0031253041891850714, 0.00295687031959077, 0.002858062349960824, 0.0027981508528931807, 0.0027000136864002433, 0.0026204241787398776, 0.0025232618517287055, 0.002467850707168717, 0.0024280592771185497, 0.0023614587036074474, 0.0023120277393883057, 0.002247619204645916, 0.0021710691978532605, 0.0021137582206291286, 0.0020113689068734213, 0.0019465440649972042, 0.0018599589070709647, 0.0018102775460063026, 0.0017365751834545157, 0.001678064529301356, 0.0016186345698982856, 0.0015772481561769879, 0.0015066987232849663, 0.001426718399603768, 0.0013693276132611453, 0.0013059796770794312, 0.0012654765357399923, 0.0012165756497290179, 0.001166438718854417, 0.0011387042040554686, 0.001102803025039417, 0.001057503910298712, 0.0010166654952190244, 0.0009812615509448047, 0.0009514333630228739, 0.0009108868207414894, 0.0008772878252018533, 0.0008479326818894188, 0.0008115199229122498, 0.000769577679429112, 0.0007433256435747464, 0.0007101139323739668, 0.0006897268139333847, 0.0006670363877553383, 0.0006388001675682448, 0.0006102487521099682, 0.0005873948601968982, 0.0005690776262462789, 0.0005442623352268441, 0.0005184308950093663, 0.0005000873379550583, 0.00048165022684658223, 0.00046637706294004475, 0.00045460317054536655, 0.00043083620019841696, 0.00041891859725487045, 0.0003953006668575068, 0.00038210423937101305, 0.00036925369077333333, 0.0003577336584786052, 0.00034765441699846584, 0.0003336511127315497, 0.0003238992382912288, 0.0003159520638986605, 0.00030016673916886445, 0.0002900489521910941, 0.0002819859017176383, 0.0002744700557076326, 0.0002653371816924239, 0.0002573145962025336, 0.00024441882627686436, 0.0002363434868842934, 0.00022923484979839887, 0.00021914610642865685, 0.00021139919626879175, 0.00020255971105157176, 0.0001963683470359042, 0.00018771680587663709, 0.00018234502873051814, 0.00017571869043921353, 0.0001680800929263832, 0.00015831838479079733, 0.00015235405165797472, 0.00014503335332670189, 0.00013945845165684936, 0.00013148306401085402, 0.00012789658901872354, 0.0001224005876752121, 0.00011720601463979979, 0.0001127213371468436, 0.00010830976859956973, 0.00010419637840367197, 9.894323440948117e-05, 9.636849939684154e-05, 9.325552035086926e-05, 9.109142600919014e-05, 8.834180366046858e-05, 8.45780186364098e-05, 8.156907524599593e-05, 7.95993567183695e-05, 7.713554081461186e-05, 7.423996980142743e-05, 7.082191434944265e-05, 6.976305965450513e-05, 6.73291254913488e-05, 6.621770442085938e-05, 6.442726307692966e-05, 6.227708098502932e-05, 6.0088382529944256e-05, 5.8311638473854324e-05, 5.710563517447982e-05, 5.502850344523702e-05, 5.1932763777559736e-05, 5.0510983753683016e-05, 4.915738984904146e-05, 4.693715878014971e-05, 4.544905786366518e-05, 4.330533863774366e-05, 4.1460197655641386e-05, 3.952715697041071e-05, 3.802012575212477e-05, 3.597324922924692e-05, 3.474373668109486e-05, 3.351018298989923e-05, 3.2527111268484513e-05, 3.130158694380547e-05, 3.0182302460821847e-05, 2.9122973414404285e-05, 2.7434699943543245e-05, 2.639194778437173e-05, 2.5083312357786626e-05, 2.4355140711132158e-05, 2.2985146963102008e-05, 2.1735185589370218e-05, 2.090882222776695e-05, 1.9628986163611183e-05, 1.8510765577317735e-05, 1.752312380846083e-05, 1.647782368586982e-05, 1.5695978003510003e-05, 1.4736379867144189e-05, 1.4282495189872722e-05, 1.3631998335044994e-05, 1.301696210903108e-05, 1.2656262317671486e-05, 1.2181627891812748e-05, 1.1689550894582296e-05, 1.1514674969266221e-05, 1.112892110475179e-05, 1.084927340381893e-05, 1.0601509490394654e-05, 1.040432074323628e-05, 1.0203359608316317e-05, 9.893464943316242e-06, 9.775358615722947e-06, 9.60334247900376e-06, 9.594671104529797e-06, 9.364226449166424e-06, 9.207912008358599e-06, 9.064671737467915e-06, 8.778208372179931e-06, 8.514629513531496e-06, 8.412050349986608e-06, 7.963830214983672e-06, 7.694206897572547e-06, 7.407352125127327e-06, 7.066686002359043e-06, 6.63890269893843e-06, 6.367060679934142e-06, 6.186355403454615e-06, 5.920007378314301e-06, 5.709348338687516e-06, 5.504661424405847e-06, 5.199850688621467e-06, 4.965688898700062e-06, 4.707465983854593e-06, 4.5014629160368686e-06, 4.3394483693580196e-06, 4.1305747964891e-06, 3.850334026579141e-06, 3.678627841746361e-06, 3.4563185414262952e-06, 3.260815272535624e-06, 3.0965564558400697e-06, 2.8874465428294284e-06, 2.749276328164695e-06, 2.5951096693026345e-06, 2.481676453729431e-06, 2.3337495663677303e-06, 2.200355674652648e-06, 2.1414298419741642e-06, 2.0772231613848895e-06, 2.023574278415793e-06, 1.949384194717357e-06, 1.8953957702800759e-06, 1.8001639830974558e-06, 1.7169655122792558e-06, 1.6740291399944185e-06, 1.614869293124607e-06, 1.5518873261192323e-06, 1.4960395569011968e-06, 1.4585822419240326e-06, 1.406084704604482e-06, 1.3583346719104267e-06, 1.2825513729480046e-06, 1.246755900537236e-06, 1.187153367670324e-06, 1.1574982971085917e-06, 1.113779409593256e-06, 1.0690580386585348e-06, 1.0326365680906765e-06, 1.0054587325760315e-06, 9.6217702130458e-07, 9.21181951179246e-07, 8.909674337368513e-07, 8.632624754641237e-07, 8.10623904808579e-07, 7.7991027102889e-07, 7.365790861010981e-07, 7.138866580851761e-07, 6.910911823363482e-07, 6.531353112731597e-07, 6.263739608470003e-07, 6.056998865457698e-07, 5.839934311788199e-07, 5.617101790497513e-07, 5.484157582162226e-07, 5.29994191175407e-07, 5.099763286137176e-07, 4.732968892375756e-07, 4.382422753673834e-07, 4.164100385316725e-07, 4.0260447749971376e-07, 3.8758885386131245e-07, 3.7267029640382574e-07, 3.5856311897464877e-07, 3.4294385657370943e-07, 3.313033092862589e-07, 3.2131575039855665e-07, 3.0742965844016906e-07, 2.933144378354383e-07, 2.766687980296913e-07, 2.6301788092240297e-07, 2.5036322865561063e-07, 2.366996884551649e-07, 2.2860468784997134e-07, 2.2098249676191774e-07, 2.1347258151223022e-07, 2.0603848117094375e-07, 1.9874526034137356e-07, 1.9183256960406654e-07, 1.8664038924507103e-07, 1.8008645159550017e-07, 1.7338383043341385e-07, 1.6634820570193925e-07, 1.5828394093176225e-07, 1.486528680665659e-07, 1.4271299103320698e-07, 1.3466291806426604e-07, 1.2907370165402943e-07, 1.2433366900892137e-07, 1.2027058913246748e-07, 1.1451404932370309e-07, 1.0876728553539513e-07, 1.0340111363603299e-07, 9.946182712779168e-08, 9.553926999532318e-08, 9.225739112320277e-08, 8.859161840990645e-08, 8.288339508290403e-08, 7.962444519944305e-08, 7.494318311710242e-08, 7.059206616658138e-08, 6.848447938333736e-08, 6.602746284899458e-08, 6.39200424568662e-08, 6.132457689217002e-08, 5.85811271021302e-08, 5.5766462061302355e-08], [1.0, 0.8882640039691759, 0.7830912285518148, 0.6863938913704638, 0.594767225298569, 0.5218419971112704, 0.4649510389624975, 0.41068022480215566, 0.36129290026431415, 0.33005771376691145, 0.3115360511573726, 0.3047233698882031, 0.3048632254593405, 0.3002743834174286, 0.31022960657210114, 0.3152639784608335, 0.3168119485718757, 0.3268137392176064, 0.3279935598705412, 0.3307160493309254, 0.3209564787927941, 0.3165316240335605, 0.3129662563534662, 0.30620061507764773, 0.29343645819958347, 0.2783004395605762, 0.26741601104118645, 0.24703331110438584, 0.23529701560033503, 0.22659575297580895, 0.21622663663690322, 0.20970871993817666, 0.19710580771549518, 0.18334889617013236, 0.17282819315478143, 0.16194726003653084, 0.15270857007228864, 0.14348991980922862, 0.13332169429549126, 0.12609519988885412, 0.11861618190858052, 0.10897704486652297, 0.10279630256125494, 0.09792630884967109, 0.09177516301764652, 0.08202716594033341, 0.07783548460082419, 0.07118301865582612, 0.06637791525633824, 0.06064452116370692, 0.05643356110620425, 0.05449996232052733, 0.05138811925750808, 0.04912510722016959, 0.04692966719626327, 0.04439934261282365, 0.04273017285377274, 0.04141114233381469, 0.040532554857146685, 0.039704550429387316, 0.03884246557458637, 0.037709822165835134, 0.03572941326379589, 0.0345955582966459, 0.03335315148977661, 0.032460451253041867, 0.03029765613141815, 0.02922431155595641, 0.027696547284690735, 0.02647675293047666, 0.025470495690692603, 0.024431854651248867, 0.023313184493178655, 0.022134910657495288, 0.020898117645869435, 0.019655925532624737, 0.018739277756056466, 0.01770961633696563, 0.016983208602956688, 0.016247967078342144, 0.015387227432359459, 0.014787843757880599, 0.014054950655939322, 0.013431247845998211, 0.012588383098796719, 0.011899756038545668, 0.0112182756102549, 0.010683351049201609, 0.010011552480229799, 0.009407315096630633, 0.008731216868014046, 0.008283864727696277, 0.007816377174957322, 0.007482457819922469, 0.007248564534207192, 0.006795751821633028, 0.006376668439900472, 0.006071176948145369, 0.005890848326432785, 0.005695209347452992, 0.005477013623962762, 0.005283835861225625, 0.005107136552005096, 0.004825531349876504, 0.004702911115590216, 0.004480056912577334, 0.004331210514739333, 0.004166880595998878, 0.003986075850434123, 0.0038911301528145826, 0.003746102402812215, 0.0035854528810157727, 0.0034349070409071055, 0.0032748281777730103, 0.0031335839191590402, 0.002994456693289804, 0.0028834101764927712, 0.002763587817978919, 0.0026774691312549427, 0.0025662873751987063, 0.002480920573946017, 0.0023813801187937537, 0.0022858796411822126, 0.0021533409741728697, 0.002048286474725653, 0.0019430900170567054, 0.0018649523853693087, 0.0017768491028432587, 0.0017002727610173451, 0.0016266882787010655, 0.001564049992200249, 0.0014688661459928715, 0.0013685008256397436, 0.0012539337997625924, 0.0011607826469473496, 0.0010941047352812628, 0.001045179304462584, 0.0009808451886342778, 0.0009247549463671979, 0.0008755650821494659, 0.0008471991008263444, 0.0008074743649808792, 0.0007661937111669556, 0.0007400290505712224, 0.0007058997468334648, 0.0006808155455702259, 0.0006543300602721442, 0.0006278073105598303, 0.000606458392948769, 0.000580357797561982, 0.0005463273916036574, 0.0005289613211599202, 0.0005150533321645144, 0.0004953331342182621, 0.00047598527267248686, 0.0004655674133453814, 0.00045652239695272937, 0.0004449628325469832, 0.0004190511378936321, 0.00040108386592857233, 0.00038021426593402104, 0.0003632723137635074, 0.00035326099672869664, 0.00032608916441723834, 0.0003143738498968132, 0.0002967064804729898, 0.00027867814055554944, 0.0002609750076425167, 0.00024404942705241484, 0.00023139959462427717, 0.00021987490150620273, 0.0002103355894266914, 0.00019877257746548382, 0.00018913012101658935, 0.00017952687890665175, 0.00016995729667550527, 0.00016239412990731752, 0.0001555026813358034, 0.00014811088373560725, 0.00014278932570036662, 0.0001379801541837075, 0.00013304445427098007, 0.000128831065832409, 0.0001243783407455125, 0.0001199614774446805, 0.0001172352185298814, 0.00011193207606069973, 0.00010748698004220273, 0.00010340952578389759, 0.00010003671181912148, 9.565495983532221e-05, 9.231964565869377e-05, 8.902852431594926e-05, 8.57613973509352e-05, 7.921625130950186e-05, 7.640898168728337e-05, 7.374989010188238e-05, 7.09690310117262e-05, 6.768543008279535e-05, 6.357547068967609e-05, 6.062459188777983e-05, 5.768934201436601e-05, 5.4532324518071675e-05, 5.226925373582447e-05, 4.8803305563518946e-05, 4.6643180270527984e-05, 4.37535814856221e-05, 4.1535472010993206e-05, 3.959823891871448e-05, 3.764322303852229e-05, 3.582522985489616e-05, 3.4081917633822824e-05, 3.281746447614748e-05, 3.130473945413791e-05, 3.0176729732587325e-05, 2.8744807132795686e-05, 2.766428800296801e-05, 2.653673770021889e-05, 2.5563970000553047e-05, 2.5086797491354035e-05, 2.4106034392860493e-05, 2.3288564364172523e-05, 2.2625702928452053e-05, 2.1775542063523856e-05, 2.0970899833069037e-05, 2.031445545256898e-05, 1.994805743765334e-05, 1.9470724663453852e-05, 1.897941119767148e-05, 1.8366296575686735e-05, 1.7736823956095817e-05, 1.7116432772730284e-05, 1.6728909565052e-05, 1.6064587614076494e-05, 1.543249930442946e-05, 1.4939394328139442e-05, 1.4391898876180182e-05, 1.3632584249096212e-05, 1.3048976867070497e-05, 1.2544836996930105e-05, 1.2101650776252012e-05, 1.1651534748343412e-05, 1.1055270339712694e-05, 1.0667184472250902e-05, 1.0293613906469623e-05, 9.796652157949072e-06, 9.460448452253553e-06, 9.089081688542323e-06, 8.711995727463718e-06, 8.348548453138377e-06, 7.892354734299836e-06, 7.508999143472365e-06, 7.22363338158524e-06, 6.940261279892964e-06, 6.5459250768328725e-06, 6.2155764258485735e-06, 5.942018144484286e-06, 5.58904989201209e-06, 5.37555692470788e-06, 5.114780502770983e-06, 4.826537148925113e-06, 4.540941194148669e-06, 4.350109208188921e-06, 4.194930928029574e-06, 4.0542786865089815e-06, 3.84658595211882e-06, 3.7126335323892323e-06, 3.5483142484346228e-06, 3.387111245805912e-06, 3.2513729786744304e-06, 3.1624182371555656e-06, 3.0604840874260687e-06, 2.957394770155649e-06, 2.8248915534548436e-06, 2.7004161492431925e-06, 2.6088961909783392e-06, 2.4841420974623235e-06, 2.4079317235266023e-06, 2.304391225685944e-06, 2.218204840323216e-06, 2.155888347755154e-06, 2.0881871769018362e-06, 1.9993668959116045e-06, 1.9218793913494634e-06, 1.844738421389683e-06, 1.772472917941109e-06, 1.704615397841977e-06, 1.6152093995578452e-06, 1.5684821640360019e-06, 1.4944218508632086e-06, 1.413320999792873e-06, 1.374921908833362e-06, 1.2979106941652673e-06, 1.2492316937794324e-06, 1.1894768560721502e-06, 1.1429738349669644e-06, 1.085378692302401e-06, 1.0363709422556015e-06, 9.958379693478585e-07, 9.534605326142597e-07, 9.035627400014932e-07, 8.726632912614523e-07, 8.422549090103157e-07, 8.031741065094072e-07, 7.690175360310957e-07, 7.404237062888972e-07, 7.045030657624707e-07, 6.79777152265055e-07, 6.458611452260844e-07, 6.062480038731532e-07, 5.864188444984068e-07, 5.597110662011117e-07, 5.375982142112428e-07, 5.140864052961193e-07, 4.971909884678234e-07, 4.819181750926138e-07, 4.562306362455204e-07, 4.379376245702768e-07, 4.238144670337763e-07, 4.061080011777679e-07, 3.8678464474298753e-07, 3.6896150830801126e-07, 3.537840357590775e-07, 3.418121732226166e-07, 3.286110844998147e-07, 3.1134394853000043e-07, 3.0189711366464974e-07, 2.8789893888940216e-07, 2.8141924873920424e-07, 2.718282688506574e-07, 2.637289184684224e-07, 2.5305905909014537e-07, 2.44760275375867e-07, 2.369515099779864e-07, 2.2911093126097597e-07, 2.1833463519171445e-07, 2.0849323979075016e-07, 2.0207275080399775e-07, 1.9765482987312537e-07, 1.9294537545213933e-07, 1.872336028250305e-07, 1.7766945828472678e-07, 1.7149996517785648e-07, 1.6276614668874752e-07, 1.5537032489577107e-07, 1.50089375253036e-07, 1.4453830469676113e-07, 1.399808191251987e-07, 1.3478232048923945e-07, 1.306677239830614e-07, 1.2453000043662803e-07, 1.1997303695948963e-07, 1.1497199416081575e-07, 1.0873853121806643e-07, 1.0424984126624029e-07, 9.803143395574472e-08, 9.368180667353363e-08, 8.993140362763977e-08, 8.593545428733269e-08, 8.260824315603667e-08, 7.951519871214916e-08, 7.56028940914782e-08, 7.290617406343161e-08, 6.878853500146668e-08, 6.541900867335866e-08, 6.216179691397195e-08, 5.9080257238766534e-08, 5.655778669481723e-08, 5.302341751030475e-08, 5.0288211012920096e-08, 4.767503551458115e-08, 4.4855360462914765e-08, 4.307245289656718e-08, 4.093507658270426e-08, 3.9013489839034356e-08, 3.783473859900327e-08, 3.671962840182792e-08, 3.4863555513595775e-08, 3.372266739652762e-08, 3.207814515312403e-08, 3.093627794499663e-08, 2.99506445450583e-08, 2.907719121349275e-08, 2.8365725686588058e-08, 2.7682912631423323e-08, 2.705455071228855e-08, 2.6482204915290837e-08, 2.589920980167843e-08, 2.5307258622007606e-08, 2.4583780220575896e-08, 2.3573175428502114e-08, 2.2834912615094866e-08, 2.2128549710401233e-08, 2.1616684571084657e-08, 2.105420047503975e-08, 2.014188638842379e-08, 1.920005393915076e-08, 1.821688809441342e-08, 1.7563308369145113e-08, 1.6607686028167086e-08, 1.557064770424414e-08], [1.0, 0.8783607503890117, 0.7669860601327311, 0.6686421052568218, 0.5782282943506842, 0.49006797330275104, 0.43005224092412225, 0.38690189929291297, 0.3500879937228059, 0.32004545302689236, 0.3025045977851234, 0.2960632031441567, 0.2912978130427097, 0.2884598652569899, 0.28302199047423204, 0.28337543870544674, 0.288366633271665, 0.2921630389389881, 0.29465643762997556, 0.29633924324579325, 0.2936971451462291, 0.28366741927489475, 0.2763066766365001, 0.2721608829748755, 0.26568356444576846, 0.26075708043339846, 0.25608560755983345, 0.24588259701098727, 0.23920053250192855, 0.22727220056519823, 0.21478948666373537, 0.20436096090008976, 0.19654103439508333, 0.1877799994119014, 0.17690786575458453, 0.1635624999860118, 0.15645364395452815, 0.145731441637814, 0.13657849847660225, 0.12908303589918613, 0.11942413664417982, 0.11363407820153892, 0.108552026727958, 0.10304055818060828, 0.09671599555112415, 0.08962374986666023, 0.08291361563399127, 0.07845471793145052, 0.07487281874962629, 0.07088491899132683, 0.0667867228830944, 0.063697632617456, 0.060024908854237384, 0.05673098261282541, 0.053887302055776215, 0.052003311470625355, 0.050138686962832295, 0.04665197838085626, 0.044003657554061736, 0.04190355116636865, 0.0405258131813133, 0.03884477439841128, 0.037269049898704346, 0.03531079758374996, 0.03351362867150631, 0.031413060787623626, 0.02994822533307253, 0.02849953743416166, 0.027153973708707365, 0.026260304357907778, 0.024982524390956974, 0.023978315370469266, 0.022805512016895194, 0.021354058819355377, 0.020464097279371374, 0.01974926102475422, 0.01854124042573006, 0.01790631020752682, 0.017217856584956222, 0.0165840579651936, 0.015653517463546887, 0.01507651966894498, 0.01445124400939359, 0.013846781607088823, 0.01318903245995176, 0.01228876379386374, 0.011550832434889914, 0.011225995972640878, 0.010815594887320456, 0.010245343093639593, 0.009669947776268253, 0.009229601927083452, 0.008800260768152582, 0.00844104263848417, 0.007993943495930262, 0.007679924781104649, 0.007395723303169627, 0.00705457834931472, 0.006625718451722334, 0.0062381578753715, 0.005947125980999529, 0.0056950415975355485, 0.005437650442234832, 0.005217859538663982, 0.005002830735418002, 0.004750258431555349, 0.004542861991658859, 0.004354710021665995, 0.004117069847169474, 0.0038898500019894475, 0.0037261183130204833, 0.0034963864018323102, 0.003311767441522188, 0.003194968300920358, 0.0030468590033667377, 0.0029336108140208665, 0.0028309104515823287, 0.002749568913356438, 0.002648606315318327, 0.0025282901560758097, 0.0024488538691590455, 0.002379113087324687, 0.002298750903725715, 0.0022232700797262736, 0.0021599474817969567, 0.0020919195660127326, 0.002014233489960973, 0.0019183196713957295, 0.0018573234525881164, 0.001817046448952054, 0.0017604179237755747, 0.0016784766024705471, 0.0016137661923524616, 0.0015460733118090166, 0.0014855211422122518, 0.0014445578608272584, 0.0013754355198427846, 0.001326317145801141, 0.0012753376309799585, 0.001228330586084553, 0.0011826708756297367, 0.0011403324294933647, 0.0010791154136384896, 0.0010234394173903232, 0.0009926845022632327, 0.0009479418485830514, 0.0009006490193125842, 0.0008622712152569282, 0.0008242272084523569, 0.0007950181821734763, 0.0007573473555314812, 0.0007337096310405037, 0.0006978194252616136, 0.0006641369529284057, 0.0006394400694896997, 0.00061842087080358, 0.0005969917096950561, 0.0005689517015063685, 0.0005405729965900602, 0.000520516279036369, 0.0004885756514790616, 0.0004627388789851232, 0.00043962083936333876, 0.000422805772164769, 0.0004036166507468403, 0.00038764167614837404, 0.0003669553024230578, 0.0003490455323669141, 0.00033687160103130674, 0.0003167942038016844, 0.00030714285504039346, 0.00029597437815181185, 0.00028721828583379766, 0.0002794757955264453, 0.00026854034047756834, 0.00025916218646988365, 0.0002487589141707468, 0.00024041672744627566, 0.00023446392055905468, 0.00022473307887451778, 0.0002184498722334955, 0.00021110130049786997, 0.00020558812630260188, 0.00019748626695854934, 0.00019061927831486556, 0.0001846780886543932, 0.00018030068061557024, 0.00017430688688798124, 0.00016797589476746797, 0.00016369196768730942, 0.00015985231603467438, 0.00015392212424855835, 0.0001470068234933656, 0.00014256533246140488, 0.00013830948341155211, 0.00013375336836294748, 0.00012778644314652136, 0.00012371640798028503, 0.00011666723018856172, 0.00011238971180818493, 0.0001078832942619621, 0.00010052693536300551, 9.461018112258906e-05, 9.059437669672537e-05, 8.587519637224256e-05, 8.200462292451112e-05, 7.780791513772342e-05, 7.348954531676169e-05, 6.91066915976844e-05, 6.557159013187739e-05, 6.260828052084065e-05, 6.052173247705707e-05, 5.8725689286795716e-05, 5.548438481212578e-05, 5.301970385645307e-05, 5.119174938843694e-05, 4.806541921565497e-05, 4.623660933657518e-05, 4.493885528463165e-05, 4.281144665158336e-05, 4.106310935402416e-05, 3.919455954465581e-05, 3.757012367987126e-05, 3.677115285339964e-05, 3.548417213014489e-05, 3.432615986711012e-05, 3.339242101519561e-05, 3.2409165427107486e-05, 3.178526120376076e-05, 3.106543852066976e-05, 3.04455797051839e-05, 2.9248860824273864e-05, 2.8308560637724034e-05, 2.7275837497481124e-05, 2.639754148498347e-05, 2.548353966272252e-05, 2.4479710484630283e-05, 2.3090545284351232e-05, 2.199303955033948e-05, 2.1033291134722074e-05, 2.0139620769688513e-05, 1.9229135330763524e-05, 1.8104972058280343e-05, 1.7446893689270423e-05, 1.668230879407979e-05, 1.604515079280119e-05, 1.5358309296191775e-05, 1.471436318131889e-05, 1.383842113845897e-05, 1.3354871964715965e-05, 1.2763428105781503e-05, 1.244593630872784e-05, 1.1645699787022e-05, 1.1103784325537941e-05, 1.0541871954621396e-05, 1.0270544705751123e-05, 9.821411164009491e-06, 9.402578772459655e-06, 8.899199697061315e-06, 8.653928167562834e-06, 8.380772328640296e-06, 8.051538816313276e-06, 7.934725767368247e-06, 7.775462921699853e-06, 7.564744641362753e-06, 7.334994462535843e-06, 6.9788773705033375e-06, 6.721283564198095e-06, 6.381182370795191e-06, 6.199639009944109e-06, 5.918933852366954e-06, 5.7742591069261115e-06, 5.530834279672014e-06, 5.341954220591676e-06, 5.185840005211298e-06, 4.992837723164717e-06, 4.741569889067745e-06, 4.560420228289658e-06, 4.359817481868289e-06, 4.155353861905224e-06, 3.965681906787593e-06, 3.850697683050427e-06, 3.6871634860534913e-06, 3.5434729830351726e-06, 3.348746431240636e-06, 3.193294369918301e-06, 3.0106552419848613e-06, 2.8492493294532845e-06, 2.7634459232517495e-06, 2.6760111450914338e-06, 2.549123407246479e-06, 2.4153986407303045e-06, 2.352545112900782e-06, 2.2595788805343367e-06, 2.159136378277441e-06, 2.0746094284895794e-06, 1.9966006939316985e-06, 1.9029625830933576e-06, 1.8351429272073585e-06, 1.7548391138035565e-06, 1.7035185226345475e-06, 1.6655946810734349e-06, 1.5805022610537186e-06, 1.5045419113825417e-06, 1.452556544458539e-06, 1.3935709077584258e-06, 1.3104265377133523e-06, 1.2317573574191964e-06, 1.186361712737453e-06, 1.1464239517034667e-06, 1.0862068852120341e-06, 1.0447742485597358e-06, 1.006005517567603e-06, 9.73517968025214e-07, 9.496754269159483e-07, 9.197742543257424e-07, 8.68460240883452e-07, 8.309150926765522e-07, 8.015467939548453e-07, 7.701322394045779e-07, 7.443026490114002e-07, 7.209420838282219e-07, 6.798787894058506e-07, 6.643356675047668e-07, 6.419846630195485e-07, 6.250546880163095e-07, 6.079488988648481e-07, 5.928500148812933e-07, 5.760478778181295e-07, 5.46031492750606e-07, 5.252081684310586e-07, 5.173926366425286e-07, 5.040294166023818e-07, 4.768696673883442e-07, 4.5910654296017293e-07, 4.4336790827129985e-07, 4.232589141905909e-07, 4.072486091728238e-07, 3.9240733364738174e-07, 3.7706318851992464e-07, 3.6507712627276937e-07, 3.538138733609525e-07, 3.3298884560381306e-07, 3.2296460049918255e-07, 3.134753457334727e-07, 3.052311889522622e-07, 2.9000277378766645e-07, 2.788716593061383e-07, 2.69763278540596e-07, 2.6370504257972135e-07, 2.5360078269048503e-07, 2.3748314305347483e-07, 2.231398906827865e-07, 2.1173603385806653e-07, 1.995611094410182e-07, 1.9176393677126056e-07, 1.8394495169188105e-07, 1.7648863411356659e-07, 1.7141185209078557e-07, 1.65450374569778e-07, 1.5922090184508989e-07, 1.546113153628896e-07, 1.4863847426083796e-07, 1.4333817734741323e-07, 1.3906246545452944e-07, 1.33904717152513e-07, 1.2866714763647625e-07, 1.2564766588144826e-07, 1.2179621046295733e-07, 1.1900451545691145e-07, 1.1715164402536684e-07, 1.1361468775656699e-07, 1.0944635999474866e-07, 1.0500909425750009e-07, 1.0021128883570791e-07, 9.623719174183345e-08, 9.435159192395223e-08, 8.993185747972653e-08, 8.427943258630443e-08, 7.847160974394525e-08, 7.435527341601289e-08, 7.131938690722152e-08, 6.698264916801291e-08, 6.341779346876126e-08, 5.987017303758895e-08, 5.73971964866021e-08, 5.4487033186893655e-08, 5.292754454668387e-08, 4.9735177821237745e-08, 4.811876967519788e-08, 4.557482793390212e-08, 4.397934311334498e-08, 4.192866075202905e-08, 4.041125201317059e-08, 3.892493518255979e-08, 3.708300700333644e-08, 3.564899607368488e-08, 3.428827521032088e-08, 3.313409818479866e-08, 3.203144337071756e-08, 3.1056312782645854e-08], [1.0, 0.8953816269098899, 0.8043807181989995, 0.6991318935506211, 0.6175668230887813, 0.5458061659371798, 0.4782284487096015, 0.4148274838174264, 0.371569084665504, 0.33410012162882075, 0.30937805285830966, 0.28235133583296174, 0.2732774903375247, 0.27473216886389784, 0.2679092110155303, 0.2766823800859521, 0.27697113022354797, 0.2877925957493993, 0.28541355374217786, 0.2881816703676752, 0.2877785388289772, 0.2932201934296666, 0.2931901157178012, 0.29214620511719924, 0.2844666121427822, 0.28170318407068135, 0.27533113172597334, 0.2725679858905864, 0.2702829792176277, 0.2593625449276442, 0.25319049479639844, 0.24735073818231304, 0.23424760970890612, 0.22660040850741914, 0.22082969090153673, 0.20740121935910963, 0.19574421307074524, 0.18872506484175733, 0.1808208397667071, 0.167463303989403, 0.15978308853674292, 0.15316180212094507, 0.14022279683232233, 0.13012051937761085, 0.12193204349808699, 0.11330839115577325, 0.10602287755655174, 0.09957342380781668, 0.09336846140049779, 0.08912451065647126, 0.08474404027129927, 0.08023683232244114, 0.07544203505350353, 0.0703255072799126, 0.0665280127842124, 0.06385287694641571, 0.06079644981198847, 0.05788788642835943, 0.05485453044114351, 0.05128712744729452, 0.049010920551019486, 0.046768521976451906, 0.04415295688874284, 0.04207399939056081, 0.04001429689641069, 0.03795680097014514, 0.03653219023073537, 0.034973245261838565, 0.03377754042968149, 0.03238044963424651, 0.030749103394886342, 0.02976048573294195, 0.02792689398813558, 0.0268103801881216, 0.02561660764870511, 0.02463983690359384, 0.02379186359684798, 0.02295740309148972, 0.021829968565110353, 0.020998526871398592, 0.020278403070734648, 0.019592977790121435, 0.018720462498705633, 0.017982944365279287, 0.017327963450702262, 0.016499312639831478, 0.01598981743594257, 0.01539946757397198, 0.014816069959791348, 0.014199561851940068, 0.013814890884589402, 0.013298948604350134, 0.012569987671621576, 0.01191000890755397, 0.011401849347486337, 0.01085688554352538, 0.010389774309339565, 0.00993720479875233, 0.009530597698717645, 0.009032808864708633, 0.008669964004103251, 0.008248646088822016, 0.007837427021217602, 0.007513734942497391, 0.007154925699984826, 0.006784714402423375, 0.006464534875643189, 0.006083442013226261, 0.0058253854855085324, 0.005556042223428756, 0.005349742178764144, 0.005051454658969866, 0.004800473689767689, 0.004580949976600388, 0.004369239836112881, 0.0041924948245946865, 0.004000150071143819, 0.0038275929411844974, 0.003694647142220061, 0.003555928201174843, 0.003405043643324669, 0.003314661187788878, 0.0031961526749306472, 0.0030875092855193664, 0.002981018867244552, 0.0028510488380258906, 0.002699348788789579, 0.0025667612556433054, 0.002467916076006319, 0.002376836037690796, 0.0023000567712406295, 0.00222148590257652, 0.0021576941886882264, 0.0021070507493546557, 0.0020164948734791473, 0.0019641048338990335, 0.0019029265979593692, 0.0018251289283359516, 0.0017252989937424456, 0.0016827529946551124, 0.0016276884876614169, 0.0015760649454905013, 0.0015379708187335593, 0.0015006258204367574, 0.0014333583254359063, 0.001363494498524371, 0.0013006602259813818, 0.0012392953005952744, 0.0011894639423405443, 0.0011330198762618017, 0.00105866517165387, 0.0010203700965017702, 0.0009707304376083583, 0.0009207148366450577, 0.0008719450885080084, 0.0008276375014593442, 0.0007718573917009767, 0.0007232337240207143, 0.0006885358375625903, 0.0006425993925122159, 0.0006131160467736513, 0.0005752041289938745, 0.0005541086113734206, 0.000528021454354188, 0.0005053001873815608, 0.00048128453972950594, 0.00046060592713525003, 0.0004441289359628215, 0.00042447697118209174, 0.0004109508114315678, 0.0004048641352452451, 0.00039174539232329677, 0.0003805906782279511, 0.0003712371913645009, 0.0003603607808211277, 0.0003501714525003093, 0.00033833431582636075, 0.00032854204384418113, 0.0003231007587849309, 0.00031871303465896465, 0.0003112446367419633, 0.0003047481892559688, 0.0002957004797111101, 0.00029178753332276145, 0.0002828958870538445, 0.0002719548576807186, 0.0002625174987383483, 0.0002496677667487889, 0.00023971094005966712, 0.0002275822443695971, 0.00022125655374367355, 0.00021273120940019862, 0.0002025863620104935, 0.00019533256773031861, 0.00018703183286809336, 0.0001802706921756104, 0.000171458865798615, 0.00016384368383113023, 0.00015631591697670298, 0.00015042355144317306, 0.0001407828877491083, 0.00013501252904703947, 0.00012783604432512122, 0.00012295374665258262, 0.00011749388174478776, 0.00011260272036678244, 0.00010811714372112954, 0.00010345852213992571, 9.866171106024796e-05, 9.328663637668345e-05, 8.924149051189726e-05, 8.378053066364153e-05, 7.99689559017235e-05, 7.41280016916627e-05, 7.023200788012902e-05, 6.669405561534033e-05, 6.294393676186996e-05, 6.0558663888656674e-05, 5.786708507152674e-05, 5.5782741219208314e-05, 5.3056226800677e-05, 5.14047784768755e-05, 4.940163564715048e-05, 4.7845442935565416e-05, 4.650607395873809e-05, 4.453588888616321e-05, 4.270727581054313e-05, 4.150080452755362e-05, 4.038038570912912e-05, 3.9150481269173124e-05, 3.789451231080175e-05, 3.682125442606163e-05, 3.551535918423547e-05, 3.4738054354735785e-05, 3.399179336676396e-05, 3.3007143135584966e-05, 3.216387315931621e-05, 3.112692894551384e-05, 3.05458166569779e-05, 2.957156897244615e-05, 2.8179365471832457e-05, 2.7120424753976855e-05, 2.6294491406509434e-05, 2.5248647268675117e-05, 2.4328116476769807e-05, 2.336457726142707e-05, 2.245058334196907e-05, 2.1416203419425736e-05, 2.0624975643059507e-05, 1.9872561100181955e-05, 1.8967766212363288e-05, 1.8067612019776595e-05, 1.7123970278361083e-05, 1.6456169363097128e-05, 1.5793271551380807e-05, 1.5127584122593635e-05, 1.4458603237797443e-05, 1.380676299809051e-05, 1.3098448096760923e-05, 1.2473740003451893e-05, 1.1861261439363784e-05, 1.1394182272186319e-05, 1.0859485611477839e-05, 1.0300240460418028e-05, 9.748375543160397e-06, 9.336662773761132e-06, 8.887027720883111e-06, 8.489613958896677e-06, 8.072833407362509e-06, 7.710052022158476e-06, 7.5106628182740265e-06, 7.226184375137618e-06, 6.963037498365815e-06, 6.7933204228059455e-06, 6.485213677684364e-06, 6.261087642502946e-06, 6.117138782711105e-06, 5.89873223326932e-06, 5.6427140800533e-06, 5.471645306898373e-06, 5.288328862704481e-06, 5.11689124205811e-06, 4.934827051750003e-06, 4.810668575851149e-06, 4.665001350462219e-06, 4.496403518248157e-06, 4.3031475944569455e-06, 4.1906095467839e-06, 4.077740117186015e-06, 4.005832662882083e-06, 3.861532606323236e-06, 3.7095587793331216e-06, 3.45963447591022e-06, 3.345634904129327e-06, 3.219114237869741e-06, 3.101618127645765e-06, 2.9753777933030143e-06, 2.877218113984615e-06, 2.763957779693104e-06, 2.6537513923063428e-06, 2.5145013834582256e-06, 2.4118668582967974e-06, 2.2756464442233403e-06, 2.170982578321266e-06, 2.0804858088261654e-06, 1.9835338335613084e-06, 1.8900783230591171e-06, 1.8154041685455708e-06, 1.7364584452450468e-06, 1.6407368840460356e-06, 1.565911628163173e-06, 1.4771869687301716e-06, 1.4179679291554319e-06, 1.3363816018045274e-06, 1.2625935102533786e-06, 1.2103517973099317e-06, 1.1673948582110575e-06, 1.1250563418913744e-06, 1.0656415276180458e-06, 1.0166625822606686e-06, 9.598001809891356e-07, 9.146428579074288e-07, 8.819671612618468e-07, 8.491183505958349e-07, 8.002884340659036e-07, 7.774228447950405e-07, 7.578538229900354e-07, 7.341904809094191e-07, 7.111784499746054e-07, 6.907953416797569e-07, 6.645455207372666e-07, 6.372251326192062e-07, 6.117210662808023e-07, 5.92192225909119e-07, 5.672989385496224e-07, 5.501005533233252e-07, 5.339783879710336e-07, 5.142179723843689e-07, 4.953155823290323e-07, 4.711934202242084e-07, 4.497927949023992e-07, 4.337414187325845e-07, 4.178275435034336e-07, 4.0428689209695047e-07, 3.860133144570313e-07, 3.655159201539638e-07, 3.550467511572027e-07, 3.454626585917314e-07, 3.3603623490345215e-07, 3.146443938131437e-07, 2.9897376546522023e-07, 2.8837401044125215e-07, 2.6891528780797145e-07, 2.566226423176725e-07, 2.457581704958504e-07, 2.36118485051102e-07, 2.237546550532688e-07, 2.159628728069695e-07, 2.0669476481712893e-07, 2.0136512322207812e-07, 1.9403551093096166e-07, 1.8410188642961696e-07, 1.769868529735713e-07, 1.6635185867156213e-07, 1.6069740591636573e-07, 1.56091648212877e-07, 1.5258961903669337e-07, 1.4697436593302509e-07, 1.4278905307538003e-07, 1.3795770447990924e-07, 1.343069918184409e-07, 1.2955379533974427e-07, 1.2761411449202922e-07, 1.243546100607027e-07, 1.2074801302746392e-07, 1.1698964256344558e-07, 1.1440375166765312e-07, 1.1114640918761259e-07, 1.0909356034678579e-07, 1.0537954575773737e-07, 1.032469214335799e-07, 9.74882007682618e-08, 9.448452644269764e-08, 9.186017580106054e-08, 8.754039414899144e-08, 8.417007079264906e-08, 8.157099887010005e-08, 7.868265238229575e-08, 7.551273876395302e-08, 7.129327261100302e-08, 6.77520815954257e-08, 6.4559269467212e-08, 6.061047353757778e-08, 5.855439053689309e-08, 5.6338976822141135e-08, 5.441369070065016e-08, 5.1507707267277504e-08, 4.970845381481874e-08, 4.683592178025142e-08, 4.447680248295215e-08, 4.239746457883378e-08], [1.0, 0.8826014851590762, 0.7660113059327778, 0.6669226080597043, 0.5790815075639772, 0.5085733797076423, 0.443604180523803, 0.39399831805144264, 0.35063276920955305, 0.32116516619722096, 0.3081354092568225, 0.2991349811540995, 0.28191439349639336, 0.2929646464544132, 0.29987411603233977, 0.30884410214970204, 0.31883415530096454, 0.317547140737959, 0.31685666154096026, 0.3199457102277646, 0.3172235801459687, 0.31199943353001314, 0.30552476488540625, 0.2892957476680143, 0.2830831510735778, 0.2725506454056036, 0.2593219626091908, 0.2511710683670571, 0.24143875152936328, 0.2257706469168258, 0.21438794580661133, 0.20516203409053294, 0.19434444338398757, 0.18588854319142628, 0.17695467815748728, 0.17018441334138795, 0.1625861481916009, 0.15371428040380383, 0.14421467142094846, 0.1369806704895743, 0.1294246537680115, 0.12284245702253704, 0.11681842453797667, 0.1108977048787719, 0.105050191728708, 0.0975533285484856, 0.09249909278013425, 0.08601799681055756, 0.08100283694803796, 0.07655712417463484, 0.07161636855270954, 0.06702619210460445, 0.06276565914231887, 0.059558664922122195, 0.05530793392005873, 0.052669075382652565, 0.050449370672015804, 0.04803961930182905, 0.04595701166351113, 0.04340377166247033, 0.041799541784337285, 0.04005262411280574, 0.03799791289942251, 0.036702998935173266, 0.035763252459556104, 0.0348009206220373, 0.03332168528858301, 0.03203450757075115, 0.031205567731061583, 0.029362129754811072, 0.028492271458547113, 0.02755374124438042, 0.02684130881368159, 0.025694858315885995, 0.024915467246070428, 0.02379748508468442, 0.022892685900418916, 0.021815882604195373, 0.02066231524090629, 0.01986714581862817, 0.018962199798643862, 0.0180644518075517, 0.017280572248443683, 0.016510685689828834, 0.015876990044976523, 0.015031521537825126, 0.014280041159011816, 0.013661735349213158, 0.013180649498109894, 0.012781724908469778, 0.012347060040674474, 0.011857498232787556, 0.011409965454198888, 0.011070843830548198, 0.01067936215448665, 0.010242185806658694, 0.009859656174737939, 0.009278172460145421, 0.00891612829262267, 0.008644053418139439, 0.008271499217981685, 0.007993572961704965, 0.007699629357953658, 0.007404991894605212, 0.007068672456192282, 0.0067308576533047825, 0.00640660679337689, 0.006060896363004327, 0.0057352811977728875, 0.0054147477920456905, 0.005172726471700837, 0.004883281895336316, 0.00453971986404277, 0.0042881381404703545, 0.004075277528122438, 0.0038816211199225303, 0.0036587393204133524, 0.003457148531394239, 0.0032985123903049862, 0.0031611247527755584, 0.0030664970894259823, 0.002949790259216682, 0.002841806341668006, 0.0027293210945907595, 0.0026579039853763245, 0.0025927887518541353, 0.00252276843123046, 0.002432651345352575, 0.0023476564302265207, 0.002309282005551885, 0.0022800372847860562, 0.002182828042709278, 0.002105351250321747, 0.00202418997291824, 0.0019764427839980307, 0.0019145859505955679, 0.0018405321497147699, 0.0017639517758476736, 0.0017216456979050913, 0.0016507096107713061, 0.0015809827031684194, 0.0015073733403572443, 0.0014208307606106958, 0.0013481413011286415, 0.0012805794953485742, 0.0012283386203139977, 0.001188031774438289, 0.0011285022756506186, 0.0010834188222847148, 0.0010295226885407164, 0.000980691720033008, 0.0009263476382768232, 0.0008899210282784027, 0.0008501090788384624, 0.0008129016975514072, 0.0007828012295787283, 0.0007403910668227425, 0.000698935079138658, 0.0006604562264078024, 0.0006200942078771012, 0.0005961059630387836, 0.0005752551778711196, 0.0005425294220954345, 0.0005119953342917409, 0.0004854128906222853, 0.00046308428288512684, 0.0004374785315293864, 0.0004119603663345601, 0.0003935115261605486, 0.0003775153760121698, 0.0003643305577597687, 0.0003487953907566484, 0.00033151647156391, 0.0003174769325774811, 0.0003050584892382932, 0.0002942003008654678, 0.00028451494082086, 0.00027246083661815255, 0.00025986292594017683, 0.00025370741287113836, 0.00024443872171484596, 0.0002339281564914853, 0.00022606150950528017, 0.00021581952523776288, 0.00020879745184375253, 0.0002029122074343262, 0.0001957846925230242, 0.00018977863958119737, 0.000186148267948933, 0.00018034063587385265, 0.0001751656609551058, 0.00016971811430029882, 0.00016286758543814365, 0.00015729296441541267, 0.00015059353623029663, 0.0001426898156509105, 0.00013611715479491292, 0.00012936406207406144, 0.00012452480411912585, 0.00011817700029581057, 0.00011327366579448177, 0.0001090636155420008, 0.00010383797421055002, 9.991040717333712e-05, 9.476626241558645e-05, 9.011257778649341e-05, 8.582062618764774e-05, 8.070409047959287e-05, 7.696788784620446e-05, 7.303781885803272e-05, 6.757784332277294e-05, 6.426220743261118e-05, 6.0794712087192266e-05, 5.769181692256548e-05, 5.444354029497138e-05, 5.060810756742155e-05, 4.801548932249378e-05, 4.5535358126683084e-05, 4.3378361575327896e-05, 4.109455176642554e-05, 3.951129950953407e-05, 3.804253560496555e-05, 3.679933921323996e-05, 3.571638144323366e-05, 3.418893653768902e-05, 3.293591124659151e-05, 3.2028697251332306e-05, 3.078728959524296e-05, 2.964988238797183e-05, 2.8312445841206214e-05, 2.8033016820280155e-05, 2.717206011503395e-05, 2.6290370745862806e-05, 2.5593777845503903e-05, 2.478551953034839e-05, 2.4021197164574854e-05, 2.3440074731148098e-05, 2.293328861351972e-05, 2.2305492514353557e-05, 2.1430125773653072e-05, 2.0219875824338533e-05, 1.9532789769839745e-05, 1.872322792060066e-05, 1.8048277944576118e-05, 1.750181533920388e-05, 1.718216032749613e-05, 1.6477818668915362e-05, 1.581900526445456e-05, 1.503692660633097e-05, 1.4305542018319404e-05, 1.3657390642347209e-05, 1.3025327912290986e-05, 1.2553990638087398e-05, 1.2083567574741449e-05, 1.1692318228108698e-05, 1.1042815744192615e-05, 1.0426993454179748e-05, 9.959247829045647e-06, 9.596268463431903e-06, 9.029493695835462e-06, 8.506236369875771e-06, 8.177528933744324e-06, 7.764074547508248e-06, 7.4369146612425695e-06, 7.068058974031624e-06, 6.723298592289023e-06, 6.340744143833786e-06, 6.042079463062672e-06, 5.754356826407857e-06, 5.5039993671274125e-06, 5.268512766427344e-06, 5.094522492768649e-06, 4.877634715214542e-06, 4.731413417971129e-06, 4.6105725674465215e-06, 4.4378849006249165e-06, 4.24476477298239e-06, 4.1099817026363855e-06, 4.002377071084443e-06, 3.860903223968312e-06, 3.7660876843819962e-06, 3.6759934468000846e-06, 3.6308345992755405e-06, 3.526835808246739e-06, 3.400116376037363e-06, 3.2154970545469187e-06, 3.0662233367912075e-06, 2.933248555288248e-06, 2.832275530914852e-06, 2.7399283144188474e-06, 2.652060193120833e-06, 2.533320831466374e-06, 2.470670965235186e-06, 2.42258609415561e-06, 2.306751196231513e-06, 2.2348003162616803e-06, 2.1360679083864544e-06, 2.0444505027824826e-06, 1.962038811458758e-06, 1.866110219140127e-06, 1.765493961485215e-06, 1.6940540378059091e-06, 1.6396766746549115e-06, 1.5576056133621717e-06, 1.5047150752948563e-06, 1.4652593109500793e-06, 1.4187036492644471e-06, 1.3602016367412312e-06, 1.322100372132168e-06, 1.2721000904110697e-06, 1.2185137612788732e-06, 1.1701096089550768e-06, 1.128934687279725e-06, 1.0694814952020697e-06, 1.0090147250282851e-06, 9.598859682879523e-07, 8.911921558077843e-07, 8.573422700978314e-07, 8.294847094605315e-07, 7.987366834502504e-07, 7.560958411978006e-07, 7.236732642204305e-07, 6.882931748577274e-07, 6.649190838822077e-07, 6.381696383070876e-07, 5.967136859071952e-07, 5.693652970054769e-07, 5.420250094163658e-07, 5.182540293090386e-07, 4.998262450673923e-07, 4.748646278594152e-07, 4.532678197582858e-07, 4.3747402055006906e-07, 4.225389084530181e-07, 3.9557878535799507e-07, 3.79612690819287e-07, 3.617460285165658e-07, 3.4246758285905344e-07, 3.3190958652213863e-07, 3.191753125980594e-07, 3.0672643611659994e-07, 2.919813973928176e-07, 2.80591136607467e-07, 2.733229662493274e-07, 2.6286230367917733e-07, 2.5391189026827614e-07, 2.459684740258066e-07, 2.372774874327345e-07, 2.312984853284131e-07, 2.221867681696402e-07, 2.132252895438387e-07, 2.037757605537887e-07, 1.9803697903394608e-07, 1.8858631482006428e-07, 1.8001214855174405e-07, 1.7164518572309605e-07, 1.675807787532632e-07, 1.6054906287342388e-07, 1.5633986219204623e-07, 1.4916423322104796e-07, 1.4472254236505656e-07, 1.3625353122469086e-07, 1.3209118145306507e-07, 1.2628929939684576e-07, 1.2121109904176534e-07, 1.1554175322730302e-07, 1.0958970646524217e-07, 1.0608345183075917e-07, 1.0009575248951152e-07, 9.321485138936996e-08, 9.069776387415694e-08, 8.685423063635365e-08, 8.390250557156667e-08, 8.152623463136262e-08, 7.884614366180172e-08, 7.552057376745921e-08, 7.309837981504153e-08, 6.9929084255319e-08, 6.742170287911767e-08, 6.509407573543929e-08, 6.204848583490669e-08, 5.876699915617016e-08, 5.670790589833814e-08, 5.434633864882889e-08, 5.2210274770243564e-08, 5.082027984748096e-08, 4.8706704018845417e-08, 4.616418351287088e-08, 4.485207313236272e-08, 4.316692099200044e-08, 4.109327942925906e-08, 3.8287656582247895e-08, 3.6765875524785803e-08, 3.544035878437473e-08, 3.396413954489548e-08, 3.272040061350439e-08, 3.182441902695797e-08, 3.0283859756016345e-08, 2.946941680634657e-08, 2.8330283093265124e-08, 2.712822890609457e-08], [1.0, 0.8749261049784525, 0.7620149139531454, 0.6503210125973946, 0.5685690570235442, 0.48939159685908834, 0.41798082796432795, 0.3743187514326871, 0.337517552751376, 0.30709597062427807, 0.2907821185992127, 0.27986945264952584, 0.26197638665330414, 0.25111177252304, 0.25545345733603175, 0.2567672871126598, 0.2597168603272292, 0.2678842481341177, 0.27142868948530635, 0.2686006954045965, 0.27081694769099124, 0.26204102630280324, 0.2571432524743942, 0.2503506187182428, 0.24155507393321932, 0.23742306643021371, 0.22558820810964425, 0.21530814183660305, 0.2078862061604593, 0.20140252197106417, 0.19271809820833674, 0.1846550184587464, 0.17816860190862926, 0.1716533114661362, 0.1622746895391167, 0.15366685293965066, 0.14497049986570967, 0.13707908349307862, 0.1307604484414489, 0.12257428802058214, 0.11703886341362764, 0.1120471049600229, 0.1075729234951472, 0.10276161753900077, 0.09806298223030599, 0.09360434217382604, 0.08893403652447764, 0.08211626448067548, 0.07856841286258545, 0.07521472733230788, 0.07188472135138255, 0.06879046542824914, 0.06580493827066877, 0.06299778697480851, 0.06001256894500473, 0.0572418876553207, 0.05366104689716278, 0.051361473990062904, 0.04890861505453447, 0.04623567398698423, 0.043715179591391644, 0.04188927820169185, 0.03976169925088227, 0.037506203635099475, 0.03565256400341271, 0.034315990535713756, 0.032740058302567966, 0.030475494806926615, 0.02931797107946827, 0.028152118344728444, 0.026600592473592637, 0.02515695273818299, 0.024071605524406917, 0.022976713749681434, 0.022110795061992136, 0.021264882004875585, 0.020799582561294647, 0.020265782758176382, 0.019504895837443543, 0.019068759753790555, 0.01862962852044139, 0.01825917512803406, 0.017854007242957187, 0.017207993542623305, 0.016660711056712997, 0.01620248339273481, 0.015297610367967385, 0.014777256590300424, 0.014201640879319022, 0.013393782305107097, 0.012727923780442097, 0.012152873592429067, 0.011604276548683661, 0.011133106095570737, 0.010677733932679416, 0.01023191736227982, 0.009607324031629843, 0.009138164442475751, 0.008785795559627477, 0.008290548651020543, 0.007929788112189909, 0.007488742240063156, 0.007206930987509421, 0.0068644844916589745, 0.006659561712406363, 0.006404078407312433, 0.0062503444977249885, 0.005945163837639234, 0.005715589218328579, 0.005505376380928081, 0.005331214528095515, 0.005172458334074046, 0.00500459174548908, 0.004782186011379636, 0.004574946119567536, 0.004445255849678011, 0.00418504751184806, 0.004082159493849089, 0.003926190473561873, 0.003694510282415912, 0.0035134438909246103, 0.003353143675784592, 0.0031562591010454366, 0.0030363087377299845, 0.002918674918030388, 0.0027808872476674756, 0.0026525661796570833, 0.0025334188961848958, 0.002441845556788867, 0.00238084388143047, 0.0022861358386565035, 0.0022114944109039294, 0.0021245518429476927, 0.0020637554953938982, 0.00196790181035128, 0.0018946548977567697, 0.0018284489788448811, 0.0017641420587083954, 0.0017184245084557698, 0.0016609944416517166, 0.001623086048151287, 0.0015545182295004741, 0.0015032034195026603, 0.0014438449356131075, 0.0013863288480147201, 0.0013257890855300782, 0.001278532515326766, 0.0012352870763734424, 0.0011646827439401927, 0.0010986698172498666, 0.0010578740037408883, 0.0010166782293855466, 0.0009450221157877673, 0.0009086338945394061, 0.0008646995276898046, 0.0008178505423983474, 0.0007826828721807892, 0.0007408594930257809, 0.0007154125467601902, 0.0006870426426176815, 0.0006667442505649496, 0.000630336206841448, 0.0006018627257656457, 0.0005767575520863627, 0.0005589752739292722, 0.0005333999599474496, 0.0005134427053286969, 0.00048987239655745, 0.00047083673310543365, 0.0004522418998698579, 0.0004350470085101918, 0.0004213893302516021, 0.00040464186734956214, 0.000380830280035938, 0.000360223214341634, 0.0003430708670844649, 0.00033079693684023056, 0.0003154820348668791, 0.0003036965154144562, 0.00029292169066840595, 0.0002773831785472808, 0.00026872254838286266, 0.0002614253907294482, 0.00025272335342819947, 0.00024398144168691845, 0.0002349637838044112, 0.00022912127899828012, 0.00022102526175800613, 0.00021371685905781157, 0.00020460920261397529, 0.00019887310321692144, 0.0001888877641734442, 0.00018256508567048447, 0.00017640831217734145, 0.0001680992757631414, 0.00016205497304880523, 0.00015586042538380635, 0.00014975880213758948, 0.0001451948654172573, 0.00014143314943447966, 0.0001359183433067919, 0.0001312569929282285, 0.0001271900606998979, 0.00012097148518077409, 0.00011786642317604415, 0.0001128862149201664, 0.00010886399111336448, 0.0001042264520084734, 0.00010084929443701059, 9.728427498353923e-05, 9.414321623116425e-05, 8.98265231815858e-05, 8.624136516628217e-05, 8.262042821164864e-05, 7.975490105775404e-05, 7.790843005987037e-05, 7.542088784962675e-05, 7.25277656479635e-05, 6.854298683705375e-05, 6.548316206144603e-05, 6.131202028975792e-05, 5.8681067622581365e-05, 5.619908577306115e-05, 5.4328107165452773e-05, 5.228597022803771e-05, 4.9846356598318315e-05, 4.744494470587342e-05, 4.52429368697279e-05, 4.3312773692218326e-05, 4.10570274977315e-05, 3.898476711517431e-05, 3.778597138521873e-05, 3.596725226741987e-05, 3.464878243777251e-05, 3.300544399150079e-05, 3.190921772493376e-05, 3.074203802607355e-05, 2.9836540123436472e-05, 2.9137120888115977e-05, 2.845549688982386e-05, 2.8027692963121802e-05, 2.6980397164512862e-05, 2.648849305486869e-05, 2.552751008073606e-05, 2.488062397594438e-05, 2.437562165684606e-05, 2.4012816672539612e-05, 2.2939562788363612e-05, 2.2484538846370878e-05, 2.178709067923103e-05, 2.0994176741994994e-05, 2.014967577519103e-05, 1.9319527153916817e-05, 1.8245325490175674e-05, 1.774811576160533e-05, 1.7077210910714203e-05, 1.6300910304075872e-05, 1.5607131935292493e-05, 1.4875577161564322e-05, 1.4219437077940634e-05, 1.3582421047620836e-05, 1.309059573457687e-05, 1.2609221364341514e-05, 1.208455287347175e-05, 1.1664254871823054e-05, 1.1054966832113252e-05, 1.0471686254468825e-05, 1.0062707688339424e-05, 9.599161399197266e-06, 9.010791435691302e-06, 8.623393652317574e-06, 8.107756254683214e-06, 7.860117852151238e-06, 7.616047580210475e-06, 7.292548979437321e-06, 6.960482773111407e-06, 6.754420580360383e-06, 6.515467134735402e-06, 6.284227837588449e-06, 6.015115844432778e-06, 5.693204214491691e-06, 5.504616106730955e-06, 5.258065990343413e-06, 5.074933617038666e-06, 4.830706660814143e-06, 4.6461180895276695e-06, 4.466256304893282e-06, 4.324004706428219e-06, 4.2005978978887954e-06, 3.970176651425989e-06, 3.84267416489116e-06, 3.775284332392159e-06, 3.719483590719152e-06, 3.6335691274239342e-06, 3.5521945959716332e-06, 3.4936319609589995e-06, 3.4132958612526336e-06, 3.335957549959404e-06, 3.1981975338111403e-06, 3.0363900438131197e-06, 2.8720344198751644e-06, 2.7452537319063093e-06, 2.6646986386985367e-06, 2.533873234300713e-06, 2.4521977268481777e-06, 2.3874457270249707e-06, 2.3247218830567066e-06, 2.205957943590975e-06, 2.100532007132197e-06, 2.0222354251966874e-06, 1.931403361682902e-06, 1.8625765140529058e-06, 1.7498938601913432e-06, 1.6722203244105097e-06, 1.5795985185222244e-06, 1.4887716060171075e-06, 1.4280760968081394e-06, 1.3579364393768664e-06, 1.3118003452850943e-06, 1.2420180721136435e-06, 1.1489466805170927e-06, 1.0953175390423242e-06, 1.0646385979335477e-06, 1.0282255468387624e-06, 9.949005952955797e-07, 9.679403111575e-07, 9.385088210349559e-07, 9.067170235031558e-07, 8.856224016303288e-07, 8.401716041749563e-07, 8.096474876390438e-07, 7.696087798956885e-07, 7.416086173401097e-07, 7.215640472887647e-07, 6.83819324311196e-07, 6.583201681468265e-07, 6.352978537718941e-07, 6.185222094760942e-07, 5.92126944738619e-07, 5.628367287318041e-07, 5.407022441580172e-07, 5.227242130174633e-07, 5.076614343172486e-07, 4.793132163615525e-07, 4.5838073467216847e-07, 4.24182779500288e-07, 4.0480856853093696e-07, 3.843892463093689e-07, 3.685776441569582e-07, 3.5008982515302426e-07, 3.3030254988022507e-07, 3.1449672900316124e-07, 3.011258337593362e-07, 2.9255378842704853e-07, 2.8512539836303186e-07, 2.771030663223037e-07, 2.6757743370090465e-07, 2.590260761132791e-07, 2.53179570308163e-07, 2.465640246514179e-07, 2.337540083360885e-07, 2.297055615144054e-07, 2.24888026258426e-07, 2.1633556559688585e-07, 2.1252888880595211e-07, 2.026409659364823e-07, 1.976542390126211e-07, 1.9101441665835614e-07, 1.8347493648014933e-07, 1.7799573463036201e-07, 1.7115638138658624e-07, 1.6553735378416848e-07, 1.613653054579728e-07, 1.554384123494685e-07, 1.4852033090689109e-07, 1.4339445434615883e-07, 1.3640166704780735e-07, 1.2917972941843414e-07, 1.2598002634185388e-07, 1.2120505702058092e-07, 1.1678056330820634e-07, 1.1328182196977768e-07, 1.0939082494692593e-07, 1.054306001342478e-07, 1.0086540642921529e-07, 9.792875620787957e-08, 9.50709976527333e-08, 9.159925815235414e-08, 8.884331522465831e-08, 8.483162233899384e-08, 8.172382964314283e-08, 7.873154016950301e-08, 7.545822404937722e-08, 7.096920597105574e-08, 6.737906042654854e-08, 6.313701276987162e-08, 6.010096021595835e-08, 5.818835037874635e-08, 5.511409075645554e-08, 5.1902755176999356e-08, 4.9935082582077564e-08], [1.0, 0.8788981508024102, 0.770490062226987, 0.6790566880169644, 0.5813695232863381, 0.5018338301941266, 0.43919351164741777, 0.3937653893085059, 0.3600779120042882, 0.3364774210883143, 0.31621936238942466, 0.3001626073270865, 0.3027900915858338, 0.3051055739707304, 0.29221494630919154, 0.2960264287155718, 0.3037959786267557, 0.3054689938009026, 0.3067781788887295, 0.3103638244896762, 0.29990790488913466, 0.29124306552604, 0.28449785377007936, 0.2683281634416828, 0.2607639933363205, 0.25066235268259734, 0.24070795815822518, 0.23225358822471148, 0.2234439303356067, 0.21247508925276756, 0.20290484018855176, 0.19202264824514786, 0.1812825824860029, 0.1745715715957275, 0.16123453257110706, 0.1483330266195799, 0.13775357563317359, 0.12995249383387605, 0.12248314608598294, 0.11524628215711358, 0.1068662691545908, 0.09925752040742097, 0.09491461365773492, 0.0888096258861661, 0.08285998566540777, 0.07955857430885074, 0.07515090091959982, 0.06912487154102427, 0.06571790569122556, 0.06218420175187285, 0.059648007378696535, 0.056236457896717405, 0.053701050314818255, 0.050438780023112945, 0.047942603571349836, 0.04628396011657493, 0.04407079279305644, 0.04197566392404467, 0.04065044582659373, 0.03843263841581283, 0.03649004643480355, 0.034503394231999766, 0.03298856319867913, 0.03182982647084812, 0.03030513996093217, 0.02903171660732246, 0.027796013513613656, 0.025891591071756738, 0.024823770052102987, 0.023888650865024494, 0.022225408434177665, 0.02143131209903332, 0.020442468500383303, 0.01954108895975225, 0.019119732166959193, 0.01820801066825897, 0.017559943358447485, 0.016864127435347848, 0.015915899573047062, 0.014837338415650882, 0.014301745236278977, 0.01384370323727025, 0.013448651426836645, 0.012757833458570459, 0.012174269531019433, 0.011703576655838651, 0.011296900104563596, 0.010925226160252847, 0.01052479934953232, 0.010205259008609606, 0.009737837903883191, 0.009270407985789084, 0.008865500854687205, 0.00855411141072306, 0.00815565248022131, 0.007919633409740006, 0.007457366820379746, 0.0070209103993221725, 0.006672825644433963, 0.006425889892156683, 0.006092312638461792, 0.005787395056671449, 0.005522301520722537, 0.0052122483588357485, 0.004947090028220006, 0.0047061565370036095, 0.0045256615582996, 0.004350124511413629, 0.004158067865450417, 0.003988560950932586, 0.003882215900666728, 0.0036753619786687175, 0.0034925766322569467, 0.0033289556189996486, 0.0032043172227270646, 0.003027151992363251, 0.0029189739264486032, 0.00278994164734917, 0.0026710893613556288, 0.0025741361840150648, 0.0024794805316135753, 0.002395918831945493, 0.0022793663862559436, 0.002189323688543221, 0.0020763761761054007, 0.001986067133954117, 0.001903999151982951, 0.0018354211265599093, 0.0017503111477114332, 0.0016886095049894394, 0.0016203466212999322, 0.0015356831061719195, 0.001487445130144761, 0.0014353865818202654, 0.0013872029084904295, 0.001321968874149994, 0.0012494938877812662, 0.0011956834320359635, 0.001150146261691987, 0.001111726016869001, 0.0010471310990837238, 0.001009280833823618, 0.0009693455628213198, 0.0009323209007456507, 0.0008872381710233799, 0.0008644499056500013, 0.0008369843515599982, 0.0008080330692775556, 0.0007832039863882997, 0.0007531120953268215, 0.0007135194878109313, 0.0006830804405828329, 0.0006604775385185758, 0.0006311790105661911, 0.0005956101358344386, 0.0005725944528913149, 0.0005408334131204569, 0.0005091980032518643, 0.0004826401381664148, 0.000461670806217131, 0.00043650648061185064, 0.0004155253416295789, 0.0004010105603428985, 0.00038308683954507033, 0.00036296352455591894, 0.0003469206766719331, 0.00033470144985557745, 0.0003180843824925111, 0.0003021559161749285, 0.0002905160091328181, 0.0002773918278909165, 0.0002662384181193362, 0.0002562667787610029, 0.00024693438190014403, 0.00024038438219169708, 0.0002277869144313738, 0.00022142046054780798, 0.00021371286165656025, 0.00020542991524639896, 0.0001978929599819116, 0.00018960063162396995, 0.00018187973931707766, 0.000176554067255306, 0.0001696395078198373, 0.00016318001282704107, 0.00015612268823691222, 0.00014945467564787075, 0.0001432043830155444, 0.00013716616429906685, 0.00013015593723931146, 0.00012435003078435641, 0.0001196393345746511, 0.00011429406272488234, 0.00010879764536956415, 0.00010322553686625421, 9.919758190174237e-05, 9.608281278876841e-05, 9.290145079340044e-05, 8.786808049276026e-05, 8.431057898534283e-05, 8.119606697653616e-05, 7.80947987402625e-05, 7.5449737845399e-05, 7.239732001557222e-05, 6.92806847997507e-05, 6.528552538381791e-05, 6.210627787410038e-05, 5.932722498537513e-05, 5.5721116561346964e-05, 5.3497011688377364e-05, 5.1420957218388455e-05, 4.89603920899758e-05, 4.693474877086409e-05, 4.515251573962061e-05, 4.309906812849991e-05, 4.182219624808855e-05, 4.032475953587756e-05, 3.9132168193840146e-05, 3.6951564444794357e-05, 3.555850786594062e-05, 3.40315796054396e-05, 3.25402438905167e-05, 3.1541347631314145e-05, 3.0199057117919474e-05, 2.9061647665511644e-05, 2.7835463171181e-05, 2.6955400994422927e-05, 2.569077852956286e-05, 2.4656651905392236e-05, 2.3721158148521035e-05, 2.3009108304303757e-05, 2.235711997713989e-05, 2.194567609765419e-05, 2.0836783920109617e-05, 1.9973414912355622e-05, 1.9398810728534497e-05, 1.8604129309912804e-05, 1.8070624579651444e-05, 1.7601798224713907e-05, 1.698220271180115e-05, 1.637188698803205e-05, 1.5775673778575892e-05, 1.5170203840090525e-05, 1.4631463795877132e-05, 1.4240441847360252e-05, 1.3700906367247464e-05, 1.3073293629181865e-05, 1.2364805863358573e-05, 1.1978027243845539e-05, 1.1485142948259035e-05, 1.0991615592601012e-05, 1.0610541608500898e-05, 9.94195955739651e-06, 9.49474482327901e-06, 9.05845041594223e-06, 8.656240208742631e-06, 8.278797799425358e-06, 7.98599592217749e-06, 7.680261589763239e-06, 7.417073705829563e-06, 7.112124344996832e-06, 6.925401550583095e-06, 6.672130959705808e-06, 6.358332871628038e-06, 6.233597711739196e-06, 5.997321168492695e-06, 5.723042900509343e-06, 5.480429792579931e-06, 5.293976743470413e-06, 5.133550566148175e-06, 4.976781406367937e-06, 4.81898728576505e-06, 4.677165746907959e-06, 4.593905912401388e-06, 4.464989980289854e-06, 4.250726216061208e-06, 4.12190319984881e-06, 3.92992499330007e-06, 3.829769519658402e-06, 3.736724112972432e-06, 3.5488183730292644e-06, 3.4363055540216837e-06, 3.26225802987466e-06, 3.1174880463909585e-06, 3.0079851847275482e-06, 2.9059705797622033e-06, 2.7944263444512743e-06, 2.703819387271127e-06, 2.592361482008328e-06, 2.4964221879879323e-06, 2.3696055091228898e-06, 2.271502845700649e-06, 2.1597856160196202e-06, 2.044305665064186e-06, 1.9896382969995806e-06, 1.8968714289618463e-06, 1.8236067293754827e-06, 1.7543568341857365e-06, 1.6512763775653497e-06, 1.5868825478574622e-06, 1.5374963954067167e-06, 1.4800276582867179e-06, 1.4119748204510096e-06, 1.361808308264185e-06, 1.3205572080342008e-06, 1.2747968822497383e-06, 1.2211346780523912e-06, 1.1926656947883625e-06, 1.1473401584054831e-06, 1.0744916850985684e-06, 1.0334910641111164e-06, 9.804087599114232e-07, 9.357204246075215e-07, 8.975680781926683e-07, 8.474737160431688e-07, 8.121694920641434e-07, 7.890692662471605e-07, 7.653795660268328e-07, 7.22880367973033e-07, 7.033140588231832e-07, 6.836050619454062e-07, 6.670933612364558e-07, 6.351731221323622e-07, 6.13345367367843e-07, 5.95266700956613e-07, 5.855609254664634e-07, 5.715837438101285e-07, 5.514068645169757e-07, 5.308690512870613e-07, 5.15743294468457e-07, 5.070984546104091e-07, 4.94967170903961e-07, 4.856188570082307e-07, 4.661427081601794e-07, 4.4794209813198416e-07, 4.333317239373158e-07, 4.2219382993201186e-07, 4.0648427448243616e-07, 3.8965395354825403e-07, 3.7626299284344815e-07, 3.643884916790662e-07, 3.4909260100793503e-07, 3.339284612966574e-07, 3.189364044814413e-07, 3.066393464772332e-07, 2.8924707293585827e-07, 2.747857102396515e-07, 2.6477857737165666e-07, 2.4833267220034876e-07, 2.391110820288635e-07, 2.2662907193289994e-07, 2.1547512439397095e-07, 2.0480556261837276e-07, 1.937200621399715e-07, 1.8340474057109966e-07, 1.770158458916683e-07, 1.713317527211286e-07, 1.6568068467994464e-07, 1.5892871796390966e-07, 1.5000451460214157e-07, 1.4372407854897718e-07, 1.3951872597897167e-07, 1.3185734196253243e-07, 1.2549544760877582e-07, 1.206200733816335e-07, 1.1696847945203477e-07, 1.1315694811015396e-07, 1.1073140720749504e-07, 1.0978910370570637e-07, 1.0794158467118483e-07, 1.0612580376858606e-07, 1.0299539683756905e-07, 9.9024446956185e-08, 9.615063081648871e-08, 9.417916035786405e-08, 9.089482382214131e-08, 8.694063233571804e-08, 8.214824834589128e-08, 7.987641960644003e-08, 7.740863865657122e-08, 7.409880892069117e-08, 7.193847393235937e-08, 6.980818162211897e-08, 6.749579828463072e-08, 6.451346224073847e-08, 6.158507007489567e-08, 5.9002540741259e-08, 5.6733129128890126e-08, 5.495409418287453e-08, 5.3135601189129376e-08, 5.156172006970584e-08, 4.9527896804830145e-08, 4.7437830102099786e-08, 4.346699395436312e-08, 4.05657973396924e-08, 3.8576596366326184e-08, 3.684344797238578e-08, 3.4575215938609116e-08, 3.2789213367692445e-08, 3.105907907737957e-08, 2.933443974494397e-08], [1.0, 0.8913828553999857, 0.779262262074288, 0.6795106242733474, 0.5796654057265118, 0.4945076884917313, 0.41179582332614867, 0.35782390070463704, 0.3199251046030807, 0.2896535379729942, 0.2737497737019361, 0.27721294690127674, 0.2827480257092663, 0.28753054321951327, 0.29429470146013675, 0.3044872055201853, 0.3081231831275305, 0.30889483888681335, 0.3140376497096929, 0.3142366409388896, 0.3073302620386382, 0.3019338098872168, 0.2933859701606332, 0.2873120417980263, 0.27980315109574755, 0.26757248762110586, 0.2603816719267853, 0.24461044597121206, 0.23484060328240425, 0.22099785982029777, 0.20303817516401762, 0.1947216766831389, 0.18376307900928265, 0.1754555152974711, 0.16667921117173037, 0.15968863400395356, 0.15144686035724528, 0.1457241552696256, 0.13485162148628924, 0.12501295931515374, 0.11668179087953215, 0.10747798281730012, 0.10059070517005156, 0.09350640730805426, 0.08783652333391495, 0.0808418162796413, 0.07710534113170134, 0.07350835627255264, 0.06868971537545931, 0.06516063930362329, 0.060364830511587524, 0.057412176770475824, 0.053492831932502545, 0.05032899594978371, 0.04664194072111739, 0.04418296150884069, 0.04217530294304304, 0.04083489125771593, 0.038088381423764556, 0.036447290768609815, 0.03491204108293914, 0.03346108301680363, 0.031116276732083444, 0.029875859166634537, 0.02871927395368363, 0.02806834773267838, 0.027284506299757864, 0.02690900998564184, 0.02580613363774601, 0.02483624861245723, 0.024498444736448997, 0.023434018901123496, 0.022364790913740717, 0.021709547474670292, 0.020562876655565648, 0.019440079096967447, 0.018787867372078607, 0.01813215881073749, 0.017557542969171294, 0.016845633184590824, 0.016316899476639845, 0.015720881679312675, 0.015113278461179493, 0.014455179987029084, 0.014075598817334911, 0.013661953652191633, 0.012904411121368543, 0.012187982207566601, 0.011469810405163884, 0.011119357363577912, 0.01062522584475979, 0.010178740827788602, 0.00965354742028457, 0.00922210218509147, 0.008810852591603885, 0.008461729025333408, 0.008144670697717182, 0.007788689489101096, 0.007497754762626104, 0.007155352648955953, 0.006855870747914403, 0.006514929713257921, 0.006228898052077668, 0.005967251755717103, 0.005677280976161209, 0.0053953988143200585, 0.005187910306545524, 0.004967227728974829, 0.004679924074857579, 0.004530439199731613, 0.004345873668910555, 0.004142119054247473, 0.00396935294399473, 0.003822024449341453, 0.0036719705950822145, 0.0035475109222994103, 0.003313938509429724, 0.0031669763905274634, 0.0030296183742340274, 0.002901878638453781, 0.0027583868533008473, 0.0026615440667866475, 0.002533402380756268, 0.0024234773815636408, 0.0022930991467081945, 0.002206824703685031, 0.0021198831188118227, 0.002024354495709983, 0.001947011985831799, 0.0018724752952497077, 0.0017969763619986594, 0.0017396654811167233, 0.0016650881113263558, 0.001617730859588408, 0.0015723473590261664, 0.0015367649132664544, 0.0014927584407917714, 0.0014241926437259804, 0.0013609445690051516, 0.001305974871869921, 0.0012613318640713877, 0.0011934011731090247, 0.0011458737124892312, 0.0011011196770928594, 0.0010570900349348876, 0.00100479653182344, 0.0009475324288992849, 0.0009138873359530221, 0.0008605319835624485, 0.0008206749083617615, 0.0007841353851359399, 0.0007515949329756652, 0.0007163048729844871, 0.0006768866970527737, 0.0006537896352632799, 0.0006282526020114108, 0.0006029162467106343, 0.0005764412819857319, 0.0005547408648066727, 0.0005279513762202181, 0.0004966406798179902, 0.0004785034126345369, 0.00045861505059940027, 0.0004358667943607423, 0.0004191360228790353, 0.0003952645453372998, 0.00037549947446551945, 0.00035394517736128515, 0.00033142860253120693, 0.0003155465444642627, 0.0003001478405178098, 0.00028933224667528323, 0.0002796924422311936, 0.0002715432567010051, 0.00025911017359410155, 0.0002473970163967995, 0.00024078017732770114, 0.00022846414674694356, 0.00022373643967164183, 0.0002186466140989737, 0.0002104297607007456, 0.0001997125699297386, 0.00018859340923235273, 0.0001791897462630107, 0.00017208488782547986, 0.00016505156697333936, 0.00016167042522331719, 0.00015722790963356613, 0.00015470770864915113, 0.00015071059276674405, 0.00014729588224324464, 0.00014310576580211395, 0.00013830840715627418, 0.0001334097108903761, 0.00012843675482381524, 0.00012370745323322957, 0.0001195518293790422, 0.00011556134925756506, 0.000110545217090504, 0.00010737057946858305, 0.00010123999323723444, 9.532321635839437e-05, 9.043107123401462e-05, 8.662502567023451e-05, 8.221832609075354e-05, 7.852432797411378e-05, 7.64711178990756e-05, 7.382438169183827e-05, 7.005573526830125e-05, 6.694866390292077e-05, 6.415052784260849e-05, 6.136443810196496e-05, 5.8945022150622054e-05, 5.677649432431142e-05, 5.3952719490270735e-05, 5.217016730623389e-05, 5.021211804495145e-05, 4.747805617064491e-05, 4.5618382829571716e-05, 4.414614391431115e-05, 4.238932991389439e-05, 4.0813728552113004e-05, 3.9075205458495846e-05, 3.751645655984038e-05, 3.639754494481905e-05, 3.480116863013179e-05, 3.275241084177113e-05, 3.104273626198699e-05, 2.9977578472151553e-05, 2.89000531427756e-05, 2.747751969562514e-05, 2.6355669647963336e-05, 2.475724655286683e-05, 2.3590583544378766e-05, 2.2137064706048704e-05, 2.0769705045702942e-05, 1.9801151561715e-05, 1.876381248302298e-05, 1.7859420918602734e-05, 1.71582843140449e-05, 1.6499426285557877e-05, 1.5745946180918255e-05, 1.5244552656938613e-05, 1.4370349805373821e-05, 1.3816829824872242e-05, 1.3274360938998147e-05, 1.2816908671815232e-05, 1.2358617951962891e-05, 1.1909514033939338e-05, 1.1372135964667917e-05, 1.1121517016391605e-05, 1.0787563037421579e-05, 1.0154667200764653e-05, 9.879992129458872e-06, 9.59355723917327e-06, 9.30166956987863e-06, 8.999296040100154e-06, 8.686195828280654e-06, 8.527020578015313e-06, 8.17874387912339e-06, 7.939134813447735e-06, 7.55623077684959e-06, 7.297470823064281e-06, 7.061891502068728e-06, 6.9070041212220185e-06, 6.646230938316958e-06, 6.310692249608348e-06, 6.09945876583253e-06, 5.8728157228103445e-06, 5.6108156864889625e-06, 5.437115776723601e-06, 5.171530599704869e-06, 4.895990663894253e-06, 4.739180987823172e-06, 4.601678432239939e-06, 4.450912372707571e-06, 4.335656532060657e-06, 4.162207764113618e-06, 3.982396790345133e-06, 3.83429347888783e-06, 3.6884825145996072e-06, 3.5135015601105086e-06, 3.3620309682430835e-06, 3.202223183379302e-06, 3.1023639879919747e-06, 3.028993737205169e-06, 2.94037150765603e-06, 2.811709949909945e-06, 2.6910098174186592e-06, 2.623419074928308e-06, 2.494360550932255e-06, 2.427442426594712e-06, 2.3245868323245227e-06, 2.210095614557234e-06, 2.127026048374797e-06, 2.058452876448136e-06, 1.978477419511034e-06, 1.901957350370138e-06, 1.8323878750798098e-06, 1.7463098672522333e-06, 1.6434394230567908e-06, 1.5778015803773375e-06, 1.5185448857387826e-06, 1.4614888641682827e-06, 1.4002532634989866e-06, 1.3544775082521743e-06, 1.306278700578955e-06, 1.2573294418319773e-06, 1.2075304994317912e-06, 1.1720952796028586e-06, 1.1080686570946641e-06, 1.0546391348930297e-06, 9.92246777642717e-07, 9.452289269924396e-07, 8.956516963534307e-07, 8.573263416005091e-07, 8.311953169901556e-07, 8.009066805964077e-07, 7.678700595018306e-07, 7.462816915155525e-07, 7.11778613643396e-07, 6.916169007438385e-07, 6.629387861209508e-07, 6.381307274956551e-07, 6.092307174584018e-07, 5.906820683637143e-07, 5.671599700641551e-07, 5.416292024969801e-07, 5.220936952295331e-07, 5.032750568503823e-07, 4.772641994850759e-07, 4.555282035167686e-07, 4.277539293178188e-07, 4.127799980685387e-07, 4.036410984353287e-07, 3.9321368679764917e-07, 3.829989770838346e-07, 3.6317057783920786e-07, 3.414313837431415e-07, 3.304098371884036e-07, 3.1473779538475436e-07, 3.040577233478751e-07, 2.9114947084377493e-07, 2.796539279150757e-07, 2.7282824315413413e-07, 2.6318207402473327e-07, 2.5247389187619456e-07, 2.419061845032616e-07, 2.3497170842428613e-07, 2.272669605057142e-07, 2.2047764782757402e-07, 2.1463613225859238e-07, 2.112875305819111e-07, 2.0334322398940032e-07, 1.9798371999393098e-07, 1.9324916260640538e-07, 1.8347943655562835e-07, 1.7369293202077288e-07, 1.6254479971329737e-07, 1.5763802528465213e-07, 1.5217787854443454e-07, 1.4654559102210718e-07, 1.3882544450274163e-07, 1.3436999060624178e-07, 1.3131993343115913e-07, 1.2790599776999734e-07, 1.227603197179026e-07, 1.1810427456058534e-07, 1.1549147098605736e-07, 1.0943476201824405e-07, 1.066108021030426e-07, 1.0282627681315375e-07, 9.973770467095997e-08, 9.372436154648301e-08, 8.926621691449253e-08, 8.59270647202167e-08, 8.307471969633919e-08, 8.040177644786108e-08, 7.552353177611219e-08, 7.207954038632628e-08, 6.861355961596247e-08, 6.532200564655344e-08, 6.173671261880018e-08, 5.908073290661854e-08, 5.616760701319274e-08, 5.372652535493645e-08, 4.971221491322059e-08, 4.6017230276800476e-08, 4.332301711230462e-08, 4.1100524425956854e-08, 3.8799806613020105e-08, 3.65844701094419e-08, 3.5411329662052394e-08, 3.363780244109946e-08, 3.198370107528506e-08, 3.068220604542998e-08, 2.8806631686489147e-08, 2.780026245377997e-08, 2.6939250285510154e-08, 2.568515421558653e-08, 2.434794775920272e-08], [1.0, 0.8889863446309453, 0.787705458872442, 0.6946247698880746, 0.6101923379588657, 0.5358952494481513, 0.4727605517616058, 0.4144916541359485, 0.37074283773518407, 0.3226135198114186, 0.3016695156034855, 0.2929175368500694, 0.28487262330152086, 0.2884225132244669, 0.2924460427887847, 0.29903410210695125, 0.31385844403842594, 0.32059245620249077, 0.3236694263553257, 0.33108192897371047, 0.3443190086763801, 0.3386010923303401, 0.33993209790082846, 0.3319561782631154, 0.32328186465856074, 0.3150610832217453, 0.3032486160299449, 0.2897398688059137, 0.2777428110110165, 0.26395014561402597, 0.2516211092974533, 0.2371385505128245, 0.22690816923048737, 0.21499863123408586, 0.20674432530274386, 0.1986604021559733, 0.1866334494258182, 0.1749081604310973, 0.166928906566083, 0.15840126476055796, 0.1498596939960873, 0.14287663302232806, 0.13446096326610335, 0.12511566644327993, 0.11802880793589472, 0.11211870975394565, 0.105140840924108, 0.09970652106389954, 0.09329280839573013, 0.08778076321990284, 0.08320961814634832, 0.07858941149435289, 0.07357995774327802, 0.0701775951443987, 0.06588068640475513, 0.06183483427930514, 0.059418067435939706, 0.05742191466591119, 0.054650288053265834, 0.05270084041650954, 0.051515954582627255, 0.05020938141910719, 0.047882533483173464, 0.04667499697216432, 0.045051656891497725, 0.0429100631844808, 0.04139358342160344, 0.03983261197498125, 0.03747870332872423, 0.0363512475508441, 0.03441541003624785, 0.03288608583805559, 0.031284180731554444, 0.029960229058816554, 0.028513947529074105, 0.027724415783502716, 0.026686715598659302, 0.02487518637718502, 0.0235412208743845, 0.022789563872418928, 0.021846454370192545, 0.020802961912831475, 0.020193057719505095, 0.01940084011539021, 0.018621507726712148, 0.018137844723637043, 0.0176552202502949, 0.01696585109747941, 0.016205531675383453, 0.015405096425441842, 0.014787330691543584, 0.014055786187684875, 0.013377771647282825, 0.012689796346173435, 0.01224926201204852, 0.01174630119703051, 0.010974317345876856, 0.010248360620949892, 0.009780202890675433, 0.009202958997607383, 0.008837622789178217, 0.008400133108533036, 0.007994732657069969, 0.0076360802406874725, 0.007322496132082146, 0.00700802020755119, 0.006719284907809712, 0.006449977445217193, 0.006161417686249704, 0.005849950983681493, 0.005587938940544048, 0.005410658908726737, 0.005158720407598959, 0.004948261394620138, 0.004697184970085826, 0.004550481894495631, 0.004332059149253819, 0.004169326561529866, 0.004018437490559217, 0.003854533094446612, 0.003727094871146721, 0.0035324227289007825, 0.0033598412511743007, 0.0031932004094573805, 0.003078205695570082, 0.002912745142760744, 0.0027770044809930336, 0.0026493689044679194, 0.0025459669925721917, 0.0024251006980560374, 0.002353109707385944, 0.0022667600018942808, 0.0021807479906676853, 0.002072751996303342, 0.0020032432391216804, 0.0019109027578573744, 0.0018488564537702298, 0.001794323430029025, 0.0017135668803211672, 0.001652601025463334, 0.0015714798674477555, 0.0014903460612237368, 0.0014412926979172165, 0.0013861037938242588, 0.0013429825949895459, 0.0012921863910483073, 0.001232169177476374, 0.0011802990960577283, 0.0011351531563256732, 0.0010921220830358797, 0.0010587536206486566, 0.0010141990745106582, 0.0009806980815727727, 0.0009239023641234976, 0.0008756272673395994, 0.0008340883801620139, 0.0008075497738694039, 0.0007489810773352295, 0.0007190035439899612, 0.0006840910812045914, 0.0006459606352028428, 0.0006193978081474548, 0.0005928864716731989, 0.0005724868551588891, 0.0005457669518887071, 0.000525614694408672, 0.0005004724245515076, 0.00047747609536654626, 0.0004558008560599581, 0.00043457442149964114, 0.0004139025890768036, 0.0003997959571117591, 0.0003831469698819105, 0.0003687975375405992, 0.00035155112124049645, 0.00033639277173171345, 0.0003225536729645771, 0.0003114723650943656, 0.00030200114148574097, 0.0002917463593750441, 0.0002797390368523717, 0.0002698301593136355, 0.00025872926983466283, 0.000248709599865421, 0.00023773815657595205, 0.00022905722863849172, 0.00021803632657020616, 0.00021141695248678172, 0.0002030083737602953, 0.00019303040065255772, 0.00018307787812834694, 0.00017360914662190916, 0.00016507521836042253, 0.00015878628679633693, 0.00015211373376839378, 0.00014637788960011316, 0.00014194948429369162, 0.00013616035386873675, 0.00012993935656976122, 0.00012358423520864297, 0.00011893085576750523, 0.00011414530325274102, 0.00010993254914791752, 0.00010467631204921154, 9.995371273936304e-05, 9.636726789040479e-05, 9.224773258200348e-05, 8.752494506906767e-05, 8.353177029666865e-05, 7.97490850099729e-05, 7.684046162888313e-05, 7.341651499368251e-05, 7.02652110816758e-05, 6.748105674219516e-05, 6.373799942533418e-05, 6.070375414418501e-05, 5.764440219006835e-05, 5.524185341551243e-05, 5.3050517477307805e-05, 5.145250832065399e-05, 4.891411720067485e-05, 4.646884389526583e-05, 4.4286939160484715e-05, 4.277177351568871e-05, 4.135960630168973e-05, 3.9704472083099796e-05, 3.823466310094418e-05, 3.744321263068666e-05, 3.6393661823574834e-05, 3.498678996505416e-05, 3.336127676653143e-05, 3.2473208048091605e-05, 3.1441685037038006e-05, 3.0299966521871546e-05, 2.933200822620289e-05, 2.853846146171521e-05, 2.7420238376448373e-05, 2.640058306833936e-05, 2.5179753080271575e-05, 2.38702185761427e-05, 2.2849864966208316e-05, 2.19014069155679e-05, 2.090745774101919e-05, 1.9970095864797007e-05, 1.9286631826332215e-05, 1.8384794816142243e-05, 1.7617607381914885e-05, 1.6865053719798902e-05, 1.6039917790017816e-05, 1.5066156053225639e-05, 1.4380697853850562e-05, 1.396437416275691e-05, 1.33987445000141e-05, 1.295731335476082e-05, 1.2193617571832398e-05, 1.1779625798881658e-05, 1.1272914199720306e-05, 1.080773147541244e-05, 1.04102347322951e-05, 9.941604105413734e-06, 9.596964207098893e-06, 9.295283813214509e-06, 9.019858977758905e-06, 8.671985417620675e-06, 8.35271405226673e-06, 7.893738968998174e-06, 7.558271921065969e-06, 7.283614692767002e-06, 7.088597890994273e-06, 6.7660157690805994e-06, 6.470748280573254e-06, 6.2628473040633785e-06, 6.082662577020691e-06, 5.855982691695912e-06, 5.629420263738775e-06, 5.406916321705693e-06, 5.1671513787750045e-06, 4.94246553100735e-06, 4.689351072481153e-06, 4.497204122466468e-06, 4.339794653230036e-06, 4.178485271347646e-06, 4.01257294611555e-06, 3.876945738745888e-06, 3.7187399876417553e-06, 3.6107769111879325e-06, 3.4407685305534625e-06, 3.3099272975374963e-06, 3.178539980571081e-06, 2.9872080342986313e-06, 2.8911550279106565e-06, 2.7329996610466773e-06, 2.5875855213244262e-06, 2.4828114957534054e-06, 2.3959787368220365e-06, 2.315667228121624e-06, 2.203264806169521e-06, 2.0917570293374544e-06, 1.9964961331430322e-06, 1.9209118327560826e-06, 1.8451967038447677e-06, 1.782485119976784e-06, 1.7267586032328993e-06, 1.6507733611014277e-06, 1.6034273291091598e-06, 1.5530656235156488e-06, 1.4979952006875621e-06, 1.4399095629710137e-06, 1.3676824391749332e-06, 1.309718201485512e-06, 1.2586672581798451e-06, 1.2021392467492199e-06, 1.1508726964106752e-06, 1.1074790490374743e-06, 1.0665896241851457e-06, 1.0311731171287227e-06, 9.636138584981757e-07, 9.3019323586463e-07, 8.69064230777648e-07, 8.424668493782839e-07, 8.101797097840131e-07, 7.48525996036739e-07, 7.205777420430514e-07, 6.882078387800818e-07, 6.598261588004121e-07, 6.351140867688334e-07, 5.983528402732614e-07, 5.745783499151009e-07, 5.600529948508633e-07, 5.352669686154827e-07, 5.220008568693684e-07, 5.027391863552658e-07, 4.825682324531627e-07, 4.673293362990202e-07, 4.4759630252343755e-07, 4.340871807900958e-07, 4.102322224630884e-07, 3.8737694055579786e-07, 3.800909258015068e-07, 3.715352291590637e-07, 3.57651998547053e-07, 3.469022621433869e-07, 3.318937176176147e-07, 3.164456774051075e-07, 3.023439505129061e-07, 2.9152015287492836e-07, 2.815980567995509e-07, 2.728900466184357e-07, 2.6505200390848336e-07, 2.5861450096513213e-07, 2.4940369313649036e-07, 2.4395073338970723e-07, 2.3747292258215506e-07, 2.2985197618976972e-07, 2.24241766043247e-07, 2.157281425817325e-07, 2.038511417532666e-07, 1.9660312021509869e-07, 1.9218971027321335e-07, 1.863232631606727e-07, 1.7865960495349163e-07, 1.742344728861411e-07, 1.688505076524695e-07, 1.6225776894596912e-07, 1.5545770715245093e-07, 1.4972813510134555e-07, 1.4496190311628128e-07, 1.3839815512587034e-07, 1.3440190868851653e-07, 1.3032151176041228e-07, 1.2667548313466166e-07, 1.2108952754242255e-07, 1.1597624538242397e-07, 1.1129035076851986e-07, 1.0819447704663572e-07, 1.037347024679823e-07, 9.710734329358504e-08, 9.270403467378056e-08, 8.931659411171262e-08, 8.584073037668961e-08, 8.186150756087979e-08, 7.920431256340548e-08, 7.47943496590618e-08, 7.109158696085496e-08, 6.805916537996957e-08, 6.47977535543746e-08, 6.06009312972007e-08, 5.8040768340991816e-08, 5.502037299221908e-08, 5.225999169392088e-08, 4.9879545952731546e-08, 4.8023306637835315e-08, 4.503643688275892e-08, 4.287708624860956e-08, 4.128710920488235e-08, 3.951062868405762e-08, 3.747893448143672e-08, 3.597976744497477e-08, 3.476673126501938e-08, 3.373162817806054e-08, 3.280951096535278e-08], [1.0, 0.8837202432035012, 0.7775509479917337, 0.6832581693281697, 0.5908436701721557, 0.5177413192298158, 0.4548406174756014, 0.40160235208839806, 0.36153760140148505, 0.3326149115619571, 0.31563775575188635, 0.3057868813648737, 0.3030341193016649, 0.29242686933108186, 0.293576136927067, 0.29773720741784704, 0.2957842781470702, 0.29778229581264476, 0.2913659643255312, 0.29616078010350066, 0.29903795099795605, 0.2910483333020662, 0.28873580570906876, 0.2837784611500844, 0.27661407151359135, 0.26747460163586007, 0.25907586505462726, 0.2486954868755638, 0.2388456900826469, 0.22490087690757932, 0.2177301161241922, 0.20729502374540204, 0.1928991051364045, 0.185787697080462, 0.17519186781305143, 0.16981940185247962, 0.1619363883493013, 0.1511664569687539, 0.14338821113091516, 0.13666201321682359, 0.1308893599025906, 0.12661730943415447, 0.12151618310193628, 0.11409270997940452, 0.1086175025711227, 0.1018288538308048, 0.09662929251875066, 0.09064550129142607, 0.08616646740038635, 0.08050676203831368, 0.07613128495469887, 0.0722646293501323, 0.06751916938091373, 0.06386546721452767, 0.05980307053770035, 0.05643267889092189, 0.05335768589205805, 0.05037972578017016, 0.047552208398624715, 0.045966037977603645, 0.043696044573661, 0.04137815043895313, 0.03869555791787091, 0.036814619026112556, 0.035722767959551795, 0.03387711144790081, 0.032333672544453, 0.03128148026237896, 0.030002368225152336, 0.028853325810065066, 0.028016154543979058, 0.027127506084774402, 0.02621636947256718, 0.025351298561070303, 0.024028468546946208, 0.023454714012789243, 0.022492877086092957, 0.021778760687563625, 0.020894455757094203, 0.020227397645277048, 0.019442633028893784, 0.018673965942384047, 0.017886399627461618, 0.017346294490275832, 0.016594331806888823, 0.016087125305036132, 0.015468730756522168, 0.014963378403423423, 0.014617761030136173, 0.014079518440671979, 0.013259623323556539, 0.012769822381419944, 0.012401464146672831, 0.011867357331630135, 0.011341289475889254, 0.010890912544685428, 0.01047217411625306, 0.009965609564191165, 0.009381191659798798, 0.008803011592824593, 0.008371321467092008, 0.007981209485825747, 0.007530186780572443, 0.0071785299284585335, 0.006782043452049453, 0.006534427555857261, 0.006241758138352013, 0.005925067889260228, 0.0056252959400144515, 0.005356564654465062, 0.005020478830670397, 0.004837650202165717, 0.004622280811150691, 0.004398368152228183, 0.004169408393914721, 0.004009709571365617, 0.0038082198260998394, 0.00364711897593116, 0.003521079025670132, 0.003353744343262474, 0.003225243654554348, 0.003103383215756367, 0.002968490256001554, 0.002825858980554013, 0.002726822850017245, 0.0026563448619370024, 0.002517298074835846, 0.0023748701354195656, 0.0022546283630306063, 0.0021781877986327977, 0.002105232943656746, 0.00202012942179082, 0.0019482265152906979, 0.0018936661507995293, 0.001805954056579989, 0.0017299403711332686, 0.001647506850611222, 0.0016037798989056015, 0.001542946649294838, 0.0014894141735599573, 0.0014400335658584376, 0.0013930499772822577, 0.0013626946698799876, 0.0013090504262444366, 0.0012707401262867495, 0.001238298766670731, 0.0011974486887776725, 0.0011498294609553349, 0.0011083889454180206, 0.0010613404029661967, 0.001012729168642236, 0.0009767129405404053, 0.0009363147559931389, 0.0009020618135228505, 0.0008524551320751206, 0.000816163265033805, 0.0007722362034746911, 0.0007426955518844513, 0.0006999238864390855, 0.0006767096453947378, 0.0006439742323994371, 0.0006209171821726673, 0.000592162367564984, 0.0005583897996512407, 0.0005428079022609669, 0.0005182527528955962, 0.0004914453494419068, 0.0004677689244720296, 0.00044670510082489535, 0.0004265262169380072, 0.00040583435244495093, 0.0003883088742907909, 0.0003720501608753787, 0.00036046068557484966, 0.0003488092482664334, 0.00033355174473091536, 0.0003156877579371807, 0.00029965870923029354, 0.00028550304340827626, 0.00027540458731591187, 0.0002672596993279161, 0.0002583854624030342, 0.000250115279634202, 0.0002412468752656457, 0.000233081978748801, 0.000222671625991685, 0.00021730100909595062, 0.00021178990401721218, 0.00020663177648999666, 0.00019927724480137815, 0.00019453140050078882, 0.00018518301753603418, 0.00017855675333792114, 0.0001705032970097919, 0.00016206978520579853, 0.0001557714766827216, 0.00014695013958289236, 0.00014221443285687542, 0.00013596816412887847, 0.00013067454032909346, 0.000123629725289657, 0.00011838548570059289, 0.00011522317559265206, 0.00011147969542682978, 0.00010827391040510475, 0.0001037369858943036, 0.00010118135995202909, 9.882557171268131e-05, 9.483040215318037e-05, 9.133350714095281e-05, 8.957555197796065e-05, 8.768674870938767e-05, 8.315145316273247e-05, 7.836548464372364e-05, 7.475802252883145e-05, 7.20716190447875e-05, 6.902967663374615e-05, 6.611151498045476e-05, 6.31447458402098e-05, 6.010955270091592e-05, 5.809122329525391e-05, 5.45760326976573e-05, 5.192581249703331e-05, 4.9527719940729044e-05, 4.7075260458585376e-05, 4.539768890585733e-05, 4.352646732582552e-05, 4.216761127889118e-05, 4.0975114046858735e-05, 3.8618262829091324e-05, 3.706632082476777e-05, 3.6173177850819454e-05, 3.530280456791201e-05, 3.4064241078826665e-05, 3.291296332909843e-05, 3.1322210707779535e-05, 3.0064340576454783e-05, 2.917575916827223e-05, 2.7908006331945914e-05, 2.6808236642505252e-05, 2.596253112765677e-05, 2.4824813373653947e-05, 2.3828239548663664e-05, 2.329676075192037e-05, 2.2815448551867037e-05, 2.218578401651086e-05, 2.1663765474890145e-05, 2.0965787936612105e-05, 2.0203778020866143e-05, 1.973099555131368e-05, 1.9351129378577928e-05, 1.885502960355767e-05, 1.8495860066956817e-05, 1.7899338314798315e-05, 1.7422243670360233e-05, 1.665897533087149e-05, 1.6042978061144617e-05, 1.569004513615956e-05, 1.52580446162952e-05, 1.4979368374128646e-05, 1.4128236755621141e-05, 1.3880663125537968e-05, 1.3316003503267652e-05, 1.2972462602693164e-05, 1.2490766889919553e-05, 1.2205365759230438e-05, 1.1579486966251528e-05, 1.1165065798552461e-05, 1.0776386075105665e-05, 1.0431989550104447e-05, 9.978249132686494e-06, 9.640527508261374e-06, 9.404710320569452e-06, 8.953249893467046e-06, 8.271266717355822e-06, 7.868970140359162e-06, 7.5148476239632426e-06, 7.026768285455615e-06, 6.6857818185178144e-06, 6.1461950161085535e-06, 5.856620302283218e-06, 5.510381517494674e-06, 5.27287231721264e-06, 4.9973136995587404e-06, 4.78664211332594e-06, 4.510451759191562e-06, 4.238202121698775e-06, 4.039810350482807e-06, 3.855146667771232e-06, 3.6900121480092274e-06, 3.5467976077376352e-06, 3.3693878378966743e-06, 3.2657354962084314e-06, 3.150863140985602e-06, 3.0302746143171385e-06, 2.981834551050974e-06, 2.946463600683379e-06, 2.8983130111537273e-06, 2.8526723546467292e-06, 2.798127373271856e-06, 2.737038046668793e-06, 2.6877662527147987e-06, 2.6460786749748315e-06, 2.5869053560201692e-06, 2.4745292317456097e-06, 2.395444779173567e-06, 2.248329763273109e-06, 2.1908578616046985e-06, 2.1200193332570272e-06, 2.0585339496879056e-06, 1.9948420116170897e-06, 1.9147749355524545e-06, 1.8517978635677626e-06, 1.803235618841311e-06, 1.7331508702556833e-06, 1.671285966695249e-06, 1.6084509587621434e-06, 1.5406186989255133e-06, 1.4489710094134946e-06, 1.3879357871399076e-06, 1.3203796849140179e-06, 1.2870845175043679e-06, 1.2355399836291197e-06, 1.1788186388157439e-06, 1.1389875927963712e-06, 1.0914589411255767e-06, 1.0286640565729929e-06, 9.7074710115604e-07, 9.40024095495652e-07, 9.102140986653246e-07, 8.604231757640911e-07, 8.160168450518861e-07, 7.80594631181651e-07, 7.340468159749404e-07, 6.953154249090787e-07, 6.674912812665291e-07, 6.347106211194111e-07, 5.995885909904049e-07, 5.769334020378976e-07, 5.387774824445854e-07, 5.036694162158981e-07, 4.801402916285681e-07, 4.5603552530955626e-07, 4.331118569739423e-07, 4.1444154873542513e-07, 3.922977043288332e-07, 3.769707460069153e-07, 3.639748435722632e-07, 3.5045893181111977e-07, 3.3788971308314384e-07, 3.232542036381602e-07, 3.1204937492364496e-07, 3.0154451478789194e-07, 2.82786510034856e-07, 2.7507685973869885e-07, 2.648622745226659e-07, 2.572267158408001e-07, 2.523796883970361e-07, 2.4182197774657664e-07, 2.3434268329315038e-07, 2.2735108574833958e-07, 2.1935607928668795e-07, 2.1412487211000036e-07, 2.0454679518621205e-07, 1.9901782563534815e-07, 1.9047656603105755e-07, 1.843446859112625e-07, 1.7796660384139984e-07, 1.7345683991632804e-07, 1.677360073418712e-07, 1.6455174984464462e-07, 1.5997095108290889e-07, 1.555284279563967e-07, 1.4778020629487358e-07, 1.414220962115773e-07, 1.3637651202913813e-07, 1.2953194619709442e-07, 1.2590796000460927e-07, 1.227570557064725e-07, 1.1661708289535162e-07, 1.1195439085380553e-07, 1.050756680132396e-07, 9.972105784574218e-08, 9.578701348947417e-08, 9.172679069186452e-08, 8.871493553297527e-08, 8.545089946309992e-08, 8.200902870053181e-08, 7.948362559424219e-08, 7.663060498337692e-08, 7.428596724410836e-08, 7.166960528808066e-08, 6.979604995785166e-08, 6.759315522822937e-08, 6.534849933160815e-08, 6.393232178224651e-08, 6.19803450499979e-08, 5.8845307441107135e-08, 5.6874760191094624e-08, 5.458565399148612e-08, 5.248319406493656e-08], [1.0, 0.890859064934563, 0.7839043896125527, 0.6833871533733973, 0.6032120704077043, 0.5390449226340197, 0.4737900072910195, 0.4210054698495502, 0.3783863547245299, 0.3418010889851002, 0.31294997473292546, 0.2880114404942611, 0.2835767807304144, 0.2850368475947908, 0.2877048268716388, 0.28837410680725284, 0.28535278048026547, 0.27555745400516, 0.2738353184654878, 0.27380038731702394, 0.27653180786823056, 0.28146792063112275, 0.2757571745839848, 0.26666506733537565, 0.26439061404885583, 0.2619993737396104, 0.25422649737980746, 0.24880013436554607, 0.23965813322160956, 0.23385621343640992, 0.22641735427798546, 0.2198354421717296, 0.2138910448946871, 0.20371473201808354, 0.19420269305090063, 0.18577971729321816, 0.17602646889258192, 0.16905002995556367, 0.1584603746299947, 0.1515927342194062, 0.14424715068668215, 0.13529757755398986, 0.12880291231009075, 0.1225467343222034, 0.11767580508917588, 0.11238534191246909, 0.1084453026126735, 0.10183312188003482, 0.09478080834390605, 0.0878222124232297, 0.08127819776434503, 0.07669209790557133, 0.072513268233647, 0.0681027209857261, 0.06568976869039621, 0.06292483652522524, 0.06003015761461424, 0.05707130243043075, 0.05458697287263042, 0.0524633975960597, 0.04980595648645608, 0.04815633892149688, 0.046698677629983254, 0.04475277965309117, 0.04278147403156546, 0.04067610439964863, 0.03901636837827379, 0.037673697213093806, 0.03554786347382785, 0.03461138349077037, 0.03348160893933116, 0.03156919477602595, 0.030480020159670832, 0.028883796801315104, 0.02805173752347073, 0.026400645032153586, 0.025437884606783076, 0.024498689010508105, 0.02339674051712897, 0.022445672828542713, 0.02151005861537907, 0.020395426517759708, 0.019547897701721686, 0.018728617385563046, 0.017862446376086673, 0.0172994819889724, 0.016345847094666355, 0.015619336600152103, 0.014968971863513795, 0.014201659260067178, 0.013695289133610206, 0.013100073935490604, 0.012648719010349302, 0.012188970723918712, 0.011671158676438299, 0.01106097740191548, 0.01044579621337191, 0.00979745461222594, 0.009353079939266932, 0.008852754289260238, 0.00846150272799531, 0.00812144209777797, 0.007712208265098542, 0.007391454312281349, 0.007024323937358341, 0.006535277968674253, 0.006231165513647798, 0.005756580855421448, 0.005402585893149907, 0.005138198769648014, 0.0048945911477500026, 0.004663369837838797, 0.004489380640982966, 0.0042853898167789315, 0.004111290053899076, 0.003909118889160979, 0.0037946860868765496, 0.0036444733528794753, 0.003569522107561771, 0.0033699360941009796, 0.0032601425005136958, 0.003145818510418873, 0.0030351638632862116, 0.0029413136855471825, 0.0028440265095990764, 0.002781913701948943, 0.0027055897440187845, 0.002621287337049331, 0.002522666958834102, 0.002454953200056687, 0.0023948241924071833, 0.002306415739992112, 0.0022243198620131212, 0.0021721792149832363, 0.002087284479085986, 0.002019810866081605, 0.0019459452139661377, 0.0018973756239627389, 0.0018323386095600426, 0.0017302664036794844, 0.0016463648200346999, 0.0015670652752965788, 0.0015076024428805712, 0.0014310823965368704, 0.0013536816168560092, 0.0012751983889842254, 0.0012020980821381287, 0.001150218244651265, 0.0011061238145986696, 0.001056960291239488, 0.0010089100795422463, 0.0009531580675307793, 0.0009032385164561365, 0.0008591933562780065, 0.0008280921008094486, 0.000787341322547886, 0.0007484499018729335, 0.0007063497600194962, 0.0006735716003045886, 0.0006344472518472464, 0.0005987116349766662, 0.0005690879408138755, 0.0005413327917735381, 0.0005236464999201567, 0.0005059658899470198, 0.00048453847750187714, 0.00046286230298675995, 0.00044761006270450227, 0.0004364282103326327, 0.0004238449044691618, 0.000413118436698494, 0.00039910896340698474, 0.0003872973896797999, 0.0003754225270348305, 0.00036515335773811523, 0.0003516592388646703, 0.00034150437572047, 0.00032409769618307806, 0.00031346093953794695, 0.00030001619838905395, 0.0002934087154565521, 0.00027995789051128424, 0.0002678300791205229, 0.0002585352897489436, 0.000245802144960625, 0.000234588900844519, 0.00022436154978609666, 0.00021818248472981074, 0.00021036300684290033, 0.00020045566809069506, 0.00018542168165941523, 0.00017640888960326204, 0.0001672932017148184, 0.0001561746399048854, 0.00015030906635700805, 0.0001435322486891067, 0.00013608012618196086, 0.00012695855952447375, 0.00012034616780252413, 0.00011300244549523619, 0.00010942579763861483, 0.00010522411603067492, 0.00010022660192428865, 9.527853201750705e-05, 9.151363511767747e-05, 8.646182251007009e-05, 8.132526956649567e-05, 7.769029979286226e-05, 7.52081997649672e-05, 7.315591546791407e-05, 7.072925782452617e-05, 6.802296377221806e-05, 6.617517396581655e-05, 6.414622868517738e-05, 6.134869918878953e-05, 5.964408846308824e-05, 5.704085436421969e-05, 5.457653723824667e-05, 5.2142889249317245e-05, 5.00159357454736e-05, 4.7874857535136294e-05, 4.661221293820478e-05, 4.5109071729469794e-05, 4.37285767207955e-05, 4.207826297938235e-05, 4.047938435975311e-05, 3.890004153471415e-05, 3.7261563842368386e-05, 3.580182628194494e-05, 3.462590667722434e-05, 3.317781983120822e-05, 3.206124180547322e-05, 3.072017685278976e-05, 2.9212616704453466e-05, 2.742204245885578e-05, 2.6286760418658832e-05, 2.5453929386820865e-05, 2.4566773287981332e-05, 2.3664661662303695e-05, 2.2355876932008883e-05, 2.1269247949665207e-05, 2.0496225130618312e-05, 1.9659537750271276e-05, 1.884673998210353e-05, 1.772369495910799e-05, 1.700655049949959e-05, 1.610425803661229e-05, 1.5235846553047598e-05, 1.446208530400488e-05, 1.3970191966228236e-05, 1.3500051706901787e-05, 1.2974917462527482e-05, 1.2556641766691548e-05, 1.2045605345990783e-05, 1.1472938008778475e-05, 1.1100709605529956e-05, 1.0468600670675356e-05, 9.993966026468714e-06, 9.603255309630387e-06, 9.316098729845117e-06, 8.941081281559907e-06, 8.57147420261549e-06, 8.098699657253064e-06, 7.829088549278342e-06, 7.5087868921158134e-06, 7.179017541673054e-06, 6.80098680467367e-06, 6.452324930672658e-06, 6.151104433997343e-06, 5.963431738872225e-06, 5.785086082460078e-06, 5.547209208398046e-06, 5.3502439305694585e-06, 5.101425766739041e-06, 4.87788877269044e-06, 4.711383653370758e-06, 4.5362182663268995e-06, 4.38166589630369e-06, 4.242753461712041e-06, 4.0943623247404544e-06, 3.938495424822504e-06, 3.7310689387196815e-06, 3.600951259592303e-06, 3.4745718836550325e-06, 3.370133923585765e-06, 3.1568402949866564e-06, 3.0619802088779626e-06, 2.9069763735070403e-06, 2.7898910270232963e-06, 2.6954437330060993e-06, 2.578425319313583e-06, 2.4840825140370784e-06, 2.3693088654850824e-06, 2.258520880976175e-06, 2.1609415503587643e-06, 2.057811895022017e-06, 1.953399149545256e-06, 1.8736296994471366e-06, 1.7932569946611275e-06, 1.714620935002219e-06, 1.668309370930883e-06, 1.6016732293189537e-06, 1.5485055985721882e-06, 1.4995492884317224e-06, 1.4339656215716327e-06, 1.3728003439288403e-06, 1.2902370819893051e-06, 1.2408780766830274e-06, 1.1778441861831757e-06, 1.121683318751384e-06, 1.0427872978884022e-06, 1.002916363384255e-06, 9.646145507783732e-07, 9.223870650012813e-07, 8.779356119906537e-07, 8.413963809335515e-07, 7.944346548551937e-07, 7.556489937884748e-07, 7.25213332641239e-07, 6.946562237781807e-07, 6.643969539408402e-07, 6.387074787989201e-07, 6.104988123441447e-07, 5.883890218560917e-07, 5.641163916979972e-07, 5.385916503391602e-07, 5.192811170833211e-07, 5.008423179098046e-07, 4.804228494904244e-07, 4.593217149355933e-07, 4.382993156701129e-07, 4.188217943354269e-07, 4.035903180609988e-07, 3.8918821118695545e-07, 3.8048205404803467e-07, 3.6559635502642516e-07, 3.511526545104775e-07, 3.4127988590329817e-07, 3.24564233616887e-07, 3.145589097626721e-07, 3.060801365208858e-07, 2.9611500409880837e-07, 2.8928031009215683e-07, 2.783991958758686e-07, 2.696897636428089e-07, 2.6228854891519366e-07, 2.529001737433863e-07, 2.448450865581298e-07, 2.3501588893420871e-07, 2.242614057576732e-07, 2.1714492598744562e-07, 2.096700716807124e-07, 2.0266117200993803e-07, 1.9507013889501957e-07, 1.8865362945384694e-07, 1.791113159781797e-07, 1.7244007006129595e-07, 1.640797428038493e-07, 1.5964096040995363e-07, 1.5327229743313704e-07, 1.4755288673491012e-07, 1.4138681626093574e-07, 1.343654653213169e-07, 1.2911231328349266e-07, 1.23265120735327e-07, 1.1827671917155899e-07, 1.1416642909528182e-07, 1.0922702855342818e-07, 1.0447580982982366e-07, 9.966128481086098e-08, 9.526772277802873e-08, 9.006845469758578e-08, 8.660294667769116e-08, 8.300347174744242e-08, 7.96252783411987e-08, 7.633010596620935e-08, 7.360489422045649e-08, 7.039587673986867e-08, 6.739386203366836e-08, 6.450482545173549e-08, 6.247966097313912e-08, 5.93379480470048e-08, 5.519755520703023e-08, 5.148568685108036e-08, 4.914095228880366e-08, 4.61380557214655e-08, 4.389575722065493e-08, 4.151055142044299e-08, 4.031093558326091e-08, 3.8698505217794775e-08, 3.6976633712849614e-08, 3.514550179222378e-08, 3.323976927963546e-08, 3.1680036766946764e-08, 3.040567592405465e-08, 2.919528460093848e-08, 2.8176800068728277e-08, 2.7556830768931747e-08, 2.6782685187872372e-08, 2.5399489749777817e-08, 2.4480978135294123e-08], [1.0, 0.8798696394952764, 0.7698197725283213, 0.6767057177533854, 0.5787058292374135, 0.49229650829334426, 0.4295495411145093, 0.3784052389609168, 0.342896161617371, 0.3145521985955469, 0.29685497579264314, 0.28934622527605597, 0.2875991521393517, 0.2949483767470263, 0.3043641383895208, 0.30034762664527115, 0.30299069906080783, 0.30553023955150194, 0.3101884756110468, 0.3058085749915914, 0.30496474669484175, 0.30478775525708895, 0.30007280003577574, 0.2957015029158803, 0.28886791453781857, 0.28125758349866986, 0.2685151749427109, 0.26295453428677346, 0.255268942503376, 0.24534666304978311, 0.23621160744124126, 0.22773661021194885, 0.21852720169671644, 0.20409663370611755, 0.1973227534540999, 0.18401032372297457, 0.17030986740315168, 0.15994103746674357, 0.15177560803026705, 0.13811284541564994, 0.12945161521595835, 0.1207567812074693, 0.11264007228517954, 0.1067235970657669, 0.09837955902219425, 0.09243102208043144, 0.08495806694020668, 0.07957422259098497, 0.07416629145024081, 0.0675249915154481, 0.06308551723913126, 0.059403228504043455, 0.05647839442449376, 0.05375387702368611, 0.05188755850282093, 0.04995363585561036, 0.04799271358652645, 0.046384384270661716, 0.04484874723273717, 0.04291657323656118, 0.04192881187002823, 0.04092164602435977, 0.03945241478819193, 0.03818432527096774, 0.0369595472447381, 0.035019768435574215, 0.034135119790860466, 0.03359721176950083, 0.0327494767331764, 0.03174940691831443, 0.030026807240839316, 0.029198364216770196, 0.0283980106036094, 0.02759492958166836, 0.026825338656658815, 0.026028305400016792, 0.024795297312065912, 0.02357288878912485, 0.022932075450320638, 0.021577519566581334, 0.020543363994048994, 0.019755176793265536, 0.01861348661960894, 0.017501180533194268, 0.016473172179564937, 0.015491712076397572, 0.014645344885867577, 0.013852086802861553, 0.013111994486709312, 0.012492362789347691, 0.011970246011564439, 0.01138900941140295, 0.010714291322475656, 0.010139291621284826, 0.009798775238089924, 0.009267779059758402, 0.008897796298701676, 0.008468122699309369, 0.008054663806765616, 0.0076944919330659695, 0.007199601944400625, 0.006926242859252644, 0.006640957301741901, 0.006319353031559226, 0.006056422456139662, 0.0056799223719563915, 0.005494001446947627, 0.005181860335671803, 0.004984282656897689, 0.004786724995424254, 0.004591083879647083, 0.004406920258903392, 0.0041802383866708604, 0.003981800321288252, 0.003805407684732013, 0.0036421506101048896, 0.003391651700794725, 0.0032438731132908437, 0.0030749495708060205, 0.002977184178178909, 0.0028806594718764045, 0.002799285443941457, 0.002712596605592002, 0.0026422944784831753, 0.002554429272416069, 0.002476544170310969, 0.0023788103492906484, 0.002313210749630717, 0.00223440158325063, 0.002145532990908294, 0.002074035486996159, 0.0019434787884741673, 0.0018874125467985533, 0.001781637229903793, 0.0016729459472578248, 0.0016004313700248407, 0.0015435442194138508, 0.001484157118556414, 0.0014399041397886597, 0.0013599351109229065, 0.0012948691517707047, 0.001236505812860963, 0.00118811940933083, 0.0011375788295702827, 0.0010968250174430748, 0.0010422164095805393, 0.0010070007262756948, 0.0009484908545472982, 0.0009125219166855154, 0.0008784352853700847, 0.0008483784714412435, 0.0008057026623922321, 0.0007746213224997172, 0.0007381662407447232, 0.0007233612578439116, 0.000681638257277512, 0.0006555104013752564, 0.0006281636050536074, 0.0005928141391254938, 0.0005694666486301254, 0.0005458125086320684, 0.0005340958072626429, 0.0005018030102257996, 0.00047613621230601093, 0.0004610187016655597, 0.0004422837342621867, 0.0004136188509114694, 0.00039161159900406997, 0.0003760914514764363, 0.0003514711715391395, 0.0003284210179317722, 0.0003148254042684454, 0.00029990124164884003, 0.0002789471097222354, 0.0002637916741004086, 0.0002494586559739207, 0.00023991999727682636, 0.00022820742257654496, 0.00021959474094092416, 0.00021095761532781415, 0.00020318876744195098, 0.00019324438323936377, 0.00018717218460815517, 0.00017937247791279692, 0.00017239861870686998, 0.00016670631342058376, 0.00016030059486829207, 0.00015729920166814132, 0.00015391074361997267, 0.00014819265850269704, 0.00014211485018949334, 0.000136675882133352, 0.00013146046044401112, 0.00012739379379572054, 0.0001239844966360315, 0.00012077793033587052, 0.0001141963156977102, 0.0001095661411085985, 0.00010515422123164915, 0.00010255567539779268, 9.852261988802358e-05, 9.444781070548447e-05, 8.981582924287243e-05, 8.713248603886298e-05, 8.347242565666553e-05, 7.982063938605498e-05, 7.55704402563091e-05, 7.078568963432792e-05, 6.771939317079222e-05, 6.399922925826894e-05, 6.096734796921522e-05, 5.792388111178823e-05, 5.5515826147707224e-05, 5.373471815328304e-05, 5.0288962350774004e-05, 4.748033265757148e-05, 4.590981677966169e-05, 4.4257422244988384e-05, 4.235584234067814e-05, 4.030682888881235e-05, 3.8791846564009284e-05, 3.660343035020562e-05, 3.548209841092089e-05, 3.392614199646731e-05, 3.24929312009699e-05, 3.148841100026632e-05, 2.9464332656449114e-05, 2.811383851226482e-05, 2.678960189428325e-05, 2.5740536469888174e-05, 2.4785872683652302e-05, 2.401943592947135e-05, 2.3129724167404755e-05, 2.2194400270954573e-05, 2.1543423039080122e-05, 2.0510395065584205e-05, 1.9618825272291112e-05, 1.8785024971500884e-05, 1.8023977482323734e-05, 1.7325387368489943e-05, 1.658872551443689e-05, 1.6111116609058268e-05, 1.538355258367416e-05, 1.4422060305673798e-05, 1.3880718973788179e-05, 1.3328658981558991e-05, 1.2784384722819967e-05, 1.2193534660702295e-05, 1.1784883969185638e-05, 1.1394879027021746e-05, 1.103764494413495e-05, 1.0770411966852259e-05, 1.0395314955618897e-05, 9.9158041215357e-06, 9.632482423955417e-06, 9.179491903773448e-06, 8.829926743101006e-06, 8.434985340321001e-06, 7.996276686253088e-06, 7.605742704265439e-06, 7.317298701403831e-06, 7.019783526710726e-06, 6.75672510498477e-06, 6.5397086415181815e-06, 6.36617886339688e-06, 6.076264548075561e-06, 5.8586419912697144e-06, 5.6634362588975185e-06, 5.3285142637609995e-06, 5.0925405833932125e-06, 4.898288558580388e-06, 4.717353430626676e-06, 4.504766322322683e-06, 4.35639828877154e-06, 4.1840191410361335e-06, 4.045695558576672e-06, 3.833638673336254e-06, 3.668330260065397e-06, 3.5103460828159906e-06, 3.362094580784814e-06, 3.2513542766927125e-06, 3.103565754555386e-06, 2.976088443075583e-06, 2.8337825624214153e-06, 2.725979638335093e-06, 2.6016703103441576e-06, 2.497700076645001e-06, 2.3655343184474966e-06, 2.2691688672909377e-06, 2.1587391611128886e-06, 2.077596913315829e-06, 1.9906443420273284e-06, 1.9032542529315998e-06, 1.8273840944058014e-06, 1.7467307676638327e-06, 1.6634407815499178e-06, 1.6140458396993333e-06, 1.5538054207119145e-06, 1.5125176732917308e-06, 1.4393054658411873e-06, 1.3930061063667385e-06, 1.3480499070176117e-06, 1.273026420893946e-06, 1.2332950192557562e-06, 1.1818961960073137e-06, 1.1375093838680253e-06, 1.0956836666068256e-06, 1.055161160160602e-06, 1.0259765235302795e-06, 1.0074769896419266e-06, 9.726097261654596e-07, 9.362084201373741e-07, 8.946513703382226e-07, 8.595991743060884e-07, 8.326688185022598e-07, 8.103486740520003e-07, 7.90987911985602e-07, 7.574476103954017e-07, 7.351702809164655e-07, 7.141687312304188e-07, 6.80937285579456e-07, 6.605524876833907e-07, 6.358118499552637e-07, 6.152144330513148e-07, 5.966810738126209e-07, 5.82195681118495e-07, 5.511880827576415e-07, 5.288280968296793e-07, 5.12426431013224e-07, 4.956119550922913e-07, 4.759198070577568e-07, 4.635554665411758e-07, 4.413304654404731e-07, 4.214038671064983e-07, 4.0075581380723267e-07, 3.780005034910663e-07, 3.636929788275377e-07, 3.4379440116197463e-07, 3.2280710683517147e-07, 3.085702194834164e-07, 2.9600928892778947e-07, 2.8423740384908987e-07, 2.7270640579373413e-07, 2.6243352061840357e-07, 2.4950438737198885e-07, 2.41370032242233e-07, 2.3102752613869749e-07, 2.2403374403282163e-07, 2.1683244261176077e-07, 2.1093477083859021e-07, 2.0305667597342459e-07, 1.912129536253837e-07, 1.8287233173458573e-07, 1.7373729848289548e-07, 1.6727885331999223e-07, 1.6125714834437825e-07, 1.5378460418849478e-07, 1.4767000256176051e-07, 1.4137934271783417e-07, 1.3438581446980421e-07, 1.3018668885804218e-07, 1.2456025456775432e-07, 1.2078201513041073e-07, 1.1795496249392472e-07, 1.1325895892469997e-07, 1.0852281028299926e-07, 1.0548896291924209e-07, 1.0136331998750272e-07, 9.66500596573528e-08, 9.349729161578439e-08, 9.029304696810607e-08, 8.687911974215437e-08, 8.334035070357994e-08, 8.111495024859299e-08, 7.744441559235896e-08, 7.456039047046627e-08, 7.188323151323819e-08, 6.922996908003975e-08, 6.670870002352948e-08, 6.356143847821726e-08, 6.099163261527392e-08, 5.806104312846232e-08, 5.5418542187266525e-08, 5.32465348060054e-08, 5.133202765407452e-08, 4.9414692186983606e-08, 4.716700553585733e-08, 4.5160446581530727e-08, 4.348864276314419e-08, 4.1809280647560305e-08, 4.050247873230452e-08, 3.826474561346725e-08, 3.6590745772755e-08, 3.528533765876559e-08, 3.347490941164462e-08, 3.2602960636208423e-08, 3.142793731876564e-08, 2.982274427508403e-08, 2.8776929315705105e-08, 2.704564869408791e-08, 2.5987696956546373e-08], [1.0, 0.9088155703212223, 0.8097087671160232, 0.7267306793497117, 0.6294318377296226, 0.5492267141399233, 0.47688338688854254, 0.4190370507669112, 0.3671102368234182, 0.3348935818520739, 0.316257519445272, 0.3040619664520296, 0.2980927487787106, 0.2877610209136408, 0.2885857297013561, 0.2941044532689041, 0.2973289298626166, 0.2985114682165106, 0.29207409911673093, 0.28765848844126, 0.28083519912998406, 0.28470873934314095, 0.2734672004398432, 0.2704342676135832, 0.262735829851154, 0.25517418849461565, 0.24732396724439304, 0.24079723970429473, 0.2355185563095306, 0.22114648657987432, 0.20726568985440003, 0.1941692596661567, 0.18714175762765087, 0.17691332670125223, 0.16952525410779284, 0.16417807115352173, 0.15890884809035188, 0.14786700246727097, 0.1405623357447355, 0.13362927307696304, 0.12574315164223868, 0.11676071230639082, 0.11227041840393273, 0.10699401513538934, 0.1020573285467004, 0.09657481845774393, 0.09131594381581082, 0.08595632158463742, 0.08107356469607095, 0.07590439393393007, 0.07040955618180743, 0.06590708581534711, 0.06226751155467124, 0.05894735578644955, 0.05584092193964568, 0.05338712333584942, 0.0498097356363441, 0.04775623941826136, 0.04488862242540193, 0.04249282029459455, 0.03998215709626287, 0.038085708936919725, 0.03626503815265924, 0.03509767902984517, 0.033263899486842975, 0.032083426868926804, 0.031210491542668205, 0.02984287131800366, 0.028517421996543866, 0.027029354325042717, 0.025781711947459065, 0.024939169532078132, 0.024018590589701638, 0.02296873775187073, 0.021941302891989225, 0.02108695280781509, 0.020262365979031947, 0.018891487298157962, 0.01809326445236856, 0.01736842267482549, 0.016610556130560217, 0.015897338677141524, 0.015240505482002962, 0.014433898968661596, 0.013876970610639118, 0.01333172492915386, 0.01290241467035025, 0.012549961998006579, 0.01194197089295623, 0.011481731536163543, 0.010885194106875795, 0.010534194219850553, 0.010072450534121126, 0.009751147254195281, 0.009147483053240554, 0.008659254387337131, 0.008255889646912788, 0.007908895646787551, 0.007503829220156729, 0.007087075708711779, 0.0067527154376707125, 0.006428096171336302, 0.006057204831906953, 0.005754077115103905, 0.005442335673997396, 0.005192183192032771, 0.004921047901293803, 0.004674262845867938, 0.004426018734592034, 0.004232732237655922, 0.004078831612050123, 0.0038692269552145944, 0.0036616954407043224, 0.0035014518276422777, 0.0033201203559026686, 0.0031665287945016746, 0.003019729726266631, 0.0028903548274635824, 0.0027757817007743836, 0.0026619759167029306, 0.0025969107487722027, 0.002501440297323816, 0.002399531618986924, 0.002331968149667057, 0.002271154079190301, 0.0021924198798993232, 0.0021346988139095305, 0.002062919406006728, 0.0020137245082362844, 0.0019520130646573323, 0.0018576790014056452, 0.0017647947982523905, 0.0016828570012662294, 0.0016295318921293865, 0.0015608198881731739, 0.001484708172257596, 0.0014318061076011909, 0.0013803843605767298, 0.0013337774641661658, 0.0012703635794705853, 0.001215028187408464, 0.0011645170249930145, 0.0011057482963854322, 0.0010529940124223457, 0.00101385867552243, 0.0009814666133989727, 0.0009375442124418099, 0.000905353092445521, 0.0008675077694015891, 0.0008343701568913574, 0.0007951813735108106, 0.0007632950152376495, 0.0007353005159820949, 0.0007096733150604241, 0.0006701124028354583, 0.0006456604235762495, 0.0006249072215357991, 0.0006059776222874983, 0.0005820155825888823, 0.0005624654210048633, 0.0005412072110103641, 0.0005233172141537675, 0.0005038356874151983, 0.0004740812735258708, 0.0004615221308484988, 0.00044580917160508493, 0.00042520206388945586, 0.00041208267862868165, 0.0003958551034025684, 0.0003822413281825112, 0.0003657426303256817, 0.00035611773887604567, 0.00033503278068411515, 0.00031982391609836075, 0.00030544634630357465, 0.00029474410323984505, 0.0002822143893737678, 0.0002682861734697101, 0.0002579725254084312, 0.00024737891605505145, 0.00023614101690380742, 0.00022829682832507721, 0.0002194656460609854, 0.00021198125695201723, 0.0002047688446698425, 0.0001977777757259989, 0.00019089372106128038, 0.0001827357510035931, 0.00017364665905233222, 0.0001681890935172139, 0.00016159622482970164, 0.0001544311329820981, 0.00014658454057664305, 0.00014014434729768294, 0.00013414452195614705, 0.00012844163756841747, 0.00012233043781885672, 0.00011690360906500682, 0.00011248978037379687, 0.00010664796134539481, 0.00010147166336358966, 9.509567997869173e-05, 9.132087613986991e-05, 8.664668107723218e-05, 8.288235604815993e-05, 7.905241882971105e-05, 7.635072314297798e-05, 7.275575347192638e-05, 7.054638824129676e-05, 6.779352278546292e-05, 6.509956415193023e-05, 6.24201027004992e-05, 6.003634338211505e-05, 5.778481875326506e-05, 5.548952635098326e-05, 5.346499632643524e-05, 5.154659131142166e-05, 5.009214935738366e-05, 4.818505624432312e-05, 4.6461427790194356e-05, 4.501428801924959e-05, 4.3834100774819615e-05, 4.2586332687923016e-05, 4.098212383075618e-05, 3.988821165322861e-05, 3.8440373338529245e-05, 3.7399572470640816e-05, 3.622404367972606e-05, 3.459559854638326e-05, 3.329436720707174e-05, 3.209892555890243e-05, 3.0600445414581756e-05, 2.992777204381422e-05, 2.8624124705754582e-05, 2.7806765073113733e-05, 2.644671980891264e-05, 2.5242956219870944e-05, 2.417016577481082e-05, 2.3251644208711852e-05, 2.251165445863941e-05, 2.1534086975962125e-05, 2.0566408871725305e-05, 1.9860960642412165e-05, 1.872510788312536e-05, 1.755469068799782e-05, 1.6733037431875268e-05, 1.6055710181346027e-05, 1.5124857819688239e-05, 1.4544628437527894e-05, 1.3481067595313068e-05, 1.2633302437237639e-05, 1.1970588946974204e-05, 1.1421686722745592e-05, 1.0810011601600121e-05, 1.0367156549322694e-05, 9.867076083311125e-06, 9.447400734953208e-06, 9.124143462540576e-06, 8.776397968055425e-06, 8.382166395803085e-06, 8.033876791454083e-06, 7.743244024237332e-06, 7.326518680504196e-06, 7.074149924506546e-06, 6.771694615746289e-06, 6.5682737307989135e-06, 6.423593845170747e-06, 6.2817744267841026e-06, 6.155097777408845e-06, 5.932180635284085e-06, 5.746943678911609e-06, 5.583892357037622e-06, 5.383609444213391e-06, 5.223854932777611e-06, 5.019924999693481e-06, 4.816250034284728e-06, 4.61553565018523e-06, 4.452331043572269e-06, 4.2726517055692165e-06, 4.1228104839123305e-06, 3.949741227958156e-06, 3.7413106186462928e-06, 3.620009115518366e-06, 3.5191263864558262e-06, 3.3802932229393704e-06, 3.231878390528484e-06, 3.085121065232138e-06, 2.9862964162429915e-06, 2.8566294866486527e-06, 2.771358923296314e-06, 2.6605656953758863e-06, 2.5946257006363248e-06, 2.4992830291880728e-06, 2.4031145344873517e-06, 2.2520329195941067e-06, 2.1569974940268716e-06, 2.045951178493275e-06, 1.9599179806182947e-06, 1.8742581292130424e-06, 1.7954570638568759e-06, 1.7264791431653103e-06, 1.651704858645655e-06, 1.5890902443035109e-06, 1.5118617234718645e-06, 1.4475598327790936e-06, 1.3654767237045513e-06, 1.314062863616887e-06, 1.2495615427701409e-06, 1.1932825826459937e-06, 1.1527896411572635e-06, 1.107996721070579e-06, 1.060905135521918e-06, 1.0125693433471168e-06, 9.751486616759852e-07, 9.243541639630264e-07, 8.877113472705855e-07, 8.534624958115819e-07, 8.21269425470737e-07, 7.910104478136032e-07, 7.504691359634944e-07, 7.211989667576852e-07, 6.961773265293345e-07, 6.677257772884485e-07, 6.416876614448326e-07, 6.169142139389434e-07, 5.918760076992312e-07, 5.707021347771127e-07, 5.450737095075159e-07, 5.132222657874184e-07, 4.954310214928094e-07, 4.802219154529857e-07, 4.5870112516487396e-07, 4.4646020879595835e-07, 4.299874806446237e-07, 4.087500610148506e-07, 3.929711173931073e-07, 3.7910884264464384e-07, 3.673773361726468e-07, 3.5606160839291104e-07, 3.4409677212493906e-07, 3.306460486678211e-07, 3.2075236911747397e-07, 3.085179423405135e-07, 2.9147005822906826e-07, 2.80346833138101e-07, 2.7198821448088455e-07, 2.667521211176435e-07, 2.5793849004684804e-07, 2.477456433795642e-07, 2.3821172024362656e-07, 2.2941501127795244e-07, 2.2494946666202132e-07, 2.1687900158872903e-07, 2.1241078537903281e-07, 2.0689311228357012e-07, 1.9841247037967487e-07, 1.91740338602611e-07, 1.8402660760654803e-07, 1.7891911944264915e-07, 1.6921348916705554e-07, 1.5740959819724007e-07, 1.5011411729188045e-07, 1.4491253560517876e-07, 1.3734894541025007e-07, 1.2931344035532479e-07, 1.2262055947984357e-07, 1.186088720336742e-07, 1.1034304161028476e-07, 1.0283840221241928e-07, 9.548907741005191e-08, 9.1372942720895e-08, 8.704680984329292e-08, 8.297692534789399e-08, 7.819293125095224e-08, 7.467389042815026e-08, 7.054355047843982e-08, 6.729640636450742e-08, 6.463409996983184e-08, 6.252099406438604e-08, 5.912467581032444e-08, 5.653820069392493e-08, 5.4711502361591967e-08, 5.2783776401218496e-08, 5.154594772915096e-08, 5.018855334087343e-08, 4.9050086636186356e-08, 4.764691721609306e-08, 4.554759022935814e-08, 4.3352072185615716e-08, 4.276231095933218e-08, 4.2119005428352773e-08, 4.126254096036464e-08, 4.026142302684205e-08, 3.836069220432527e-08, 3.6807752706966184e-08, 3.607213032527911e-08, 3.46168899059638e-08, 3.3522697010633554e-08, 3.227310903777731e-08, 3.169922922670625e-08, 3.1074169926681045e-08], [1.0, 0.8842633775608003, 0.7891019110526264, 0.6942883918401991, 0.6115148709105407, 0.5191269712214515, 0.4542363205373742, 0.39033916463779184, 0.3525074815973093, 0.3256591912066273, 0.30850987711708, 0.2940879756969423, 0.29157878149009026, 0.2917721985623985, 0.29093122296346124, 0.2923334654921277, 0.29263819747577247, 0.2957792516357412, 0.2999181161698945, 0.29247202026284147, 0.2891801872011261, 0.2823001951919714, 0.27699389457929674, 0.2696838692735857, 0.26727499872953353, 0.25145796343177146, 0.24378193738481316, 0.23430344410511217, 0.2301072665213529, 0.22144744884709117, 0.21512142422656685, 0.20313601754850563, 0.1911321910424399, 0.18209094268173365, 0.17347728881766827, 0.16550782162900068, 0.15822037503775205, 0.14968004218570996, 0.14221064069003642, 0.13636923642803944, 0.12565203651534462, 0.11979838733563289, 0.11329073817486573, 0.10512147109737288, 0.10077071328357817, 0.094418514848826, 0.09014780819794543, 0.08508297493118863, 0.08195981917263664, 0.07803536361727902, 0.07274911209845182, 0.06914644780034833, 0.06454143372345665, 0.05984303344877205, 0.056155535224137396, 0.05355717280471424, 0.052235814500155735, 0.04932899103148736, 0.047959156172559914, 0.04530833729650707, 0.04398694376938354, 0.04276455294042746, 0.04084191280504197, 0.03934091874580332, 0.0371512298039367, 0.03535373718204463, 0.033876154294902414, 0.032987809493457296, 0.031683740162791886, 0.030468883407263628, 0.02991233122301031, 0.028617332935716413, 0.02696222532095231, 0.025121915269564022, 0.024180451999873474, 0.023130273844661837, 0.022040647378844584, 0.021071818338835983, 0.02017657804498191, 0.019102920246092135, 0.017975646512748796, 0.017150911837721872, 0.016249945175202764, 0.015028987124603882, 0.014190383929739354, 0.013379766610770179, 0.012783780288663601, 0.012038227350106344, 0.011415190197464928, 0.010634891971254888, 0.010318470145417825, 0.00974321942730849, 0.009259448436547815, 0.008790432041254534, 0.008385928942610012, 0.0080537872928859, 0.007743824155099427, 0.007350437233378692, 0.006943365140669927, 0.006665047826982012, 0.006496908088409601, 0.006178518509252384, 0.006009520760848978, 0.005711040696969212, 0.005421383406139173, 0.005303116473686273, 0.005086574598980377, 0.0048039022495335, 0.004497805179848203, 0.00422606193281406, 0.0039917734340893145, 0.0037376676155083137, 0.003549701835616435, 0.0034543149194751674, 0.003289410146630201, 0.003177352019893859, 0.003048738781937862, 0.0029224923950626172, 0.0027424025346856886, 0.0026028665477048113, 0.002443803603209917, 0.002370769844975633, 0.0022913545647353767, 0.002224519402563575, 0.00213845262008195, 0.00206612491672, 0.0019723582280922482, 0.0018946516020807204, 0.0017938215392156044, 0.0017240532001266823, 0.0016491715710088219, 0.0015731253836300382, 0.001514601118562855, 0.001422907703124894, 0.0013746518061500282, 0.0013000131827924726, 0.0012560621284798046, 0.001192352409086128, 0.0011477992530879474, 0.0010963604017900272, 0.0010501942298157896, 0.001002198999407872, 0.0009656023947240413, 0.0009223462450840569, 0.0008829079979026475, 0.0008405379138134311, 0.0008026891145214906, 0.0007662277302683455, 0.0007393577885631214, 0.0007002454847531086, 0.0006726638102379002, 0.0006352641188878048, 0.0006048789028539776, 0.0005627624292224569, 0.0005319738689718006, 0.0005094636794202577, 0.0004883733715853383, 0.0004568703168101628, 0.00043454576886240294, 0.00041434254307398135, 0.00039074806550813457, 0.0003666575068788711, 0.00034573761611750997, 0.00033244152150090897, 0.0003177319859199953, 0.000303502405543948, 0.00028820179248231136, 0.0002751840273005678, 0.0002634256092018748, 0.00025343361274161695, 0.00024135201411147709, 0.00022907167538997858, 0.00022137623672781442, 0.00021354516153502634, 0.00020574767682744505, 0.00019748764203667184, 0.00019006246697670777, 0.00018274812197175314, 0.00017559637026091194, 0.0001690525259771132, 0.00016473004924073885, 0.0001600661847882641, 0.0001544389611537257, 0.00014856711291257878, 0.00014394398230585032, 0.00013604080471087734, 0.00012956601352759952, 0.00012579687802242155, 0.00012144550599526888, 0.00011582005215326809, 0.00011124880728439336, 0.00010621628888401652, 0.00010118494744022697, 9.608921979078593e-05, 9.008313675685582e-05, 8.551910375105776e-05, 8.24290439788416e-05, 7.875288462652268e-05, 7.525208864269813e-05, 7.081336489506078e-05, 6.815634047047052e-05, 6.440331080244366e-05, 6.0742785764121076e-05, 5.8154274861243763e-05, 5.531979992392325e-05, 5.202670080627275e-05, 4.933105032371987e-05, 4.7247091715093565e-05, 4.552167007232806e-05, 4.405751302419576e-05, 4.257588317845399e-05, 4.1128023435208747e-05, 3.9650561543467956e-05, 3.79410676344105e-05, 3.701322958996212e-05, 3.541704484012568e-05, 3.384671441039009e-05, 3.2144024068901375e-05, 3.083333960570495e-05, 2.9857005286723396e-05, 2.865538217079112e-05, 2.721073965140968e-05, 2.6126076123198464e-05, 2.523214029601727e-05, 2.4351408395546684e-05, 2.3446203974817992e-05, 2.2657179186252103e-05, 2.1517423313007898e-05, 2.0802799228238578e-05, 2.017812151473184e-05, 1.9160953852295854e-05, 1.8513145059136077e-05, 1.765640152987949e-05, 1.666117926382129e-05, 1.606636029583878e-05, 1.5492901872061254e-05, 1.4889421923104364e-05, 1.4162210818271236e-05, 1.3526486137290792e-05, 1.3009096579334198e-05, 1.2452602548451757e-05, 1.1967501201341742e-05, 1.1467890451291421e-05, 1.0958205441777823e-05, 1.0483140236294244e-05, 1.0056326364436969e-05, 9.664237728281243e-06, 9.163939444767069e-06, 8.809300800956392e-06, 8.444374010171133e-06, 7.98739421523259e-06, 7.60367694357561e-06, 7.380474865404406e-06, 7.100706383114109e-06, 6.84041555638153e-06, 6.563268430142998e-06, 6.294617529453735e-06, 6.037588801779915e-06, 5.899210799172129e-06, 5.668864979741153e-06, 5.470785788498164e-06, 5.289763061250186e-06, 5.057842734877348e-06, 4.898113367427211e-06, 4.749555195062119e-06, 4.605021120825485e-06, 4.445235425117025e-06, 4.3133483832356926e-06, 4.16263406165639e-06, 4.026792203933418e-06, 3.8363621705115495e-06, 3.7095187125067374e-06, 3.563192846357396e-06, 3.3532435303075954e-06, 3.2314152548078096e-06, 3.0789520980093485e-06, 2.9668119890507007e-06, 2.8812605138463046e-06, 2.750628988837957e-06, 2.59849728783726e-06, 2.4707279284408235e-06, 2.352298119480096e-06, 2.235172309423096e-06, 2.130272125539539e-06, 2.0414726229555343e-06, 1.9369435682830955e-06, 1.843167457023568e-06, 1.7749639175046258e-06, 1.69656448585072e-06, 1.617078446279868e-06, 1.5731577099550138e-06, 1.5050090171636478e-06, 1.4518278655613518e-06, 1.3841603701339865e-06, 1.3099628904062768e-06, 1.2683529057253052e-06, 1.214572134438728e-06, 1.1839725397395445e-06, 1.1497210688136253e-06, 1.113376091925016e-06, 1.0788865948571787e-06, 1.0443799157539739e-06, 1.0110548163781015e-06, 9.727327734807804e-07, 9.447930377487755e-07, 8.998573545255499e-07, 8.686320978573895e-07, 8.302268810469437e-07, 8.08739958877814e-07, 7.840536881048208e-07, 7.611966580164471e-07, 7.327584720199241e-07, 7.071555691876252e-07, 6.781512064340107e-07, 6.502631145313482e-07, 6.261236662296608e-07, 6.01898026183289e-07, 5.773675197728289e-07, 5.517528217192829e-07, 5.281890412466796e-07, 5.024923484326399e-07, 4.812204108781329e-07, 4.658104906691049e-07, 4.393785182378818e-07, 4.269224744164724e-07, 4.108374402991575e-07, 3.974618615618222e-07, 3.795329159454156e-07, 3.6599459952868744e-07, 3.5016822465885556e-07, 3.339406511958627e-07, 3.2079129261500625e-07, 3.0690165104870893e-07, 2.92949892989023e-07, 2.787350933452117e-07, 2.6536573055142736e-07, 2.564139799629775e-07, 2.485587710560791e-07, 2.3810687739742053e-07, 2.2768956101918704e-07, 2.2071174392699573e-07, 2.12709845704146e-07, 2.0317690352647493e-07, 1.9733205492800905e-07, 1.8813160713419655e-07, 1.825350166595623e-07, 1.7674656995935673e-07, 1.6838095181193255e-07, 1.6093444463705274e-07, 1.5379067754920393e-07, 1.4723056730679795e-07, 1.4200253706353263e-07, 1.3434771697713605e-07, 1.2966200543466044e-07, 1.2325290625500224e-07, 1.1858690449571396e-07, 1.1497239889941863e-07, 1.1185738714029704e-07, 1.0758301716980361e-07, 1.0339356811355108e-07, 9.816812322363427e-08, 9.200653522728551e-08, 8.922305347745845e-08, 8.57302725847395e-08, 8.29932601552287e-08, 7.895072922844014e-08, 7.580098157237644e-08, 7.360223038200281e-08, 6.995152782577952e-08, 6.668403753382635e-08, 6.220842656778815e-08, 5.892278787469176e-08, 5.655459320437865e-08, 5.45040426958247e-08, 5.3192508305298104e-08, 5.0204189191218966e-08, 4.831094716334435e-08, 4.618854369381858e-08, 4.413911910299575e-08, 4.27489190885422e-08, 4.148934666933975e-08, 3.951653207986715e-08, 3.807304225618676e-08, 3.6959997538915287e-08, 3.5853581058956756e-08, 3.4715842698855e-08, 3.409910005293103e-08, 3.325103383190295e-08, 3.2209242765299e-08, 3.086027515494906e-08, 3.034662141145378e-08, 2.983159914919029e-08, 2.9187296091755294e-08, 2.8227791647767023e-08, 2.7618566217880122e-08, 2.684227434930226e-08, 2.629188886705213e-08, 2.548029952677558e-08, 2.4912098095092855e-08, 2.418788751651527e-08, 2.2821144602959225e-08], [1.0, 0.8929938182105492, 0.79514387518871, 0.7073796000725596, 0.6311838825878393, 0.5461099234202611, 0.4953142685055805, 0.4445131669176672, 0.39132580445001386, 0.3569509097647006, 0.33236905685380363, 0.3156567433051369, 0.3051799590553689, 0.3010018523146825, 0.3051404463116294, 0.3016802388795975, 0.3063952094703606, 0.31300106870619804, 0.3108349268025718, 0.29863045272877126, 0.29357034971412277, 0.2917836935027115, 0.2877792754889793, 0.2812104206239682, 0.26975525706920994, 0.2636101997663221, 0.2553641651756106, 0.24251184699573128, 0.23604146363421463, 0.22334448881827224, 0.21514492984056938, 0.20641903614867385, 0.1952764783641761, 0.18423581747002152, 0.17134761558741166, 0.1628451800111536, 0.1542945374936126, 0.14669445229508338, 0.13710748499103576, 0.1278757940224376, 0.11830084786526061, 0.11113747425963492, 0.10350534963201694, 0.09864718786866873, 0.09447242740242698, 0.08776913086983865, 0.08366008379406173, 0.07989287732452578, 0.07538554516201282, 0.07035612316281203, 0.0659471313431452, 0.06332543608679456, 0.06020568345392807, 0.05727260915353809, 0.053892173218483636, 0.05116582181872075, 0.04899331818041459, 0.04568561295569796, 0.04345311559318209, 0.04169655513354446, 0.040033973680876224, 0.038413997144667006, 0.03703485115039696, 0.03546920405336017, 0.0339925137075538, 0.031919647677813336, 0.030644056108376515, 0.02966075182043901, 0.02801304595366584, 0.026891801474659, 0.02608784972348694, 0.025549933954086067, 0.02470955231867276, 0.023468586898958678, 0.022948324662972763, 0.021479164660519946, 0.020803082994382743, 0.019648339407313687, 0.018550063779874, 0.017615824197161494, 0.016552714490147714, 0.015806822428481835, 0.015137634447759554, 0.014487219443940767, 0.013857330835078365, 0.013021674868405903, 0.012409070032643518, 0.01179310371134, 0.011139507374428623, 0.010521583522390212, 0.009994053180668197, 0.009563210535287124, 0.00905602128431178, 0.008627721918398484, 0.008339646527185461, 0.008064639506343228, 0.007729019489579076, 0.007439271469196611, 0.007026217347236851, 0.006697786843693642, 0.006460504289848903, 0.006203051181454007, 0.005998466218100368, 0.005756002694750791, 0.005516723240123675, 0.005202167928594257, 0.004968385382464329, 0.004713294581649491, 0.004517748226649373, 0.004349477695402391, 0.004148776915324871, 0.003998764012372789, 0.0038589421927290642, 0.003703613202148699, 0.0034758771513477534, 0.003320580396243465, 0.0031424205343162097, 0.0029968946172937395, 0.0028566027323153214, 0.0027076494452226716, 0.0026021220968750224, 0.0024750521845424006, 0.0023569195983825673, 0.0022366715953746345, 0.0021396178886922117, 0.002048429111624803, 0.0019611358924865596, 0.0018724940060351365, 0.0017682303136937923, 0.0016999853199307841, 0.0016315522446321627, 0.001563220255588405, 0.001487771361106079, 0.0014261184053282062, 0.0013780368890382916, 0.0013269282549579673, 0.0012743666958575158, 0.0012210555989105936, 0.0011664265495154084, 0.0011232787864750486, 0.00106107334512621, 0.0010220420140458631, 0.000979518245634874, 0.0009480152453582875, 0.0009172917840594335, 0.0008948610527804815, 0.0008557179446024647, 0.0008231348136320029, 0.0007928165897075208, 0.0007596703622613738, 0.0007315433959800311, 0.0007056103101901761, 0.000674690919265792, 0.0006487352747050515, 0.0006153583283628461, 0.0005894025826524338, 0.000567250021941405, 0.0005468444033877597, 0.0005280170206138951, 0.0005090287689571647, 0.0004864377867505511, 0.00046280409203959744, 0.0004495920650426604, 0.00043170171506402616, 0.0004130420461779665, 0.00039492127411106355, 0.0003728515962847704, 0.0003568068862677465, 0.0003429399443070591, 0.000329074334996259, 0.0003123147515996014, 0.000302206060025305, 0.00028182838714576675, 0.0002670715698062605, 0.0002540055640180869, 0.00023893023260297049, 0.00022825337357277808, 0.00021900126066102063, 0.00020772363751022423, 0.00019644626879607396, 0.00018788800435062572, 0.00017997375105438076, 0.00017252717999215926, 0.0001656643127382895, 0.000158609708733965, 0.00015243156247975756, 0.00014542208151193696, 0.0001381468670223437, 0.00013269181728689416, 0.00012676983472238363, 0.0001208927209017741, 0.00011604172981055744, 0.00011211324754794266, 0.000107328237736956, 0.0001025032566789073, 9.80488413255511e-05, 9.405557809333688e-05, 9.032647187129952e-05, 8.71757378854681e-05, 8.327716951663717e-05, 8.017282635399876e-05, 7.765620602255713e-05, 7.456895578487037e-05, 7.164660429393065e-05, 6.874599625180923e-05, 6.592865074634756e-05, 6.355668465387446e-05, 6.124589536931167e-05, 5.920767560760783e-05, 5.719407071338774e-05, 5.503668814195692e-05, 5.2996167051408424e-05, 5.098916073531762e-05, 4.8720267232832225e-05, 4.684815683678287e-05, 4.484944305363797e-05, 4.3269646066473854e-05, 4.1270804780140976e-05, 3.90627726081126e-05, 3.7058941977948385e-05, 3.557041687628813e-05, 3.365297575382368e-05, 3.2004714342104654e-05, 3.069348919704753e-05, 2.9090357906969152e-05, 2.7943965595912937e-05, 2.645358502632382e-05, 2.5514167117144728e-05, 2.407067879022077e-05, 2.293726255744178e-05, 2.2159744181156926e-05, 2.1100524000327505e-05, 2.0234102040935055e-05, 1.9288044853834435e-05, 1.8543288066116894e-05, 1.7705069501479595e-05, 1.7038862622803458e-05, 1.616095713881356e-05, 1.5312632277806445e-05, 1.4690661469391586e-05, 1.4030465837192311e-05, 1.3235113749238555e-05, 1.2694024349395285e-05, 1.2100545850406332e-05, 1.167085267986282e-05, 1.1158038148411361e-05, 1.073308672890771e-05, 1.0307611802848688e-05, 9.843580285715333e-06, 9.49425249274994e-06, 9.090056584077206e-06, 8.676239642564091e-06, 8.462702003578179e-06, 8.204918294404379e-06, 7.915749328089979e-06, 7.633338356415944e-06, 7.321507789360127e-06, 7.03976712325131e-06, 6.814842962952605e-06, 6.6440554032698145e-06, 6.417516392308796e-06, 6.201587663530621e-06, 5.905442012582486e-06, 5.711496418416837e-06, 5.486687759029337e-06, 5.29391146297707e-06, 5.022940041791186e-06, 4.845621410792941e-06, 4.685047396233015e-06, 4.504092037895831e-06, 4.2998067117702776e-06, 4.13163703143907e-06, 3.978777131924408e-06, 3.82892207860971e-06, 3.663008161902758e-06, 3.502367972066442e-06, 3.3500319591036274e-06, 3.221516478807846e-06, 3.1073476079785394e-06, 2.9533535719717147e-06, 2.7960332479110043e-06, 2.6757986783886546e-06, 2.5528771167811733e-06, 2.427106365137326e-06, 2.310507540134276e-06, 2.2177083653068027e-06, 2.1348619275992887e-06, 2.03628165127407e-06, 1.9592707909619132e-06, 1.8877644586373872e-06, 1.7968338967487846e-06, 1.7354595758013225e-06, 1.647891111014992e-06, 1.5437351829614318e-06, 1.4737297928681042e-06, 1.4246213255019973e-06, 1.3603541282514955e-06, 1.294836777676962e-06, 1.2574369923435637e-06, 1.2138958863434266e-06, 1.1722724959172239e-06, 1.117678023614052e-06, 1.0830465471601017e-06, 1.045859588018835e-06, 1.0136188832332006e-06, 9.746267452938722e-07, 9.518936911938682e-07, 9.282362045293254e-07, 8.898081041152275e-07, 8.61221946323242e-07, 8.275080252847809e-07, 8.049126496872913e-07, 7.846988910706779e-07, 7.62737842858562e-07, 7.415413816926509e-07, 7.138216357590994e-07, 6.881454006820939e-07, 6.609957755521483e-07, 6.357349954609951e-07, 6.150807949870506e-07, 5.903902410337217e-07, 5.66854511329452e-07, 5.462815856405651e-07, 5.225125030557113e-07, 4.992316643096958e-07, 4.795245751464601e-07, 4.5623868278462446e-07, 4.345518404140262e-07, 4.1675612296727393e-07, 4.01788605310686e-07, 3.82841143958427e-07, 3.6771981906452913e-07, 3.4896389284264633e-07, 3.3237300172137697e-07, 3.177730396704956e-07, 3.026871245161938e-07, 2.907244603716994e-07, 2.745565438708562e-07, 2.6350396798878533e-07, 2.53008725703068e-07, 2.414390849624242e-07, 2.3325346354790121e-07, 2.2491499989658172e-07, 2.1384602354407994e-07, 2.0606002008666468e-07, 1.9818348779789528e-07, 1.9052850402451308e-07, 1.820356794233707e-07, 1.752954610873478e-07, 1.6857048592793258e-07, 1.626983339403917e-07, 1.5752898413004944e-07, 1.5172517831237437e-07, 1.4681549111807403e-07, 1.4285662382200043e-07, 1.373333072942891e-07, 1.3198101508151416e-07, 1.25622944634042e-07, 1.2177229937684434e-07, 1.1816543752508758e-07, 1.1468402045782626e-07, 1.115302665926996e-07, 1.0846979418029501e-07, 1.049169257292725e-07, 1.0139431118087631e-07, 9.884553774709018e-08, 9.557667687099433e-08, 9.269552321288473e-08, 8.974633025174839e-08, 8.76938617101911e-08, 8.486972280286181e-08, 8.210047414474701e-08, 7.943537876798794e-08, 7.646606633267664e-08, 7.462640472753602e-08, 7.179459279057257e-08, 6.94041301633444e-08, 6.52929592843866e-08, 6.307675009144442e-08, 5.918787480018503e-08, 5.6366084958009844e-08, 5.451914563132754e-08, 5.2190778460864574e-08, 5.03686363346997e-08, 4.839192320923107e-08, 4.6768778754094397e-08, 4.532996540292207e-08, 4.362970898051324e-08, 4.102410963268043e-08, 3.927726587955646e-08, 3.774904246419783e-08, 3.596242777826732e-08, 3.454574930671442e-08, 3.299465372604825e-08, 3.159781571862901e-08, 3.0383254230131595e-08, 2.945164668358745e-08, 2.7947731727240615e-08, 2.6710535527486764e-08, 2.492591606783e-08, 2.408581704290769e-08], [1.0, 0.8856238306444549, 0.776880118757069, 0.6907122293980715, 0.6028118636606622, 0.5302018448746565, 0.47565202062961875, 0.4165026159637195, 0.37439170093218427, 0.34106558712191215, 0.32428144651177315, 0.3021287591229118, 0.3005119970966118, 0.29462946095851295, 0.30173414754302746, 0.30901717043821825, 0.3171197376169435, 0.3170809691415476, 0.3211574098999625, 0.315545071797325, 0.31339647964015677, 0.3045998670043887, 0.30654669481835184, 0.301192927938335, 0.28914125360963283, 0.28657508532449977, 0.2748395634908917, 0.26629954174374343, 0.25593756764830256, 0.2493185349194376, 0.24119289327928245, 0.2294305386881249, 0.21631667408791289, 0.20380852897835025, 0.1975403850454209, 0.18825669381514698, 0.17802374668561774, 0.16906138946020366, 0.15960496237330124, 0.15089410061084685, 0.14405903889349186, 0.1357761083033827, 0.12697710731134176, 0.12095662794970853, 0.11286058908797586, 0.10468296013153965, 0.09809465401321651, 0.09071623986963462, 0.08589798608546777, 0.07993909275231353, 0.07581263632910698, 0.07063116663107047, 0.06674336098904599, 0.062083801709559454, 0.05839608178223173, 0.055167264434822116, 0.05192481639541414, 0.049917225780324925, 0.04726400858774651, 0.046061645537723656, 0.045502857971118256, 0.044146414128305625, 0.042532270717617546, 0.04078113446218882, 0.03954744585315896, 0.03796611283935228, 0.03668870082152997, 0.035392104027410394, 0.03421541548992099, 0.03277162860107405, 0.03173800857335467, 0.03042669830134678, 0.028544323488353954, 0.027180836280670778, 0.026272323433865447, 0.025110130972428406, 0.024149165484960284, 0.023297405055279427, 0.021986173464126978, 0.021036166202934872, 0.02017440814634888, 0.019385002473087866, 0.018484386861795588, 0.01787787255352002, 0.017125554387698243, 0.016568759123957576, 0.01605563145957228, 0.015304421323175154, 0.014762557200077141, 0.014205477972290662, 0.01375862855802753, 0.013258198308856585, 0.01278613085366536, 0.012231363102708172, 0.011759347038684021, 0.011469830352978938, 0.010934499979851107, 0.010585715551010986, 0.010180533658557691, 0.00971778866922422, 0.009375594806111555, 0.008605024847713279, 0.008156788370907287, 0.007796629224287287, 0.007413725013840012, 0.007019786590403575, 0.006750595707038815, 0.006360573161939679, 0.006151398206196786, 0.005938651878233021, 0.005636033880653422, 0.005375775482249733, 0.005100219903803211, 0.0048617853772013, 0.004642547049134176, 0.0044032022142607204, 0.00422261495545124, 0.003963059884618509, 0.003756823875418433, 0.003589918539623733, 0.0034216379520958687, 0.0032102664989940607, 0.003044280694225498, 0.0028952170769742888, 0.002770396424274801, 0.002655275010031168, 0.002530997695566567, 0.0024181609924044762, 0.002342494676764439, 0.0022500960509546516, 0.0021739785687923327, 0.0020718335681335267, 0.001997642655671062, 0.0019265684966339538, 0.0018693928308217075, 0.0017845856575254995, 0.001714723775590416, 0.0016536851266162741, 0.0015860023323530773, 0.001515713489478356, 0.0014701246681056638, 0.0014286560766773508, 0.0013838348480564684, 0.001300471794045132, 0.0012549582635447778, 0.0012015221229717081, 0.001163014399632102, 0.001119691603872198, 0.0010617445535940208, 0.0010197147851475896, 0.0009956787854015286, 0.0009594404727248991, 0.0009239937065852385, 0.0008906058007575508, 0.0008548725870015733, 0.0008045912723590722, 0.0007627097489148743, 0.0007337730926032205, 0.0006961169821902956, 0.0006631374354917603, 0.0006362504854959024, 0.0006118587774221193, 0.0005898685760840999, 0.0005723105496584893, 0.0005479277641809486, 0.0005261642531046542, 0.0005077687868632115, 0.0004884849619020546, 0.0004656867438345089, 0.0004461383803842944, 0.0004246204201049489, 0.000412261357107092, 0.00039922886167438344, 0.00038267161113709027, 0.0003688216915391993, 0.00035867295836788173, 0.0003457665194629517, 0.0003344715320443779, 0.0003224506627278254, 0.00031163538062771044, 0.0003023979543448244, 0.00029094860835438176, 0.00028434667172531994, 0.0002726358036546948, 0.0002601422696115417, 0.00025425544347745305, 0.0002498484614621789, 0.0002409187328131983, 0.00023597983167258904, 0.00022818874029959551, 0.0002226821268566004, 0.00021592679089448775, 0.00020680109999416388, 0.00019239212214985352, 0.00018363325425142232, 0.00017371966212122115, 0.0001680321109811664, 0.00016130198483484847, 0.00015337642876598346, 0.00014745576627262066, 0.00014213170869489724, 0.00013654472848532515, 0.0001318195695214828, 0.00012388941139014875, 0.00011764926692171676, 0.00011440501528615826, 0.00010853354787391579, 0.00010269713575940399, 9.729603050377314e-05, 9.177910515136356e-05, 8.679434066738877e-05, 8.363924975498906e-05, 8.049018221309518e-05, 7.569854356988605e-05, 7.078296930705937e-05, 6.808019992364688e-05, 6.612317182692976e-05, 6.338209832275297e-05, 6.117335431445468e-05, 5.832427947049572e-05, 5.527050599287957e-05, 5.308523753971889e-05, 5.089865440665336e-05, 4.823162450450486e-05, 4.651326181119109e-05, 4.44937824141888e-05, 4.3269852211883834e-05, 4.1337668747861505e-05, 3.9837522143137604e-05, 3.89446662039408e-05, 3.818194164181861e-05, 3.6813418999362666e-05, 3.558586601879661e-05, 3.393746461362248e-05, 3.3218586218922166e-05, 3.2391166408904196e-05, 3.08950656024859e-05, 3.0018213880223803e-05, 2.918481087976509e-05, 2.8242173259299467e-05, 2.7455902936094882e-05, 2.646733209097515e-05, 2.5371415087039635e-05, 2.4503982841251065e-05, 2.3198111504011665e-05, 2.2352098806967157e-05, 2.1493074796310332e-05, 2.083738570845363e-05, 2.0184135423862362e-05, 1.938270349487125e-05, 1.8577491409994946e-05, 1.7982251432488553e-05, 1.6861811375480393e-05, 1.6059527788216363e-05, 1.5466023812408196e-05, 1.4726529055692965e-05, 1.3994650476905762e-05, 1.3400027407775477e-05, 1.269843077850734e-05, 1.1954997455013213e-05, 1.1283342506531661e-05, 1.0790024144858071e-05, 1.0184656937879735e-05, 9.766013996724868e-06, 9.388707418692998e-06, 8.813258708185356e-06, 8.39894115849903e-06, 8.042942388498509e-06, 7.741313387701399e-06, 7.438632612227656e-06, 7.2076927553475416e-06, 6.901388790697973e-06, 6.722846044866105e-06, 6.480518325441204e-06, 6.242576820139547e-06, 6.080897193573472e-06, 5.813231731363481e-06, 5.742624620422653e-06, 5.6080485465365116e-06, 5.455835092171113e-06, 5.216359719846155e-06, 5.0451646862780026e-06, 4.9004018575936074e-06, 4.790510763592337e-06, 4.6810850407697e-06, 4.483979525291787e-06, 4.363643015226075e-06, 4.181859854171941e-06, 3.980053687018256e-06, 3.8410524615196765e-06, 3.688451848846686e-06, 3.553280094295112e-06, 3.4208957274791847e-06, 3.281380075857911e-06, 3.098665628893344e-06, 2.9574740319258557e-06, 2.759304403893816e-06, 2.595228240651162e-06, 2.5038867278036163e-06, 2.4085333590675177e-06, 2.25604618499712e-06, 2.1673180899856705e-06, 2.090184591770496e-06, 1.997742380761096e-06, 1.911350016022966e-06, 1.8285178378895817e-06, 1.7486605593357034e-06, 1.6637044125071025e-06, 1.57737055765487e-06, 1.501519248050689e-06, 1.4349791543984733e-06, 1.3720712107760452e-06, 1.2848312778825378e-06, 1.2408213561448742e-06, 1.181969416475551e-06, 1.147364714033299e-06, 1.0928436512784494e-06, 1.0505116019613466e-06, 1.0270312137726864e-06, 9.662087764945491e-07, 9.327196765307329e-07, 9.042431139101646e-07, 8.762088155271534e-07, 8.555562487210191e-07, 8.142503344405059e-07, 7.857066557208342e-07, 7.670958343905884e-07, 7.473434653466491e-07, 7.191364553097178e-07, 6.935669668425214e-07, 6.462925676926523e-07, 6.261563192823779e-07, 6.107095209270871e-07, 6.017502199908702e-07, 5.870758399287465e-07, 5.697318564690482e-07, 5.474028225369473e-07, 5.259835570508125e-07, 5.133570803207543e-07, 4.93402099389011e-07, 4.725256547866806e-07, 4.5633260627174473e-07, 4.377238046617184e-07, 4.131163297860203e-07, 3.919430711826356e-07, 3.723051952419534e-07, 3.550041210137966e-07, 3.345637846270595e-07, 3.186961919576718e-07, 3.034063537211069e-07, 2.8681423587117796e-07, 2.7591462327188246e-07, 2.6293377989392727e-07, 2.4769481458651135e-07, 2.4006989528935624e-07, 2.335977679139606e-07, 2.2409494488609946e-07, 2.1626656089404807e-07, 2.0389066387335463e-07, 1.9758493103747432e-07, 1.8962612790171762e-07, 1.8356200860410558e-07, 1.7752826697609174e-07, 1.714226824801621e-07, 1.657650445253115e-07, 1.596052313021338e-07, 1.5484104422839627e-07, 1.5005275741976927e-07, 1.46471568743859e-07, 1.3999131188950267e-07, 1.3311631632996218e-07, 1.2794478645479866e-07, 1.230738976962049e-07, 1.1823426683500369e-07, 1.1620148470858522e-07, 1.099858598282584e-07, 1.0467254489423603e-07, 9.969373285478722e-08, 9.557172265734719e-08, 9.308292169810526e-08, 8.96393294320377e-08, 8.684840836567428e-08, 8.418574776239308e-08, 8.190231140907278e-08, 7.92228492511591e-08, 7.54057205718281e-08, 7.356392580939717e-08, 7.154374949269781e-08, 6.879483922604412e-08, 6.609129095967676e-08, 6.323164387672183e-08, 6.101481636233507e-08, 5.8228740279609885e-08, 5.7354842879745924e-08, 5.529385589395414e-08, 5.313777857808197e-08, 5.149554729542086e-08, 4.831170187422349e-08, 4.7208321830914454e-08, 4.595498782143603e-08, 4.4486911072205345e-08], [1.0, 0.8823104354996452, 0.7603870127698448, 0.6568980208983111, 0.5721854561144086, 0.496342128776532, 0.422170348073348, 0.36895328496907565, 0.3389896212812864, 0.3085008225661957, 0.29790635495245377, 0.2945690460068956, 0.2911609905896156, 0.2986359723856627, 0.31389896220863184, 0.31352469473498323, 0.3148595719854309, 0.31876880907820554, 0.32333930609626643, 0.31935418150047723, 0.3114359330956696, 0.3075478079235763, 0.30029647916394975, 0.2912609056643517, 0.2813337254138461, 0.27611695295641603, 0.26825487134667036, 0.25423106417500657, 0.2427864310472691, 0.232205966778548, 0.21819429727959402, 0.20678762432846334, 0.18785701708495978, 0.17777757964741783, 0.16934880515233305, 0.16195148156181519, 0.15381020935135067, 0.1441042421907808, 0.13772506590241032, 0.12921796647288547, 0.12078942291692686, 0.11311880355756977, 0.10755326137359038, 0.09916724292247, 0.09188092581418061, 0.08593056311035652, 0.07792987700390397, 0.07181685262896602, 0.06752134322103229, 0.0634860697599255, 0.059911090696158714, 0.055825656091541574, 0.05192676577151642, 0.04902624717996137, 0.0473354148741419, 0.04499679720553078, 0.043876773971514946, 0.04203909996662773, 0.04070356842078429, 0.03796562928650469, 0.036690396421167795, 0.03520252763186637, 0.033707589257541616, 0.033119381401664316, 0.03232453401370876, 0.0310776881418794, 0.029995090546604545, 0.028928034101874226, 0.02792504525494174, 0.02639759112683853, 0.025734944417961897, 0.02488856777362502, 0.02398458820790807, 0.023057522328508665, 0.022559828973145814, 0.021467843300389866, 0.02074437075639106, 0.019668267262031185, 0.018690638921279232, 0.017727793895597217, 0.01696345945077881, 0.01600773820446308, 0.015256784102083561, 0.014314083255851427, 0.013624893838763504, 0.013012900835935103, 0.012322932629629166, 0.011576937239917233, 0.011073832831054436, 0.010617920911576957, 0.010149424253772278, 0.009554452745654123, 0.009114421929056328, 0.008718018987950563, 0.0082857229390237, 0.007676730742814686, 0.0073539283312255245, 0.007003900151809187, 0.0067313036577226135, 0.006293820493594699, 0.005956106223745155, 0.0057548673830448635, 0.0055320452456049515, 0.0052354872510715295, 0.005078110450627537, 0.0048611799713244586, 0.0046235263423928695, 0.004425000505851042, 0.004225845300388652, 0.004086101124461818, 0.003935515895875801, 0.0038057232530446542, 0.0036908466021619048, 0.0035792957782382227, 0.003469267901271158, 0.0033767122839096974, 0.0031954811537532575, 0.003035882648397515, 0.0029442334479172446, 0.002832871614402056, 0.002692589874346201, 0.002512501655010758, 0.002395936400707782, 0.002272654938546612, 0.002164514834121522, 0.0020562813190292783, 0.0019490064413894192, 0.0018616560683293927, 0.0017668595528213657, 0.0016725326393689519, 0.0015842825153100488, 0.0015328927147576857, 0.0014729881896856536, 0.0014081375797683746, 0.001353484307361425, 0.0012749264011738272, 0.0012352799630325484, 0.0011945562909903547, 0.0011450478634301936, 0.0010809074559632987, 0.0010308873853478652, 0.0009844108788073741, 0.0009503185911982139, 0.0009126122648217796, 0.0008735052228385595, 0.0008342183049681982, 0.0008003045752480698, 0.0007717649465477365, 0.0007405157400482043, 0.0007140308732681105, 0.0006829049329451856, 0.0006566867457890267, 0.0006372662089723167, 0.0006097123258579163, 0.0005779011542719359, 0.0005489925125535932, 0.0005290563308966713, 0.0005007872708477615, 0.00047706103371825153, 0.00045831899227882, 0.00044149458106428036, 0.00041851175612223166, 0.00039395756116077487, 0.0003783977153678474, 0.00036177843225292073, 0.0003499974726051454, 0.0003364241471703055, 0.00032607456780121597, 0.00031147158006557686, 0.0003028337032608142, 0.00029231849780595224, 0.0002803333843486266, 0.00027130939735527766, 0.00026187349224109265, 0.00025025564704541205, 0.0002375127039157323, 0.0002272288431637685, 0.00021584377788643955, 0.00020465489278093454, 0.00019397909017764754, 0.0001846021183105806, 0.00017841996445826003, 0.00017146258960031656, 0.00016365011719242985, 0.000155950125485613, 0.00014770264775977138, 0.00013889305941905742, 0.0001336056508796628, 0.00012698713637288391, 0.00012074913037131507, 0.00011367632569197317, 0.00010916760426406026, 0.00010510146987783371, 0.00010091816654222558, 9.742495624426363e-05, 9.262921845932962e-05, 8.890460758421177e-05, 8.479058878731133e-05, 8.066543026410814e-05, 7.812086630153014e-05, 7.486158698010165e-05, 7.228711992739349e-05, 7.012149572350881e-05, 6.713926862429387e-05, 6.401291546964354e-05, 6.148925691961927e-05, 5.8941383447967636e-05, 5.6841761340865914e-05, 5.471043843654609e-05, 5.2414927902895305e-05, 4.9852019027906844e-05, 4.85590948090886e-05, 4.6496726963464364e-05, 4.4605281712667887e-05, 4.2417064339020776e-05, 4.056782658577706e-05, 3.872627103020945e-05, 3.707462879692944e-05, 3.5644246727784904e-05, 3.4180364971570925e-05, 3.2959020524544115e-05, 3.1415569788606125e-05, 3.0274565603542817e-05, 2.88681708897121e-05, 2.7528861341321494e-05, 2.6356695284889836e-05, 2.5322273440802487e-05, 2.4512830811048567e-05, 2.356292066919933e-05, 2.2726832556448566e-05, 2.1972694388851448e-05, 2.1095707342307343e-05, 2.0494102790187878e-05, 1.9620272501157783e-05, 1.8920580906996922e-05, 1.8223304513869525e-05, 1.7458689144547883e-05, 1.6949768300923776e-05, 1.60739918763085e-05, 1.55145597032845e-05, 1.4998128872596611e-05, 1.4560312265878909e-05, 1.3965026030576053e-05, 1.334526264783184e-05, 1.287736964022893e-05, 1.2373331281026828e-05, 1.1868861393669015e-05, 1.1432409087476462e-05, 1.101156069054089e-05, 1.0421832819303724e-05, 1.0000324153948494e-05, 9.601128815120629e-06, 9.046687026784224e-06, 8.695819111171576e-06, 8.159568238291738e-06, 7.764775261969166e-06, 7.417721852317119e-06, 7.110916924289069e-06, 6.6750531066505465e-06, 6.37645768697817e-06, 5.97949008769795e-06, 5.638176848201218e-06, 5.443424295022119e-06, 5.197254684754049e-06, 4.9749263503045105e-06, 4.674834830192672e-06, 4.52209360613307e-06, 4.3613516865713506e-06, 4.204207077820749e-06, 4.030444105746159e-06, 3.884306521336648e-06, 3.7306719020662757e-06, 3.6177734954815022e-06, 3.5154755170761737e-06, 3.3697419534587257e-06, 3.217726691852846e-06, 3.083447892075527e-06, 2.995869208122402e-06, 2.9013191306386597e-06, 2.780921716707573e-06, 2.668627285842266e-06, 2.5854352441703415e-06, 2.4591294290316424e-06, 2.3915850436916026e-06, 2.2868948342652075e-06, 2.2130863765359387e-06, 2.1208203103919512e-06, 2.0469650668688595e-06, 1.958553255987935e-06, 1.8759337861427634e-06, 1.776285918734233e-06, 1.7061691961063875e-06, 1.6463368658991623e-06, 1.5833514098522644e-06, 1.53491627234604e-06, 1.49084681230846e-06, 1.4285871934233706e-06, 1.3842873403372905e-06, 1.3260274260499725e-06, 1.2648522146463935e-06, 1.2132137132053114e-06, 1.1539909981006413e-06, 1.1080807230066158e-06, 1.064658734387801e-06, 1.0336944076271922e-06, 9.927909263920047e-07, 9.371604882006347e-07, 8.89602921414489e-07, 8.598933213311267e-07, 8.218984362719372e-07, 7.785670024681021e-07, 7.367019070694193e-07, 7.050369136277575e-07, 6.721268248974637e-07, 6.428436384063157e-07, 6.08237960628604e-07, 5.754876443601534e-07, 5.469893344046724e-07, 5.131139980189607e-07, 4.875783259976627e-07, 4.684687359091069e-07, 4.456491664174509e-07, 4.274966101172661e-07, 4.1281654953012286e-07, 3.973770730709666e-07, 3.768987350945907e-07, 3.577592285046806e-07, 3.4187021203754564e-07, 3.253333794411096e-07, 3.1181479605960827e-07, 3.0241674288905485e-07, 2.8938760621704195e-07, 2.702563046618918e-07, 2.5978275998119446e-07, 2.5173333608046217e-07, 2.4813948860599584e-07, 2.389762484565319e-07, 2.2877536239992692e-07, 2.24288783357613e-07, 2.161284072987371e-07, 2.0974000026959494e-07, 2.0559695533011527e-07, 2.0310822423982548e-07, 1.9873692734690003e-07, 1.9008465196836205e-07, 1.8375870307330306e-07, 1.802580830341178e-07, 1.754258027915429e-07, 1.7192029365326339e-07, 1.642432649719884e-07, 1.5943098465023865e-07, 1.516694749688932e-07, 1.473978856048576e-07, 1.4338798197754031e-07, 1.406635946867135e-07, 1.353054555993265e-07, 1.313209429532296e-07, 1.2339790289140405e-07, 1.1814457867423512e-07, 1.125167624141795e-07, 1.0705797790359095e-07, 1.0395267131185677e-07, 9.821940633371156e-08, 9.197643008656236e-08, 8.794361714375913e-08, 8.254784836082685e-08, 7.780112353933356e-08, 7.472517136022149e-08, 7.099644806853966e-08, 6.825795295594874e-08, 6.532738780944157e-08, 6.18806040802218e-08, 5.930931957115087e-08, 5.7337886492705536e-08, 5.511093384474081e-08, 5.318884937231052e-08, 5.1144552697732e-08, 4.9131206272069416e-08, 4.754617650905749e-08, 4.5381083919947943e-08, 4.399974163215614e-08, 4.1969906316035696e-08, 4.0368349438456596e-08, 3.899201125776736e-08, 3.69310002460281e-08, 3.535808415780237e-08, 3.369293717548589e-08, 3.233211000115505e-08, 3.124807983354238e-08, 2.995780468978726e-08, 2.8719140896989944e-08, 2.7884599667082018e-08, 2.7040864840365438e-08, 2.6298691332683734e-08, 2.479553900695137e-08, 2.4047720009793337e-08, 2.2836971531490644e-08, 2.187029289067773e-08, 2.056233360629385e-08, 2.000454183040326e-08, 1.920497039940892e-08], [1.0, 0.8892479040131775, 0.7928721964815263, 0.696314365480027, 0.6101558800929062, 0.5358428586393007, 0.46731162382927566, 0.4199380652218137, 0.3814261929985093, 0.3492937110236061, 0.329434383016776, 0.3083185521382846, 0.3079254866414215, 0.3111215890310643, 0.31119772625298514, 0.31159607333169775, 0.313316191649705, 0.3097474521095766, 0.3094003908914911, 0.31286461789726305, 0.31162711986975766, 0.3122413443303043, 0.30817675135528916, 0.3034998382656641, 0.29139273077635114, 0.2854875737674426, 0.27432927574789895, 0.2649292730408305, 0.24987576219838556, 0.2377916207426589, 0.22526323623682115, 0.21488386354870495, 0.19877625333679158, 0.1868505795104243, 0.17813320148285042, 0.16403633588163397, 0.15392535527217144, 0.14494904680246176, 0.13669730922058815, 0.12573231286488049, 0.11905334059808634, 0.10860641876714495, 0.10130583491908647, 0.09421660101740412, 0.08869960109656655, 0.08339203717055427, 0.07683510422882896, 0.07304565512708978, 0.0689254860793738, 0.06529038323378072, 0.062211709932826924, 0.06031337117157565, 0.058334028721436684, 0.05628212968071256, 0.05419102486526052, 0.052910235255443284, 0.051113692842334676, 0.049131752716740335, 0.04679663192589056, 0.04487442162828659, 0.04260813977746316, 0.040110133895008546, 0.038487091741711305, 0.036809238593357864, 0.03522665727160259, 0.033283103355206366, 0.03132611510344937, 0.030183112300642453, 0.028670229242225242, 0.02751875575353435, 0.025950422184949404, 0.02482133777273271, 0.02365286889106954, 0.022783848081980716, 0.021611247786209608, 0.020697844443478258, 0.019767807423045958, 0.018829043229235794, 0.01805027501000253, 0.017154719525596145, 0.016707637409533394, 0.015960634549465384, 0.015160030561217596, 0.01464521021879241, 0.01413970339388021, 0.013429455041724957, 0.012883770297033097, 0.012248594874970169, 0.011720347897849571, 0.011157840206157706, 0.010634930444030573, 0.01014977757954728, 0.009718511816299466, 0.009312312146872512, 0.008960433858584855, 0.00857217314397666, 0.0082349257491576, 0.007850960770812288, 0.007581754786143907, 0.007262641562562998, 0.006953421965976733, 0.006727911745322302, 0.006460483893324501, 0.006161010466176293, 0.005892344551176213, 0.005619838960278561, 0.00542010240756834, 0.00513711395526088, 0.00489775937247905, 0.004655458016034153, 0.004472290899138743, 0.004272882537458633, 0.0040701204048093015, 0.0038534244351246484, 0.0036637606025835346, 0.003461511151957706, 0.003298383200336096, 0.003158350560580959, 0.0030368471649935853, 0.0029225879088308135, 0.002791157483362073, 0.002619892433866167, 0.0025169199149642587, 0.002407632252631511, 0.0023109023325449864, 0.002229379682635225, 0.0021373769043703623, 0.002063406505741284, 0.001977131751482675, 0.0019143944803121148, 0.001861218762374616, 0.001795371551008056, 0.001727829576021975, 0.0016496102252520047, 0.0015833397535002446, 0.0015155888838939951, 0.0014405932205268296, 0.0013777599982466675, 0.0013169856502872092, 0.001270673847560644, 0.0011909671223379887, 0.001131863925654353, 0.0010966892960814509, 0.0010417161225335808, 0.0009836865577839624, 0.0009331540483218483, 0.0008839894153463432, 0.000835375132043212, 0.0007978358162139145, 0.0007680545547031239, 0.0007274593250387109, 0.0006858521770051139, 0.0006523471468672041, 0.0006194017011204691, 0.000590283018593072, 0.0005635739084713475, 0.0005409964692440027, 0.0005158443113387785, 0.0004935025699791173, 0.00047329139681722625, 0.0004543306102331187, 0.0004372794952468439, 0.00042341147314060363, 0.00040542334668754523, 0.00038750277388437495, 0.0003646902664455192, 0.0003468033860245816, 0.0003286021647517822, 0.00031273986614171226, 0.00030211236495995803, 0.0002869884501286136, 0.00027438984395516367, 0.000262099575310495, 0.000253596894828471, 0.00024270336845320285, 0.00023350065251601804, 0.00022639035475045206, 0.00021983695907218262, 0.0002104232841763101, 0.00019972988014076265, 0.00019328161413773652, 0.0001866417933858633, 0.0001802399849229332, 0.0001755310983912979, 0.00017122554140310334, 0.00016527625011755065, 0.0001596657872693375, 0.00015491881658065085, 0.0001466185149458845, 0.00014007188968721287, 0.0001347408151341865, 0.00012941140305424909, 0.00012442821055254382, 0.00011989041470009189, 0.00011549392595595236, 0.00011071583563914725, 0.00010678664839482594, 0.00010241412772259204, 9.803813418839157e-05, 9.391305517491395e-05, 8.999362955939449e-05, 8.673340100965357e-05, 8.337347686910826e-05, 7.938634567715957e-05, 7.553305326639472e-05, 7.24248378708504e-05, 6.865583643356617e-05, 6.527113077814944e-05, 6.227567286866524e-05, 5.950381402708108e-05, 5.613690896854414e-05, 5.358132008354568e-05, 5.032806360743697e-05, 4.821436354540023e-05, 4.5518626507814696e-05, 4.278055396727839e-05, 4.108063446919041e-05, 3.9114864954616664e-05, 3.7205852350594416e-05, 3.5171941371637664e-05, 3.2913287329228886e-05, 3.160988037598643e-05, 3.0604269529730864e-05, 2.9205989364997906e-05, 2.8018783439268095e-05, 2.6887500118966265e-05, 2.597558562585975e-05, 2.509077852461404e-05, 2.4124896035440373e-05, 2.3275540136929277e-05, 2.233968882907361e-05, 2.165565415680408e-05, 2.1064579333227194e-05, 2.0276027393858334e-05, 1.926991092399938e-05, 1.8455555987301956e-05, 1.765645896912985e-05, 1.6564089346167623e-05, 1.5853669459427908e-05, 1.506548191334979e-05, 1.4430071573414661e-05, 1.3773874690091916e-05, 1.3152377405501252e-05, 1.2555119609621636e-05, 1.208628202691836e-05, 1.1637306123996285e-05, 1.122899872547641e-05, 1.083293429815527e-05, 1.0614064934018205e-05, 1.0254604087313665e-05, 9.971074191902628e-06, 9.551180336352021e-06, 9.297390061399586e-06, 9.02987331159764e-06, 8.621013887478855e-06, 8.279191515158053e-06, 7.828673561854428e-06, 7.576250351270552e-06, 7.362634463745191e-06, 7.11084194170008e-06, 6.916154091863642e-06, 6.584946557114578e-06, 6.297464438920192e-06, 5.888036266788656e-06, 5.6645993467657295e-06, 5.440395677089138e-06, 5.155941325454793e-06, 4.851988848490949e-06, 4.617752373266685e-06, 4.383078853393422e-06, 4.1604256361283164e-06, 4.003452787795718e-06, 3.816510785818623e-06, 3.6272467055439697e-06, 3.4946685866463306e-06, 3.294990225584471e-06, 3.1686851312869678e-06, 3.017212803266189e-06, 2.8575882250527425e-06, 2.7574316384734256e-06, 2.6197958570971797e-06, 2.5234242392713832e-06, 2.425685964896045e-06, 2.3025329038475916e-06, 2.2102053665539547e-06, 2.1529998211304597e-06, 2.082057219039799e-06, 1.993113421548892e-06, 1.950591788780172e-06, 1.8789610367314227e-06, 1.8294393297399132e-06, 1.7736608099726135e-06, 1.7192937765464814e-06, 1.6630053252156683e-06, 1.6124126517698368e-06, 1.5864998862926378e-06, 1.5463191096591154e-06, 1.5133402614512962e-06, 1.465576182921563e-06, 1.4163808482606694e-06, 1.3591381941030277e-06, 1.3303044798125484e-06, 1.288416145396339e-06, 1.2520262350834254e-06, 1.2197070772704152e-06, 1.13495738172904e-06, 1.0976559479414507e-06, 1.0470976035479907e-06, 9.923334090631581e-07, 9.499249070889587e-07, 9.014525626613941e-07, 8.633724380958353e-07, 8.027592686546673e-07, 7.613404493549625e-07, 7.337057603281375e-07, 6.900847862016708e-07, 6.595571407668167e-07, 6.229091866171412e-07, 5.913911725326676e-07, 5.612494982997594e-07, 5.309206689164553e-07, 4.978478933486758e-07, 4.781091381815251e-07, 4.53363541520965e-07, 4.315463834943359e-07, 4.1624033368153575e-07, 4.0047918837425443e-07, 3.8518717460214523e-07, 3.702694229682702e-07, 3.6054257678800237e-07, 3.5049903764632666e-07, 3.44183821147881e-07, 3.3265217415289866e-07, 3.221148321110358e-07, 3.1129090792759196e-07, 3.0291058263220686e-07, 2.952791810709006e-07, 2.9105525567577327e-07, 2.8576262467202035e-07, 2.787391817623665e-07, 2.692218233474785e-07, 2.5967719386380154e-07, 2.5318333513400233e-07, 2.4273588757471717e-07, 2.31953310279372e-07, 2.2829912326258082e-07, 2.1794210038084618e-07, 2.1180300923081387e-07, 2.0044455678933155e-07, 1.9557766459654239e-07, 1.8692637437421603e-07, 1.7697590925343953e-07, 1.7307779070704187e-07, 1.6779697806659405e-07, 1.5949119991212445e-07, 1.52804638816535e-07, 1.4457879904541187e-07, 1.3982222098933435e-07, 1.357782841670537e-07, 1.2866789315811168e-07, 1.243805055638136e-07, 1.1855039445319321e-07, 1.112650159775069e-07, 1.0695768449030113e-07, 1.0373740959637321e-07, 9.993874304613689e-08, 9.605331699273925e-08, 9.090055006569473e-08, 8.625675903372015e-08, 8.297208481827584e-08, 7.90077700928784e-08, 7.563581526242238e-08, 7.206412228461949e-08, 6.986559401766885e-08, 6.684042185100278e-08, 6.483049074111539e-08, 6.112873339745561e-08, 5.9346384625861584e-08, 5.7432536710338115e-08, 5.605708159667735e-08, 5.436980281831679e-08, 5.276042859742906e-08, 5.1046199769816934e-08, 4.978605825187049e-08, 4.692458022307347e-08, 4.478345320450938e-08, 4.339926355805436e-08, 4.172084932940567e-08, 4.0665069555108964e-08, 3.9363331652768994e-08, 3.786580810563188e-08, 3.655475976701821e-08, 3.532958518486276e-08, 3.3749028666590116e-08, 3.2623717517702025e-08, 3.196974770523099e-08, 3.0413184907602065e-08, 2.9395455143438365e-08, 2.8361024109914955e-08, 2.6490355053874867e-08, 2.554218548686133e-08], [1.0, 0.8825243798445294, 0.7734740693478841, 0.6607386163227296, 0.5682238447551771, 0.47176666349955576, 0.40271250404501346, 0.3485083812468922, 0.29495126571513003, 0.27000148137776825, 0.2541690483876791, 0.2545036489524784, 0.246777037401097, 0.25911653209379176, 0.272856722753485, 0.28252630353279945, 0.2877903260744762, 0.28944306766886063, 0.2975096810396771, 0.3051857662645491, 0.29598814621218783, 0.29131859753974754, 0.2922355641319689, 0.28314028633570354, 0.26939848640536557, 0.25983278198240156, 0.2511611292638417, 0.24171065411549952, 0.2306912570906482, 0.22004888176306403, 0.21243577975180875, 0.19959994808688888, 0.1931076504959077, 0.18251047335082582, 0.16920103549641627, 0.15959208686437695, 0.15017041537772402, 0.14116490169284593, 0.12919524093531395, 0.12251530322505434, 0.11143761472993635, 0.10502209120317985, 0.09819910322655002, 0.09188903548442318, 0.0856464713363148, 0.08200102965457222, 0.07605736585280679, 0.0719964513971213, 0.06899275389256132, 0.06470550467850988, 0.061184638599989745, 0.05820286546245135, 0.05545397263646372, 0.053137384213163184, 0.05089464376115177, 0.04912382862209404, 0.046136876459930934, 0.04394257654782559, 0.04216778518219937, 0.039941341753813614, 0.03824687834377811, 0.03581691016122286, 0.034233572610811704, 0.032483783545371486, 0.03144310537374419, 0.030516138903304017, 0.028271530051177406, 0.02685159716404442, 0.02570007234536365, 0.024322483816716478, 0.02342966917256887, 0.022200580232717954, 0.02095825996963961, 0.020060684420940725, 0.01920044247781065, 0.018404090735967823, 0.017410849446634156, 0.016525510508897508, 0.015914352034547885, 0.01528777247698065, 0.014667718162709783, 0.014044415301580663, 0.013382436300797922, 0.01265281181318767, 0.011971690377655216, 0.011582411119570962, 0.011087580039827254, 0.010538355589550123, 0.010194776749730702, 0.00974397644797483, 0.00932150999773664, 0.008952712182700242, 0.008608604948757776, 0.008253871915534129, 0.00791405195656217, 0.007582059157645016, 0.00733703253707042, 0.007131372205838909, 0.006925179028674065, 0.006553407686728494, 0.006307664261739867, 0.0060644760320445155, 0.005862568961214602, 0.0056501182058345265, 0.005395978363638393, 0.005143855539466922, 0.00490903291890442, 0.004631336088091527, 0.004382778262280078, 0.004234898096010424, 0.004029357704267567, 0.003841205046801569, 0.003647420320685765, 0.0034625475086720527, 0.003227537462398416, 0.0030641632352539226, 0.0028666338521612577, 0.002693604650154298, 0.0025555764068274102, 0.002413312157665905, 0.0022804085485697567, 0.0021733364421238468, 0.0020688522620950106, 0.001954488833125599, 0.001845602417727745, 0.00177572787173088, 0.001688445389517372, 0.0016188557469442567, 0.00156941939338659, 0.0015128878187123543, 0.0014523147296419934, 0.00139201278473118, 0.001338111494496911, 0.001300023397761014, 0.0012665043987315663, 0.001234876877959652, 0.0011977376319430542, 0.0011539393185657585, 0.0011238973850747108, 0.0010957878348440088, 0.001049307083351459, 0.0010145739919843924, 0.0009897767318405508, 0.0009558960347265546, 0.0009276395810869577, 0.000881528897045871, 0.0008551095044546776, 0.0008366180721432424, 0.0008126459013029578, 0.0007781387171149742, 0.0007455969217733265, 0.0007117004477694761, 0.0006869933628862496, 0.000665637083855828, 0.0006339165829683818, 0.0006100236680054653, 0.0005793017902336658, 0.0005460952294181724, 0.0005152351308363772, 0.0004887184921962352, 0.000463941538728968, 0.00044245926864874276, 0.0004192027402560961, 0.00039415551755262856, 0.000377588041401906, 0.00036090692899404356, 0.00034085474878584054, 0.0003231502926562742, 0.0003089726271023653, 0.0002933384140950535, 0.0002791615873142211, 0.0002658872907899584, 0.0002541960086010279, 0.00023922015621489972, 0.00022897476153567136, 0.00021904229104075345, 0.00020889737131527601, 0.00020199569839828685, 0.00019395168985273818, 0.00018647557540311672, 0.00018121285805924094, 0.00017454704211308466, 0.0001668169115581008, 0.00016132320591812763, 0.00015668613129077747, 0.00015265988096656524, 0.00014672604582817095, 0.00014160971654250998, 0.0001370776088796637, 0.00013456010260013755, 0.00012963364117859105, 0.0001269349151139334, 0.0001237533279647863, 0.00011942016427002993, 0.00011527443729883533, 0.00011223471600153391, 0.00010834536135181631, 0.00010541549878801285, 0.00010344009038025601, 9.999572176727203e-05, 9.434768599582445e-05, 9.156316284850011e-05, 8.823905763801569e-05, 8.426970589206275e-05, 8.083353548742841e-05, 7.685455589059626e-05, 7.439533037483652e-05, 7.169095829268171e-05, 6.794855413858202e-05, 6.393896368958866e-05, 6.0869579543592745e-05, 5.8350266535412314e-05, 5.513148157887312e-05, 5.223648374818986e-05, 4.9964092785370016e-05, 4.797946204828174e-05, 4.552360005013238e-05, 4.314189226397694e-05, 4.030306874577543e-05, 3.829719842966807e-05, 3.670318454962376e-05, 3.485227964646047e-05, 3.2553146420191514e-05, 3.122053550868132e-05, 2.9584904470355206e-05, 2.8108543275319753e-05, 2.7146753332117533e-05, 2.5702570765632557e-05, 2.423667536803794e-05, 2.3212236891807064e-05, 2.2347399735754183e-05, 2.1736870725492962e-05, 2.110096755205893e-05, 2.0513834846418882e-05, 2.013377096539744e-05, 1.9391264092927338e-05, 1.8966282618982824e-05, 1.8577345382268377e-05, 1.7965932798038696e-05, 1.754177915023984e-05, 1.70334354511918e-05, 1.6807182235328614e-05, 1.6470959045019062e-05, 1.5842577367243542e-05, 1.5455764592840827e-05, 1.5114014258166706e-05, 1.4701953459314907e-05, 1.4428658734534119e-05, 1.40788514935437e-05, 1.3632287207673957e-05, 1.3094079684544347e-05, 1.2624020783346711e-05, 1.227381160026207e-05, 1.1749531739248772e-05, 1.136539286503114e-05, 1.1052664819423729e-05, 1.076731234565876e-05, 1.026203191460038e-05, 9.799992101311728e-06, 9.147230967480527e-06, 8.691945582244483e-06, 8.273736659911486e-06, 7.902149010518151e-06, 7.532060120875921e-06, 7.234682045096175e-06, 6.937109486083614e-06, 6.6108345703436626e-06, 6.248535632686094e-06, 6.008547358789442e-06, 5.635771227218397e-06, 5.234625137775394e-06, 4.832738623170878e-06, 4.593274059329198e-06, 4.340546443209838e-06, 4.051121161608882e-06, 3.869862773922243e-06, 3.705136416613457e-06, 3.5938323225777577e-06, 3.476150200710752e-06, 3.337548148121405e-06, 3.2306131742085287e-06, 3.0812896325571572e-06, 3.012268740381862e-06, 2.9511539243661947e-06, 2.869746782156561e-06, 2.7489919207493965e-06, 2.664715006942852e-06, 2.5713803363570116e-06, 2.508345593336472e-06, 2.4555691077679405e-06, 2.3748077245894657e-06, 2.3255092122358266e-06, 2.2709787912861203e-06, 2.205321220644031e-06, 2.1107779543412336e-06, 2.0093333622697644e-06, 1.9134908326342313e-06, 1.8500234547035242e-06, 1.810824474271909e-06, 1.7474993078008605e-06, 1.6870672660161192e-06, 1.6111748134483612e-06, 1.5358198994545762e-06, 1.4941730834128239e-06, 1.4427428342223967e-06, 1.3420323920557972e-06, 1.2879603648926603e-06, 1.2409912397273524e-06, 1.2082779117496781e-06, 1.1247068046276416e-06, 1.0726655554343005e-06, 1.0178106399538175e-06, 9.762355377698508e-07, 9.328823657722799e-07, 9.013367506916294e-07, 8.720490617078355e-07, 8.434685565367557e-07, 8.161834513761636e-07, 7.941518533329465e-07, 7.675391407791054e-07, 7.5168101079816e-07, 7.300144348674362e-07, 6.835155301823262e-07, 6.703361752624084e-07, 6.528813771612192e-07, 6.15748260081275e-07, 5.961215705399106e-07, 5.454773957444637e-07, 5.262199407413464e-07, 4.958957942656762e-07, 4.79647415383585e-07, 4.614518684341563e-07, 4.4110102802605867e-07, 4.2583038159346204e-07, 4.077111660162054e-07, 3.9153629164533097e-07, 3.7860617199921486e-07, 3.6631092905228113e-07, 3.5543665866785473e-07, 3.45485775446888e-07, 3.327137094571038e-07, 3.2377514439170686e-07, 3.16051896240975e-07, 3.088506429140893e-07, 2.977637856666733e-07, 2.8633168915335567e-07, 2.75060195459984e-07, 2.656146980168641e-07, 2.5570531875215114e-07, 2.4461317303560004e-07, 2.3672572900870127e-07, 2.2980881195635795e-07, 2.2457684966876422e-07, 2.1725439153944125e-07, 2.0789702390980982e-07, 2.028742041013085e-07, 1.9859375106374707e-07, 1.928920011113676e-07, 1.8855166882198422e-07, 1.8321904293132886e-07, 1.7732444935642751e-07, 1.6853150466479065e-07, 1.5888943283349627e-07, 1.5522875033571305e-07, 1.4815874273163266e-07, 1.4026099326377526e-07, 1.3338860837712968e-07, 1.2693824375096978e-07, 1.2235609357375763e-07, 1.1632670078486273e-07, 1.1012404585443126e-07, 1.0355049925222826e-07, 1.0038324732461744e-07, 9.604166183421585e-08, 9.165400398172478e-08, 8.763459431356777e-08, 8.35362898592055e-08, 7.890240042862387e-08, 7.609725693880367e-08, 7.2671636010627e-08, 6.908342783884994e-08, 6.654866817466403e-08, 6.388595696546833e-08, 6.155851470353078e-08, 5.923144137726419e-08, 5.7265227221076526e-08, 5.432042368429217e-08, 5.159480940897021e-08, 4.922051518137291e-08, 4.7276661084256897e-08, 4.514634614607035e-08, 4.2692140893321254e-08, 4.024696347253887e-08, 3.87658362754848e-08, 3.778670516980737e-08, 3.652131319688492e-08, 3.5114348506015614e-08, 3.344315600248338e-08, 3.230103304655047e-08, 3.1365474884552565e-08, 2.9674529226012628e-08], [1.0, 0.8852917927110928, 0.7753345805157438, 0.6794279378404497, 0.5973800413738459, 0.5130378159955253, 0.43889232250020194, 0.37624092706268214, 0.3251508423882034, 0.2972470211689774, 0.2760496754315032, 0.2754444591320233, 0.27779102494191843, 0.2751111513391111, 0.2778425831956862, 0.29041302281145953, 0.29444947926081305, 0.3012866457229841, 0.30122546791603166, 0.30375361112150595, 0.3047620596280604, 0.3047847787500719, 0.29936906989991074, 0.2921829247989239, 0.2913064023841419, 0.2882576388106234, 0.27570425663918485, 0.26780301938435036, 0.26028377043854184, 0.2507354849426141, 0.2457893003298289, 0.23671782850696527, 0.2273737200176019, 0.2164192864703914, 0.20720755534692925, 0.19345616430131835, 0.18325797450593226, 0.17577931623619755, 0.1666719991247686, 0.15802313783983757, 0.14899488753092244, 0.13911935187361135, 0.13262973988374185, 0.1251556470627379, 0.11648783518740567, 0.10850571364020616, 0.10198962982804442, 0.09396972662812998, 0.0886445644816441, 0.0827019589403968, 0.07672714707360735, 0.07182039596837211, 0.06751204712855217, 0.062203328853042764, 0.05901842145710189, 0.055806000505227354, 0.05251826023470116, 0.049732693321145945, 0.04797083012085944, 0.044662563431651876, 0.041654979539310764, 0.03979658533546983, 0.03775644785188115, 0.036112488452111485, 0.03490453546049059, 0.033929474745762474, 0.032516429670827386, 0.03134065745763364, 0.03042718369970487, 0.029353951131952924, 0.0285079777255361, 0.02780923862303227, 0.02668715629298177, 0.025202676909577497, 0.02451665237911162, 0.023310330379264766, 0.021990284192545183, 0.020901706731422675, 0.01989507769247863, 0.01887398390549654, 0.017978215049030896, 0.0170702192766848, 0.016245702640923666, 0.015668106362550834, 0.015074982161400921, 0.014128017874836413, 0.013588051626884217, 0.013048507391333359, 0.012092538786106473, 0.011370453737651573, 0.010713451930346134, 0.010206421247498832, 0.009535424401920256, 0.009220319790097714, 0.008805760440201961, 0.008579139214871653, 0.008145333060293452, 0.007856276993122802, 0.0074442811035530425, 0.007001943569858824, 0.0066330406768373255, 0.006325414887738569, 0.005977906361404241, 0.0057030404538503795, 0.005505019502467676, 0.005185031193232525, 0.005018779072464654, 0.004820430596054004, 0.004526191902105834, 0.004352536840275675, 0.004179756180276471, 0.004084170700416161, 0.003938104752022083, 0.003747653917301928, 0.0035650237261942237, 0.0033920099278492684, 0.003244095345322531, 0.0031026719823515937, 0.0029474313055457436, 0.0027585956240685472, 0.0026255244420691592, 0.0025124437637213458, 0.0023790533678684947, 0.0022896283446843615, 0.002199236195914402, 0.0021202761681360788, 0.001996854555905455, 0.0019004238590955135, 0.001813480141402287, 0.0017417659965630885, 0.0016618347388427028, 0.0016167831496421289, 0.0015293980477525144, 0.001481512125438092, 0.0013871665900819872, 0.0013321660302226539, 0.0012797917106088551, 0.0012391982401024151, 0.001191087315075428, 0.001132660306592085, 0.001080934437685343, 0.0010207388428945718, 0.0009759016845000333, 0.0009269419675171197, 0.0008796221351817519, 0.000838876058480131, 0.0008046307908736542, 0.0007742118535396422, 0.0007490328697972598, 0.0007129857072658494, 0.0006835476849917835, 0.0006414905588664162, 0.0006200221081933657, 0.0005922522319633713, 0.0005621657210667604, 0.0005409891841767812, 0.000515486461365962, 0.000490711359748963, 0.00046820764321102226, 0.00044438133528284997, 0.00042976648471178557, 0.00041351814603306664, 0.00039921841805751673, 0.00038081180314066573, 0.00036361371846860974, 0.00035115606428644903, 0.000339291407986548, 0.00032524277047389725, 0.0003132254665955591, 0.00029937131558293646, 0.00028820111545959883, 0.00027846250302775594, 0.00026326785287160784, 0.00025338368776701753, 0.000244140852568534, 0.0002357236085261133, 0.00022728941063380524, 0.00021660048660342073, 0.0002089401097444711, 0.0001989463720283211, 0.00018840325155806067, 0.0001820228188993234, 0.00017318643841885534, 0.0001666451628703319, 0.00016144218509063529, 0.00015552128764476124, 0.00014724804323246012, 0.00014264208464229624, 0.00013810290948402902, 0.0001323772878570091, 0.0001275005838859256, 0.00012107122944465393, 0.00011582567590029825, 0.00011177620960477323, 0.00010735630381286108, 0.00010076320713432096, 9.784742432419836e-05, 9.442261015301718e-05, 9.001743970772386e-05, 8.561177504477892e-05, 8.204775470020524e-05, 7.786293998092786e-05, 7.504351095284189e-05, 7.202879926798393e-05, 6.861539949579419e-05, 6.52984339782631e-05, 6.270811240767626e-05, 5.960995381480688e-05, 5.659467415805606e-05, 5.4527710930876263e-05, 5.248899908327961e-05, 5.0562984529332315e-05, 4.764090653015181e-05, 4.541853329802136e-05, 4.367642469980746e-05, 4.1872438289243394e-05, 4.0243488401398474e-05, 3.875139678173814e-05, 3.7520587895568036e-05, 3.5803521669073345e-05, 3.483282752125369e-05, 3.3391217807551196e-05, 3.1835037416769e-05, 3.021522040705675e-05, 2.9059025288495935e-05, 2.7814447422583847e-05, 2.684122723485003e-05, 2.5755566198961075e-05, 2.468648766531478e-05, 2.3523995286776445e-05, 2.251576730296963e-05, 2.1723078466628335e-05, 2.096100971227304e-05, 1.9938902634219726e-05, 1.8872346344694123e-05, 1.8194236024195463e-05, 1.7207370604988023e-05, 1.644954183255128e-05, 1.569255438828116e-05, 1.4989105653557951e-05, 1.4360358469437363e-05, 1.3636681406437473e-05, 1.3033824168393922e-05, 1.2468853419575482e-05, 1.1943702482110775e-05, 1.14560973264197e-05, 1.0875796023093929e-05, 1.0543116748413641e-05, 1.0008404231186262e-05, 9.549287088731502e-06, 9.201126696151228e-06, 8.839087486490327e-06, 8.516331225018915e-06, 8.183338017723692e-06, 7.869601811130698e-06, 7.465805218239687e-06, 7.246621661200334e-06, 6.981490644709827e-06, 6.756611682612682e-06, 6.461477151991229e-06, 6.222451892217776e-06, 5.996635779098988e-06, 5.808730442153628e-06, 5.496269160670401e-06, 5.280610209300496e-06, 5.084475321330043e-06, 4.841307820383132e-06, 4.614129686523937e-06, 4.463610024074284e-06, 4.249408351533389e-06, 4.037388487713247e-06, 3.870967835948664e-06, 3.702504868484608e-06, 3.543669746714378e-06, 3.380988299118368e-06, 3.253191824948955e-06, 3.1289742628773305e-06, 2.9487063498367304e-06, 2.8179847339549483e-06, 2.7112771258815497e-06, 2.6042415517684758e-06, 2.5079424773261136e-06, 2.4381084870154397e-06, 2.353598721170915e-06, 2.2712460248021796e-06, 2.1583638578764915e-06, 2.075489510040362e-06, 2.000773178492085e-06, 1.923497567962445e-06, 1.843000098197053e-06, 1.7732447877836365e-06, 1.7001751924607055e-06, 1.6122578285674322e-06, 1.5430430527661534e-06, 1.466188228678967e-06, 1.405403542182608e-06, 1.3275211265289475e-06, 1.2644119550756908e-06, 1.2006546222121844e-06, 1.1444198803584945e-06, 1.0847380033219387e-06, 1.0358969012374178e-06, 9.91376579113086e-07, 9.516910993854968e-07, 9.126625227550339e-07, 8.717840634214527e-07, 8.363517718174634e-07, 7.941641151108998e-07, 7.617600223441434e-07, 7.219723940190534e-07, 6.880787569907601e-07, 6.608213572782785e-07, 6.335300213785577e-07, 6.020420913032801e-07, 5.780815052575802e-07, 5.534976397407117e-07, 5.263457213228139e-07, 5.051940761041466e-07, 4.87301689945406e-07, 4.656861897169334e-07, 4.488260932578854e-07, 4.307243007350759e-07, 4.127083341352359e-07, 3.9857437379692437e-07, 3.8911902007141533e-07, 3.6954303537720745e-07, 3.4950364135661397e-07, 3.355975324965374e-07, 3.24838661697207e-07, 3.1242947202727763e-07, 3.005874082630701e-07, 2.869247019700657e-07, 2.7346046181341473e-07, 2.6230456346028204e-07, 2.5400124543752723e-07, 2.4060171958302894e-07, 2.322733860765702e-07, 2.258246538573535e-07, 2.1719024438982443e-07, 2.0916286636554776e-07, 2.0017965309723623e-07, 1.9250082484604463e-07, 1.8377812046875225e-07, 1.7618534657239363e-07, 1.6949037695998162e-07, 1.6143820113999317e-07, 1.549912591701077e-07, 1.4882171218184323e-07, 1.4163713024595953e-07, 1.3611174509280156e-07, 1.287249939447502e-07, 1.234463608798247e-07, 1.1706196066792156e-07, 1.1177091389578986e-07, 1.0633196598140871e-07, 1.0126739060248023e-07, 9.779080835849756e-08, 9.2574768451192e-08, 8.931960168134833e-08, 8.682762820781411e-08, 8.195920880627512e-08, 7.808890420123225e-08, 7.443186431275648e-08, 7.01227469270917e-08, 6.706857021542687e-08, 6.402593358362639e-08, 6.130050287340592e-08, 5.920104425625333e-08, 5.7158216865613995e-08, 5.4548015081941194e-08, 5.2212413904765615e-08, 4.975320590098778e-08, 4.786374609304376e-08, 4.5782129712264e-08, 4.423083665194633e-08, 4.259827391364018e-08, 4.0792872741422814e-08, 3.91703798769661e-08, 3.7888102717699064e-08, 3.6466755139311545e-08, 3.502839989008448e-08, 3.363954342041708e-08, 3.205491745176902e-08, 3.063055383062569e-08, 2.950531643990226e-08, 2.765958655362647e-08, 2.6640265475765695e-08, 2.5404251952388974e-08, 2.4120736579475025e-08, 2.298326032605964e-08, 2.205362960424419e-08, 2.126388834077899e-08, 2.0486913977214244e-08, 1.978875582672442e-08, 1.891216523078328e-08, 1.8333384277521712e-08, 1.753220340605629e-08, 1.641308673148837e-08, 1.5700071068296175e-08, 1.504181661363563e-08, 1.4386076737091371e-08], [1.0, 0.8883985947849288, 0.7866135335556301, 0.6962866959895537, 0.6196052033555876, 0.5411860708921294, 0.47758928069309003, 0.4167471378634384, 0.3772038248981815, 0.34063304305244235, 0.3188107117665807, 0.3073550831566315, 0.29809073009611936, 0.29487693191438025, 0.29805565896713065, 0.29911230136096073, 0.29953503015533084, 0.2975272457032362, 0.30123645393303766, 0.29084512052847256, 0.2818456297761229, 0.2796669534247074, 0.27556974890041747, 0.2716299040721426, 0.2582181783811617, 0.2454595022190509, 0.23506354705213076, 0.22297910207602195, 0.21471448417232394, 0.2081778425098759, 0.19883427726467884, 0.18951393121637933, 0.18252286960156158, 0.17449429766938848, 0.16390854060006996, 0.1528600758400913, 0.1436673671728602, 0.1338360465329687, 0.12664965937962322, 0.11959524331909974, 0.11287417683879512, 0.10693254616760181, 0.10007104368078146, 0.09423264212069954, 0.08872620384647745, 0.08420135427900478, 0.0796960535590233, 0.07501341056933736, 0.07222515107030841, 0.06851273287853124, 0.06554195314650046, 0.061584756733154736, 0.05866951904569016, 0.05504925085753092, 0.052256100392365015, 0.049633358865406374, 0.04759008085799008, 0.04516446917311165, 0.04379135257110254, 0.0414725148615933, 0.03950757014807046, 0.03714331073181631, 0.035430230657937926, 0.03395201089329999, 0.032810343777259374, 0.03163142976722463, 0.030401107967387358, 0.029247668472316496, 0.028317718808684215, 0.027416767514637657, 0.026506976318279404, 0.02552335700120382, 0.024427082808179817, 0.023571546613600322, 0.02271912456108386, 0.021576800287556434, 0.020670094719118133, 0.019656079593129195, 0.018758026511655507, 0.017957179392589166, 0.01704232780952352, 0.016305194816386225, 0.015739668027878653, 0.01511855440234891, 0.014409500198113174, 0.013858752120461584, 0.012975577850700996, 0.012389928572082681, 0.01171927704796059, 0.011027060393485352, 0.010453191955315393, 0.009761001110738044, 0.00932565116694121, 0.008833167757311026, 0.008494096835245353, 0.008170173822966543, 0.007770416049165795, 0.007454751802115833, 0.007251409444290073, 0.006941689352214324, 0.006647418172109203, 0.006435573029124855, 0.00622087185116737, 0.006012248528957264, 0.005810959330321113, 0.005620510677740929, 0.005419195616881682, 0.005282440432524769, 0.00507974921853296, 0.004866873950272419, 0.004712971714729104, 0.004550078605006815, 0.004360988254781441, 0.004181654472822664, 0.004025946169509013, 0.0038758535289479803, 0.0037034697424399017, 0.0035892664957524532, 0.003489895731410603, 0.003341919039193318, 0.003245953707688752, 0.0030628171041540025, 0.002948286300841959, 0.0028214689500505085, 0.0027018785075936143, 0.002599339119814592, 0.002517656377955876, 0.0024242764141042673, 0.002314038620037569, 0.0022206663531061446, 0.0021226153197836948, 0.0019632472270387983, 0.0018844933535572032, 0.0017858129219055809, 0.0017172432332441681, 0.0016455886835255612, 0.0015868250301786673, 0.0015510465320729644, 0.0014943304186197481, 0.0014269606009500336, 0.0013617621123390242, 0.0013078327716913494, 0.0012596886697083033, 0.001219947727117511, 0.001170550264856084, 0.0011073152982329403, 0.0010503239265762948, 0.00100917131837068, 0.0009657326554980525, 0.000936309578120112, 0.0009098109363163057, 0.0008803750614105494, 0.000840352505314715, 0.0007976778916843554, 0.0007666482018638756, 0.0007433812718677195, 0.0007179840961960543, 0.0006911448603189145, 0.0006631469661016657, 0.0006333096578665793, 0.0006072747628544003, 0.0005859266314162556, 0.0005568060892210537, 0.000530604476368652, 0.0005067907690831764, 0.00048173579412502497, 0.00045871736045410464, 0.00044089231763166996, 0.00042343268597458904, 0.0004098584781357739, 0.00039225110945236377, 0.0003742741883314926, 0.0003574986296739749, 0.0003435857688919102, 0.0003309671804178208, 0.0003211334097242187, 0.00030841403217838877, 0.0002990027402942828, 0.00028876454258580436, 0.00027995653165701555, 0.00027210147040008717, 0.00026308502695028346, 0.0002518546235927434, 0.00024232074789605398, 0.0002347705112634248, 0.00022431889868859039, 0.0002141676375959056, 0.00020514772475096116, 0.00019569264536283836, 0.00018886026970862295, 0.0001828232300752733, 0.00017495547596650988, 0.00016957590531367162, 0.0001646486992299411, 0.00015828517255287756, 0.00014894863881770374, 0.00014226627169438235, 0.00013535273609259737, 0.0001271412078616889, 0.00012112835650787518, 0.00011646264634751872, 0.0001111136356335798, 0.00010694580031451124, 0.00010141600427399604, 9.606290915909492e-05, 9.089824107980145e-05, 8.565241473293883e-05, 8.047953873143856e-05, 7.661806732221237e-05, 7.308259607906678e-05, 7.040431315301632e-05, 6.78176105791022e-05, 6.487614376163706e-05, 6.229947310211061e-05, 6.008968566449614e-05, 5.80244530988311e-05, 5.579006907956078e-05, 5.3543651969825274e-05, 5.190686856835524e-05, 4.959360657346357e-05, 4.751459836686956e-05, 4.548542060299192e-05, 4.3944905080042886e-05, 4.2599079536633075e-05, 4.1233440416336494e-05, 3.973387370477259e-05, 3.817807214488503e-05, 3.6761438518896775e-05, 3.508370828524087e-05, 3.3876625576396144e-05, 3.276636140826255e-05, 3.175290342388246e-05, 3.090570118144067e-05, 2.992869396615954e-05, 2.868712169557875e-05, 2.752050632318265e-05, 2.67659825520411e-05, 2.564062249654362e-05, 2.4383263866577643e-05, 2.35475845028185e-05, 2.2508238935000503e-05, 2.147681304611232e-05, 2.0619254199250537e-05, 1.9794528669228648e-05, 1.9040124052283786e-05, 1.8197659275736947e-05, 1.7550025851526462e-05, 1.6577149083837483e-05, 1.573399920728761e-05, 1.50479427501957e-05, 1.4443268271521334e-05, 1.3920553856809181e-05, 1.34802224629924e-05, 1.2937427895648052e-05, 1.2499862201887279e-05, 1.1993678179149123e-05, 1.1436864410873593e-05, 1.1103670733951221e-05, 1.0639892152156934e-05, 1.0039909387534021e-05, 9.624944790270143e-06, 9.30345270060707e-06, 8.915105164427573e-06, 8.5144625640612e-06, 8.141981483567366e-06, 7.820307906982932e-06, 7.571640352540831e-06, 7.213147113839856e-06, 6.966531915163144e-06, 6.68476317551834e-06, 6.476118236361326e-06, 6.218464258339121e-06, 6.054875774952442e-06, 5.787336836384229e-06, 5.5753128366774275e-06, 5.3761221004145195e-06, 5.167451362602001e-06, 4.94367674464823e-06, 4.779280924493482e-06, 4.610877917564146e-06, 4.3901736610763236e-06, 4.2463052635191495e-06, 4.088816966777516e-06, 3.91232681878348e-06, 3.724043478215704e-06, 3.569498696865006e-06, 3.4143803103688822e-06, 3.2581986115201034e-06, 3.128094145898087e-06, 2.981155668760735e-06, 2.8497823263507617e-06, 2.745666475347001e-06, 2.664136354659359e-06, 2.5229617908222487e-06, 2.432097821592243e-06, 2.346634794958177e-06, 2.2785014807849126e-06, 2.2102455230716697e-06, 2.1355379071386336e-06, 2.0642863248276954e-06, 1.9958848959844655e-06, 1.9147900383945674e-06, 1.8173813685425453e-06, 1.7398303097684749e-06, 1.639516337297366e-06, 1.5596821203899424e-06, 1.492396755076279e-06, 1.414835549421812e-06, 1.3535481415031434e-06, 1.2935225537046731e-06, 1.2227883551751444e-06, 1.1682917642456576e-06, 1.1256285072767416e-06, 1.0609547561048717e-06, 1.025249276842315e-06, 9.854926088596031e-07, 9.472554807201901e-07, 9.163401936082085e-07, 8.926326606047201e-07, 8.592544623021755e-07, 8.325342154587286e-07, 7.828203575555489e-07, 7.610162287068887e-07, 7.401067323970494e-07, 7.186075834409541e-07, 7.023645635432966e-07, 6.829050263826131e-07, 6.624944824305131e-07, 6.392954899363657e-07, 6.181103814288979e-07, 5.92036055569913e-07, 5.696290971022048e-07, 5.468627718660429e-07, 5.313218709812853e-07, 5.172312235812521e-07, 4.990261466727647e-07, 4.857056708966478e-07, 4.6397154691185616e-07, 4.4550119226073675e-07, 4.31454965570512e-07, 4.19608337330068e-07, 4.0527342745536366e-07, 3.91128088867043e-07, 3.7590732198924767e-07, 3.6243833656630114e-07, 3.5097499200484654e-07, 3.388708701450124e-07, 3.272719516975016e-07, 3.1672823507925275e-07, 2.980032905567558e-07, 2.863142657536881e-07, 2.7324550115540553e-07, 2.650784329666571e-07, 2.5110351989399354e-07, 2.439468722438557e-07, 2.3513516469944186e-07, 2.2239109711927963e-07, 2.1397372995954248e-07, 2.0699379499274797e-07, 1.9897327753145186e-07, 1.895353329997681e-07, 1.8213417003408915e-07, 1.7306604551652202e-07, 1.636161080448769e-07, 1.5740608095898243e-07, 1.4919389883988132e-07, 1.4414927216748095e-07, 1.3808509763644464e-07, 1.32807539836429e-07, 1.2765933299882793e-07, 1.2140708006445626e-07, 1.1652112255909228e-07, 1.1217817212509147e-07, 1.087992924258916e-07, 1.055773317660838e-07, 1.0246620916168059e-07, 1.0009867804878e-07, 9.632336732098674e-08, 9.070865746793e-08, 8.711596915841219e-08, 8.365525178448833e-08, 8.114516486290169e-08, 7.780385295929382e-08, 7.504227443507635e-08, 7.158196776379058e-08, 6.923770074697293e-08, 6.646353859867118e-08, 6.385503928648049e-08, 6.130082895491689e-08, 5.938898754135515e-08, 5.659476469456074e-08, 5.4780080461513476e-08, 5.1996986294387586e-08, 5.0140662118098095e-08, 4.8073655970169386e-08, 4.623055121263317e-08, 4.44175904827577e-08, 4.24867841006703e-08, 4.075635013624593e-08, 3.901728372394691e-08, 3.712167969096014e-08]]], "sparse_C": [[0.0, 0.15, 0.3, 0.45, 0.6, 0.75, 0.9, 1.05, 1.2, 1.35, 1.5, 1.6500000000000001, 1.8, 1.95, 2.1, 2.25, 2.4, 2.5500000000000003, 2.7, 2.85, 3.0, 3.15, 3.3000000000000003, 3.45, 3.6, 3.75, 3.9, 4.05, 4.2, 4.3500000000000005, 4.5, 4.65, 4.8, 4.95, 5.1000000000000005, 5.25, 5.4, 5.55, 5.7, 5.8500000000000005, 6.0, 6.15, 6.3, 6.45, 6.6000000000000005, 6.75, 6.9, 7.05, 7.2, 7.3500000000000005, 7.5, 7.65, 7.8, 7.95, 8.1, 8.25, 8.4, 8.55, 8.700000000000001, 8.85, 9.0, 9.15, 9.3, 9.450000000000001, 9.6, 9.75, 9.9, 10.05, 10.200000000000001, 10.35, 10.5, 10.65, 10.8, 10.950000000000001, 11.1, 11.25, 11.4, 11.55, 11.700000000000001, 11.85, 12.0, 12.15, 12.3, 12.450000000000001, 12.6, 12.75, 12.9, 13.05, 13.200000000000001, 13.35, 13.5, 13.65, 13.8, 13.950000000000001, 14.1, 14.25, 14.4, 14.55, 14.700000000000001, 14.85, 15.0, 15.15, 15.3, 15.450000000000001, 15.6, 15.75, 15.9, 16.05, 16.2, 16.35, 16.5, 16.65, 16.8, 16.95, 17.1, 17.25, 17.400000000000002, 17.55, 17.7, 17.85, 18.0, 18.150000000000002, 18.3, 18.45, 18.6, 18.75, 18.900000000000002, 19.05, 19.2, 19.35, 19.5, 19.650000000000002, 19.8, 19.95, 20.1, 20.25, 20.400000000000002, 20.55, 20.7, 20.85, 21.0, 21.150000000000002, 21.3, 21.45, 21.6, 21.75, 21.900000000000002, 22.05, 22.2, 22.35, 22.5, 22.650000000000002, 22.8, 22.95, 23.1, 23.25, 23.400000000000002, 23.55, 23.7, 23.85, 24.0, 24.150000000000002, 24.3, 24.45, 24.6, 24.75, 24.900000000000002, 25.05, 25.2, 25.35, 25.5, 25.650000000000002, 25.8, 25.95, 26.1, 26.25, 26.400000000000002, 26.55, 26.7, 26.85, 27.0, 27.150000000000002, 27.3, 27.45, 27.6, 27.75, 27.900000000000002, 28.05, 28.2, 28.35, 28.5, 28.650000000000002, 28.8, 28.95, 29.1, 29.25, 29.400000000000002, 29.55, 29.7, 29.85, 30.0, 30.150000000000002, 30.3, 30.45, 30.6, 30.75, 30.900000000000002, 31.05, 31.2, 31.35, 31.5, 31.650000000000002, 31.8, 31.95, 32.1, 32.25, 32.4, 32.55, 32.7, 32.85, 33.0, 33.15, 33.3, 33.45, 33.6, 33.75, 33.9, 34.05, 34.2, 34.35, 34.5, 34.65, 34.800000000000004, 34.95, 35.1, 35.25, 35.4, 35.550000000000004, 35.7, 35.85, 36.0, 36.15, 36.300000000000004, 36.45, 36.6, 36.75, 36.9, 37.050000000000004, 37.2, 37.35, 37.5, 37.65, 37.800000000000004, 37.95, 38.1, 38.25, 38.4, 38.550000000000004, 38.7, 38.85, 39.0, 39.15, 39.300000000000004, 39.45, 39.6, 39.75, 39.9, 40.050000000000004, 40.2, 40.35, 40.5, 40.65, 40.800000000000004, 40.95, 41.1, 41.25, 41.4, 41.550000000000004, 41.7, 41.85, 42.0, 42.15, 42.300000000000004, 42.45, 42.6, 42.75, 42.9, 43.050000000000004, 43.2, 43.35, 43.5, 43.65, 43.800000000000004, 43.95, 44.1, 44.25, 44.4, 44.550000000000004, 44.7, 44.85, 45.0, 45.15, 45.300000000000004, 45.45, 45.6, 45.75, 45.9, 46.050000000000004, 46.2, 46.35, 46.5, 46.65, 46.800000000000004, 46.95, 47.1, 47.25, 47.4, 47.550000000000004, 47.7, 47.85, 48.0, 48.15, 48.300000000000004, 48.45, 48.6, 48.75, 48.9, 49.050000000000004, 49.2, 49.35, 49.5, 49.65, 49.800000000000004, 49.95, 50.1, 50.25, 50.4, 50.550000000000004, 50.7, 50.85, 51.0, 51.15, 51.300000000000004, 51.45, 51.6, 51.75, 51.9, 52.050000000000004, 52.2, 52.35, 52.5, 52.65, 52.800000000000004, 52.95, 53.1, 53.25, 53.4, 53.550000000000004, 53.7, 53.85, 54.0, 54.15, 54.300000000000004, 54.45, 54.6, 54.75, 54.9, 55.050000000000004, 55.2, 55.35, 55.5, 55.65, 55.800000000000004, 55.95, 56.1, 56.25, 56.4, 56.550000000000004, 56.7, 56.85, 57.0, 57.15, 57.300000000000004, 57.45, 57.6, 57.75, 57.9, 58.050000000000004, 58.2, 58.35, 58.5, 58.65, 58.800000000000004, 58.95, 59.1, 59.25, 59.4, 59.550000000000004, 59.7, 59.85, 60.0], [[1.0, 0.7467926549405288, 0.6948098370857086, 0.44702843384408575, 0.39017610275142256, 0.3447068909305454, 0.31262661455447593, 0.2668365108413735, 0.20514913192797007, 0.1848948085878821, 0.2051332569310304, 0.2360297218208725, 0.23671172186987635, 0.27119850664639655, 0.3069738238919807, 0.34278487708881883, 0.3778978413688106, 0.3040881232327594, 0.287173818214403, 0.3062874525434263, 0.3249586784656942, 0.2469576382047582, 0.25613655373125954, 0.2651935496977473, 0.2740769663026016, 0.21379637259038686, 0.21648748891081238, 0.1810020718270243, 0.18104945856796878, 0.18140085557819968, 0.18194016742507949, 0.18251980038883328, 0.16117821802830024, 0.16080496706892472, 0.16069040953483416, 0.16085698451499997, 0.14977317550100172, 0.12159583436584141, 0.10391718835807312, 0.10008527084278203, 0.08718021088534349, 0.08413003878890404, 0.06884110159087502, 0.06614711403909304, 0.06416462772599504, 0.06262480858307695, 0.061751214885778304, 0.06146459183919856, 0.054720641996857645, 0.047050443334191956, 0.046205128076452884, 0.04578373141653981, 0.037993601209911416, 0.031568390699374796, 0.02859217894805854, 0.028200611730684513, 0.028053832336812426, 0.028360744551726946, 0.02889402798323341, 0.029628944210173223, 0.021817840890624506, 0.0194921784173687, 0.019731292209614795, 0.020143759330489737, 0.01910308594007301, 0.019368875133063217, 0.019141694617524074, 0.019331757179152087, 0.01975230897202504, 0.020546862334663053, 0.021403962027873428, 0.022192874731294127, 0.02301256291414846, 0.023677673855440534, 0.024530598995219338, 0.025317174214674585, 0.02601983605853407, 0.0267681267761321, 0.02739640349153583, 0.027944510320055172, 0.028606708119861404, 0.023415805420518947, 0.02350540930236011, 0.01934882011188322, 0.015792627227573065, 0.01265082400127996, 0.009912687759657033, 0.009157955891253265, 0.008401753953160937, 0.007696934758730594, 0.007208656693005699, 0.006816672848722137, 0.0063763684691456575, 0.006078889176559552, 0.005913171960172321, 0.005862584651031695, 0.005885072155123632, 0.004912163771646437, 0.0034712779157006833, 0.0033420193915318108, 0.0033310606872025564, 0.0033873629697902773, 0.0030031822142755206, 0.0031153023638962555, 0.0032261910839061657, 0.003385640327091119, 0.003558796680406609, 0.003752868148917112, 0.0037856903638424718, 0.003968845836731356, 0.004150763037130355, 0.004297587476981887, 0.004458585129523327, 0.004633474002562725, 0.004777761809785898, 0.004935006860254221, 0.004176814958791585, 0.0042445203286977625, 0.004299500115229656, 0.0036324512534977233, 0.0036046635783255434, 0.002564345160067495, 0.0024717410934406575, 0.00236306898117336, 0.0022365685324145707, 0.002150332254764756, 0.0017480055960064295, 0.0016621061878270532, 0.0015781626063148316, 0.0015068942128628928, 0.0014477995032302787, 0.001404660331682157, 0.00136453876560603, 0.0013304651107278796, 0.0013078026938096279, 0.0012955711209512973, 0.001276375795858666, 0.0012668868011204784, 0.0012615687832833282, 0.0012622392091592557, 0.001266724512910061, 0.0012750946300867673, 0.0010174013591936091, 0.0008109591331048185, 0.0006376357280241325, 0.0005952382369037385, 0.0005571825826687355, 0.0004447635255543332, 0.0004150469675731188, 0.000384767737797266, 0.0003682369530594596, 0.0003480346820794496, 0.0003426255697146945, 0.0003399664218183964, 0.00028031507334463527, 0.0002846973809609259, 0.0002912478111840798, 0.00029816932354992734, 0.0003072972813420551, 0.00032042774655703714, 0.00033485823112082294, 0.00035004630917321054, 0.00036286689539918594, 0.0003791061814484642, 0.00039544441861652773, 0.0004059302397070572, 0.0003604502600431214, 0.0003674823770162929, 0.00037497191257329334, 0.0003782879608268513, 0.0003858118542181557, 0.0003912024779574225, 0.00033605202624575095, 0.00033712135034234727, 0.00028479194325260526, 0.0002808194643362702, 0.00027614629208619394, 0.000230560769857611, 0.0002228452266879442, 0.00021632881295241478, 0.00020964115246680827, 0.0001745107005129387, 0.00016492996526589366, 0.00015554505345348745, 0.000148076574428612, 0.00014035743471747976, 0.00013257783001429193, 0.0001260754658793948, 0.0001196593803819271, 9.925991456403208e-05, 9.189613892780844e-05, 8.627542577346882e-05, 8.080336277535914e-05, 7.554421800662902e-05, 7.083821286270716e-05, 6.586034234077524e-05, 5.5484474598579985e-05, 5.123117402693848e-05, 4.8485961132284466e-05, 4.446754754286632e-05, 4.209984674202754e-05, 4.032364334419089e-05, 3.87621782176711e-05, 3.739026131358121e-05, 3.710813682404071e-05, 3.4425333729435556e-05, 3.396232340279235e-05, 3.481728173195669e-05, 3.485304743898886e-05, 3.556624958847983e-05, 3.6209350163355246e-05, 3.72557758911542e-05, 3.809417795847234e-05, 3.915634550505945e-05, 4.0438587849735627e-05, 3.647346083252639e-05, 3.6013444581561156e-05, 3.663142965693511e-05, 3.720726036808962e-05, 3.776537201666511e-05, 3.8328003205042287e-05, 3.879717322559274e-05, 3.925055324712587e-05, 3.970392019670009e-05, 4.0330012008071704e-05, 3.451886696987716e-05, 3.446308257508635e-05, 3.446741429412909e-05, 3.436508055358602e-05, 3.432595431277194e-05, 3.4338922834433255e-05, 3.4358342198572496e-05, 3.434307060993706e-05, 3.4346942143720725e-05, 3.423421964787412e-05, 3.417214098212396e-05, 2.8803176787764527e-05, 2.3513307337909808e-05, 2.2665483709943587e-05, 1.8425033757858028e-05, 1.7409053488125952e-05, 1.646397959749821e-05, 1.5419330727151194e-05, 1.2498266177495499e-05, 1.1587898996611023e-05, 1.0655955478513733e-05, 9.864118978272808e-06, 9.112674423234998e-06, 8.403157782284409e-06, 7.872574398904949e-06, 7.333746981618073e-06, 6.9677565736758725e-06, 6.6679312414833164e-06, 5.920653681198494e-06, 5.643294663264098e-06, 5.48817208700669e-06, 5.418431323268165e-06, 5.42070053821244e-06, 5.099602544259086e-06, 5.177526609056288e-06, 5.2296685741759506e-06, 5.385276810471997e-06, 5.251127410839424e-06, 5.446991442972872e-06, 5.63777318158921e-06, 5.841669891621683e-06, 6.019905396090009e-06, 6.2042233327673595e-06, 6.402919152241232e-06, 6.6027527717818694e-06, 6.799192002750925e-06, 6.978583993115754e-06, 7.117865251685736e-06, 7.294887201979178e-06, 7.472915590890012e-06, 7.625263743782504e-06, 7.783902785847431e-06, 7.935903713064678e-06, 8.065190982466258e-06, 8.192559450806789e-06, 8.322243931857153e-06, 8.42852491684173e-06, 7.027024995391528e-06, 6.990442744091976e-06, 6.9591336145455224e-06, 6.937802653093434e-06, 5.676729959142434e-06, 5.545460801427564e-06, 5.429737360669002e-06, 5.319380610973669e-06, 4.2976183759291625e-06, 4.121015851924929e-06, 3.96084908728515e-06, 3.7990729387567893e-06, 3.6479891726904036e-06, 3.515773177171152e-06, 2.848117488857675e-06, 2.6763613148396595e-06, 2.5175205791063944e-06, 1.6749650015721416e-06, 1.49587087132904e-06, 1.3370640231639525e-06, 1.197346081769588e-06, 9.315324489747133e-07, 8.31254059731087e-07, 7.745851226626199e-07, 7.528231789608383e-07, 6.394727662435184e-07, 6.666187540812982e-07, 7.153369592176899e-07, 7.879423204152647e-07, 8.685334600674591e-07, 8.331983360059379e-07, 8.921394681281031e-07, 9.609399449543025e-07, 1.0295207577135919e-06, 1.1007867406321287e-06, 1.1680531178446693e-06, 1.2363815218155794e-06, 1.2954358840144418e-06, 1.136602575996693e-06, 9.91706793426195e-07, 1.0105979901863714e-06, 1.0306951935671417e-06, 7.710699047048364e-07, 7.650171353249131e-07, 7.538532999464298e-07, 7.344907581678063e-07, 7.261891573859486e-07, 7.192246033356307e-07, 7.10851367536271e-07, 7.027565819283127e-07, 6.932115114022786e-07, 6.895169807342187e-07, 6.848652668165457e-07, 6.776763619452783e-07, 6.746162949187294e-07, 5.616197921877251e-07, 5.493244804793981e-07, 5.373973803415095e-07, 5.264488609163932e-07, 5.148742468059739e-07, 4.2429869053573317e-07, 4.081478098798618e-07, 3.944299576055044e-07, 3.7891342557527966e-07, 3.0480986717553655e-07, 2.875723963214874e-07, 2.707798901942245e-07, 2.544895743435352e-07, 2.40941569948212e-07, 2.2502003018138368e-07, 2.1096198118440838e-07, 1.714107515290404e-07, 1.5603485969448684e-07, 1.4321337206336346e-07, 1.3126755326393848e-07, 1.219526971143954e-07, 1.1361088709288504e-07, 1.0491608291345904e-07, 9.838035829658226e-08, 9.397654952092446e-08, 8.957969336629487e-08, 8.685796622337081e-08, 8.3664677125166e-08, 8.187830102989798e-08, 8.167344008705912e-08, 8.083599796491158e-08, 8.1780175712241e-08, 7.311565772178367e-08, 7.339205356325688e-08, 7.357168669451359e-08, 7.529313516940528e-08, 7.654827744918568e-08, 7.844881858766008e-08, 6.986630090983541e-08, 6.290290988619127e-08, 6.31531758140627e-08, 6.359443980406138e-08, 6.441855961491664e-08, 6.524907198887565e-08, 6.651318402930332e-08, 5.986105861342176e-08, 6.045353789741195e-08, 6.106698911627175e-08, 6.09651785083813e-08, 6.08344606898844e-08, 6.034381681638728e-08, 6.022882835063646e-08, 6.038226788130817e-08, 6.053850761851179e-08, 6.047290071617306e-08, 6.058220876171544e-08, 6.036201181170729e-08, 6.045077428446732e-08, 6.037091155642652e-08, 6.065897486043966e-08, 6.076094659880829e-08, 6.09800999317887e-08, 6.127780063190127e-08, 5.241866947862546e-08], [1.0, 0.8538576526192955, 0.8037965047114246, 0.7573658908785645, 0.7144657226067628, 0.6750408717745527, 0.6390145639684397, 0.46539051701067624, 0.42349494224106554, 0.33979293761106444, 0.29541283078578295, 0.2838019116977142, 0.27585145410036177, 0.2498868615919029, 0.24312249249442977, 0.2420996774029717, 0.22535091121136958, 0.23670545595797254, 0.2364349846897865, 0.21362948365402057, 0.2233016931499238, 0.20389635671076783, 0.19814098330152585, 0.20462783064036724, 0.2056741499360028, 0.17905934009548558, 0.17827424134075032, 0.1806219183641032, 0.18182754108099214, 0.18495400275315999, 0.15500421462848496, 0.1549554082573112, 0.15506541846088986, 0.15531715843910116, 0.13007703307892474, 0.12830253461797317, 0.12611063864941222, 0.12464207473666115, 0.12333562731276589, 0.12220123303902458, 0.12098639080110582, 0.10024439093649307, 0.09774697517692747, 0.09548006376395621, 0.09335905496302509, 0.09138514835174995, 0.08960940709828201, 0.08799546776801567, 0.07283528429681882, 0.0702149925987787, 0.06781377086979486, 0.06550287380544123, 0.053785258603979216, 0.05092908905992547, 0.042081079618416735, 0.03928502711399639, 0.03659042934848845, 0.03418166542057228, 0.032088472759452896, 0.03021390355975799, 0.025897558987028366, 0.02429971445746972, 0.023058559448947535, 0.02194223389453951, 0.020092868579442345, 0.019499238119307653, 0.01895704009566102, 0.017307698738154586, 0.01709343212822301, 0.016456665265977, 0.016559723178949153, 0.016596508012836315, 0.016674120052619017, 0.017061760897755667, 0.017420981862319506, 0.01783052781481398, 0.018360692092330384, 0.018960455262126096, 0.019199587257329974, 0.019696876185127495, 0.020208438071215234, 0.02077777024228638, 0.021319738094302453, 0.021889753331674013, 0.022331014524175293, 0.018529576945826777, 0.015444341474588973, 0.015187722392580073, 0.012627447683819154, 0.012308091568384484, 0.012012325853767412, 0.009815467603785889, 0.009454675731761905, 0.009037917043171306, 0.0077072207250577065, 0.007284986528084191, 0.006907691832143971, 0.006572828278244583, 0.0056447811915194355, 0.005193902759833511, 0.004941835379902276, 0.004289474886750217, 0.0040666151361113765, 0.0035966432915941677, 0.003235504713406887, 0.002975405440414556, 0.002952136695206193, 0.0029531280308016656, 0.0029737528466131503, 0.0029505601613167023, 0.003029631974491372, 0.0027359288099354042, 0.0027944800387731234, 0.0028377017341128666, 0.0029320996222374713, 0.0030339119601042446, 0.0031247084081548636, 0.0032122712847788906, 0.0033185713192430827, 0.003398918999059369, 0.0035072002763280436, 0.0036028994976231962, 0.003711123860651622, 0.0038039547543609817, 0.0038969358940938482, 0.003969868193804992, 0.004059336779901305, 0.004136264121148886, 0.0034310020878913026, 0.0034400187496724274, 0.0028737537713683504, 0.0028255990827413817, 0.0027826583190309778, 0.002283383739039816, 0.0022097353645088116, 0.0021412975498123353, 0.002069058511524045, 0.002007657146326053, 0.0019498994005196322, 0.001896188655504806, 0.0018413692619029603, 0.0017952787998595132, 0.0017524247152044608, 0.0017121331345221055, 0.0016777578831845988, 0.0016403789579884243, 0.0016103681351381663, 0.0013549588512413086, 0.0012739248175720793, 0.0012268085365119323, 0.0011674627167257245, 0.0011255023246052721, 0.0010876298425331443, 0.0010508618400975518, 0.0010187304174836417, 0.000988752611637179, 0.0009619807977104747, 0.0009353717836646326, 0.0007618570576149234, 0.0007244740673954743, 0.0006924591959432629, 0.000663951608765121, 0.0006382328033326425, 0.0006152194595695442, 0.0005920083360559879, 0.00048373850142129066, 0.00038802621349257114, 0.0003603922944103741, 0.00029520548242876403, 0.0002733725752783206, 0.0002473864742367181, 0.00023169580041352354, 0.0002217618621791767, 0.0002174090839175644, 0.00020512007943872227, 0.0002036809525058371, 0.0002043296040383801, 0.00020521729070444687, 0.00020927529412989427, 0.0002187307124128594, 0.00022934192829651261, 0.00023989523467155842, 0.00024995141649229805, 0.00026017523867548765, 0.00024046514047162647, 0.00024764562591287714, 0.0002545820618975211, 0.00026120789562151614, 0.0002668757437874046, 0.0002661871246717856, 0.00026862244932594883, 0.00027405921292787173, 0.00023933644725312767, 0.0002101213893587221, 0.00017734559030347147, 0.00017285551491320425, 0.000147100847243783, 0.00014108355171121655, 0.0001327728035374045, 0.00012705009592573648, 0.00012065762327255596, 0.00011542189193867205, 0.0001101485751438512, 0.0001059807258627753, 0.00010215213198609682, 8.664308503571627e-05, 8.263721273699024e-05, 7.81254727780327e-05, 7.406057067092045e-05, 7.081754610948142e-05, 6.791433092960397e-05, 6.38652247068768e-05, 6.040871319566007e-05, 4.814738150377517e-05, 4.45325578174145e-05, 4.1186342423178356e-05, 3.8474010776909094e-05, 3.6093077417508224e-05, 3.278719196479162e-05, 3.068880098334716e-05, 2.91171996400252e-05, 2.855379337171838e-05, 2.7892673881819595e-05, 2.727003237738668e-05, 2.668097849479715e-05, 2.598593595880192e-05, 2.6298227733757817e-05, 2.4327340253932806e-05, 2.3850059624028456e-05, 2.3979121606918636e-05, 2.2987960700049412e-05, 2.279249508948442e-05, 2.3071536711938625e-05, 2.1709605740677993e-05, 2.158964445059742e-05, 2.0292074232045632e-05, 1.857878017733944e-05, 1.684442979156665e-05, 1.6278105680471473e-05, 1.6053997940753986e-05, 1.5738665449688606e-05, 1.4802642733420297e-05, 1.4405733423109644e-05, 1.3253243613207954e-05, 1.2869191530369044e-05, 1.1667854517823651e-05, 1.0990598767947657e-05, 1.0397164177783802e-05, 9.631979393549335e-06, 8.880103881756104e-06, 8.571301838344124e-06, 8.213321823698505e-06, 7.802914214108937e-06, 7.385619103136336e-06, 7.163747921493921e-06, 6.959628278016509e-06, 6.6702438750535114e-06, 6.468449909848819e-06, 6.326409452732777e-06, 6.072644467171397e-06, 5.9642685595135745e-06, 5.8905101505777675e-06, 5.690950802804052e-06, 5.587636697065048e-06, 5.121103853849322e-06, 4.9296876552346106e-06, 4.687844116162812e-06, 4.609470595646754e-06, 4.318385642252667e-06, 4.193842953164187e-06, 3.891325832085746e-06, 3.722809927622877e-06, 3.412819130021224e-06, 3.276070263056708e-06, 3.1129170731350788e-06, 2.9994081327429613e-06, 2.842692121590877e-06, 2.7567892094743564e-06, 2.6530455926809595e-06, 2.5650733663255135e-06, 2.4351611115956726e-06, 2.3407851635417226e-06, 2.1179617245100332e-06, 2.0386787701391433e-06, 1.9464353040521284e-06, 1.9041598898507438e-06, 1.8485933971098014e-06, 1.7993819795267336e-06, 1.6266146057608638e-06, 1.5777020719691528e-06, 1.5397680987198772e-06, 1.4490510251388966e-06, 1.3920585843185876e-06, 1.3186408392432511e-06, 1.2635190548305585e-06, 1.2366430700572706e-06, 1.1763706277679907e-06, 1.1483344726212114e-06, 1.1346243349361483e-06, 1.1057010533895547e-06, 1.0477147794198514e-06, 1.005175266903719e-06, 9.686468319723562e-07, 9.242308960306122e-07, 8.985560570921321e-07, 8.594607505706303e-07, 7.958266993104957e-07, 7.744222073605539e-07, 7.356679938617453e-07, 7.133152342159463e-07, 6.863071466666358e-07, 6.283631710504255e-07, 5.786514657706823e-07, 5.547799723448702e-07, 5.360351336951455e-07, 5.17583736009424e-07, 5.05940401774043e-07, 4.962056615753942e-07, 4.841052154432844e-07, 4.4539602065833896e-07, 4.272911593208466e-07, 4.126198773439007e-07, 4.0797371069310766e-07, 3.7345599145492665e-07, 3.6044701376543307e-07, 3.3261902154407067e-07, 2.958167426306984e-07, 2.9075552460310816e-07, 2.8289509647825574e-07, 2.663042208274488e-07, 2.626477539687134e-07, 2.507627319902875e-07, 2.399038244959242e-07, 2.3837192133466075e-07, 2.3414981970829866e-07, 2.2882079977995865e-07, 2.2666395245808099e-07, 2.270483950312017e-07, 2.1845773429111524e-07, 2.1744923833381115e-07, 2.178000164473322e-07, 2.1512680341513894e-07, 2.0599510584708866e-07, 1.981546340299772e-07, 1.8730862395579305e-07, 1.8236994604213724e-07, 1.7787894321834742e-07, 1.7414359587136258e-07, 1.5984660302520953e-07, 1.5393511904797316e-07, 1.4771756831930783e-07, 1.4447934353752e-07, 1.3385352681854615e-07, 1.2367529695633716e-07, 1.143953452890309e-07, 1.0909719898647312e-07, 1.0107104477154708e-07, 9.637065650206997e-08, 9.049417777346928e-08, 8.694509897940873e-08, 8.460845737633837e-08, 8.21868123876396e-08, 7.986737839775151e-08, 7.845699353383468e-08, 7.71576326743541e-08, 6.917752415406513e-08, 6.729030156495264e-08, 6.546072394273477e-08, 6.141058224570041e-08, 5.800263223653265e-08, 5.589094415769688e-08, 5.2470457410437315e-08, 4.83294108688018e-08, 4.663916803972671e-08, 4.4646082647834384e-08, 4.295400811731694e-08, 4.021844072107369e-08, 3.857842357559815e-08, 3.694629233770788e-08, 3.542732423168923e-08, 3.455652160600451e-08, 3.3751677142365813e-08, 3.357683808510299e-08, 3.1923677898689974e-08, 3.142563538818378e-08, 2.8963564653081047e-08, 2.8832866634855424e-08, 2.8108846038274382e-08, 2.732363374274001e-08, 2.6267432512433226e-08, 2.566042735449901e-08, 2.445558324293253e-08, 2.395023845604951e-08, 2.3129951369527494e-08, 2.244708283929519e-08, 2.0983227931227344e-08, 2.069371350385123e-08, 1.9501177107054635e-08, 1.910344653512374e-08, 1.8025392571578336e-08, 1.7019228875680523e-08], [1.0, 0.9525286854672963, 0.9072561592301129, 0.8640525305010985, 0.8228458839813882, 0.4745169927660273, 0.41215881209918376, 0.30295229606483065, 0.25066526606515954, 0.20809007468982954, 0.1596513430723229, 0.1106810201792032, 0.11868154168089884, 0.14585653067767168, 0.1816067724681747, 0.19604219553057514, 0.23134578297310016, 0.2665876517220004, 0.3009610616207043, 0.3341192104737167, 0.2719049337956765, 0.2953702898258617, 0.31802165805771254, 0.33978482672243143, 0.3606087978615582, 0.38042579797844367, 0.3994051515739631, 0.4175060944072018, 0.37261796571439565, 0.3843391690044895, 0.39557480611128215, 0.4064664022711934, 0.38946124760892137, 0.2533474301460934, 0.1557378919303914, 0.14402197396182473, 0.13507799274900523, 0.12925657551990935, 0.09207120038685088, 0.08977760469857246, 0.07891278009649216, 0.08381564106311827, 0.0908521920993137, 0.0991363218488856, 0.10806005603368694, 0.08042779774600489, 0.08594884883772813, 0.06428230863584854, 0.06751771476388621, 0.06546250343973337, 0.06821605990458614, 0.07121355076073099, 0.07421972288046949, 0.07734967905070861, 0.057407074069861196, 0.054920202836024196, 0.055385744641269295, 0.055876415958796936, 0.05638694464993165, 0.057041656914094414, 0.05768124669084183, 0.05802211953679666, 0.05535886678739175, 0.05557342460668045, 0.04331137246447673, 0.04262971489010734, 0.03469417370584693, 0.02990701312757016, 0.029156037225356403, 0.02717401041826905, 0.02696785762067674, 0.02688300899855275, 0.026690742418420687, 0.027001969647572125, 0.021575781960042447, 0.014693760572520675, 0.01357429727973469, 0.01364267605041198, 0.013909201682336253, 0.014338543163848735, 0.013277798225130175, 0.013973154010882127, 0.011288971392517602, 0.011834342207284942, 0.009696543196465113, 0.008208852840378169, 0.007998564397086334, 0.00688605428935744, 0.007011013554839782, 0.0067411468198823165, 0.006854109668711201, 0.006998109930728731, 0.007216092551341861, 0.0061220756562481325, 0.005460564834954999, 0.005324360281999501, 0.005364131492576415, 0.005330743781046627, 0.00544519237686593, 0.004555596562997723, 0.004515643278595818, 0.004558633547762084, 0.0038954567352050004, 0.0038834603664329543, 0.003908885035394212, 0.00391902070516957, 0.003831420845417661, 0.003860508271035747, 0.0033866097573409543, 0.0033729975501664783, 0.0033935787213044684, 0.0034187268749810494, 0.0034482047191158405, 0.0034879501214844524, 0.0035154060083043928, 0.0035659005238156518, 0.002824088375647999, 0.0027815591549307113, 0.0021989125856722077, 0.002136378507845438, 0.002067996392344765, 0.0020184217058774254, 0.0016768548328263747, 0.001614017292934679, 0.0015374600192041227, 0.0014690591541901147, 0.00141306308038792, 0.0013580379592487886, 0.0012050164942706268, 0.0011568170860379405, 0.0011022669800509637, 0.0010596026988014212, 0.0010290208445530294, 0.0008600309349456911, 0.0008197719710006044, 0.0007565724943984469, 0.0006367345164362524, 0.0005574302506612593, 0.000494125116494696, 0.00046731782554377415, 0.00044672705333861874, 0.000432606517854103, 0.00041950690104221414, 0.00039188948879436065, 0.00037882073796818085, 0.0003831943878909005, 0.0003902792645197518, 0.0003919038139499992, 0.00033220010515512245, 0.0003302678142971536, 0.00032925148554010245, 0.0003394945243474261, 0.00031126620490722675, 0.00031250753012851233, 0.0002960966084002847, 0.0002967976466612854, 0.0002775965533408902, 0.0002657640592614815, 0.0002591807989577216, 0.00025545722664204465, 0.00025308461198503913, 0.0002530280908652897, 0.00025352714145746236, 0.000252103739679225, 0.00025305836384674095, 0.00024328550879942394, 0.00021880310266880027, 0.00021691038574439368, 0.0002128928953815898, 0.00021073176221931362, 0.00018972162033050702, 0.0001877984362493164, 0.0001832549638944971, 0.00017846472713205469, 0.0001553259728163193, 0.00015069076616417064, 0.00014630944826360694, 0.00013735972538194604, 0.00013118988268171736, 0.0001096706811422437, 0.00010299081839898702, 9.934508689645045e-05, 9.007300532479013e-05, 8.650674951484014e-05, 8.315742981998417e-05, 8.019367703043217e-05, 7.768553425024058e-05, 7.61061553783742e-05, 7.437065770332585e-05, 7.350864396225962e-05, 7.29414821736276e-05, 7.215490042285909e-05, 7.200214582077228e-05, 6.769045391625393e-05, 6.30283315228622e-05, 5.662673124811207e-05, 5.587675304246891e-05, 5.233892205737844e-05, 5.033144125736068e-05, 4.989384462821265e-05, 4.9537430043984015e-05, 4.614971912047312e-05, 3.909821545104549e-05, 3.6922412278572145e-05, 3.480018992680027e-05, 3.133980240430596e-05, 3.027262107841261e-05, 2.9284513629228823e-05, 2.866993873857534e-05, 2.5995613922505766e-05, 2.529507083588713e-05, 2.4345647445343484e-05, 2.4055843363521525e-05, 2.3781579018245136e-05, 2.3416925022685597e-05, 2.2678054852361818e-05, 2.1011108243057508e-05, 2.092933508044635e-05, 2.0943472066201504e-05, 1.916878795451514e-05, 1.7944451568201678e-05, 1.7728090293982893e-05, 1.7661028937303467e-05, 1.7642317787334494e-05, 1.7634451944249996e-05, 1.7153799546491965e-05, 1.716213892414278e-05, 1.4374922608542478e-05, 1.4146782577933421e-05, 1.286989901351263e-05, 1.213447797613157e-05, 1.1517431016746032e-05, 1.123571710566546e-05, 1.0907162611186546e-05, 9.709234293742335e-06, 9.046539477807813e-06, 8.710516641428552e-06, 8.24216259314123e-06, 8.014360400142359e-06, 7.802478868465962e-06, 7.4859718748180985e-06, 7.453137533367763e-06, 7.141595201006481e-06, 7.038571648113881e-06, 6.491116053166959e-06, 6.256345724068277e-06, 6.083357369752766e-06, 6.000532960778532e-06, 5.858311474069519e-06, 5.5298421546320325e-06, 5.338166781471602e-06, 5.1351816628203905e-06, 4.874183057631376e-06, 4.586355030403132e-06, 4.501654661451873e-06, 4.274250623182971e-06, 3.955370100295664e-06, 3.858401635049411e-06, 3.7048515130028084e-06, 3.5930627065494207e-06, 3.511650152900303e-06, 3.4817875051108577e-06, 3.365412412882511e-06, 3.298700330768256e-06, 3.268507181262471e-06, 3.243215095109362e-06, 3.2311095644362544e-06, 3.180096244937754e-06, 2.776096447491453e-06, 2.50823818308638e-06, 2.478150657773606e-06, 2.331301334286951e-06, 2.287352949772142e-06, 2.2537149603475298e-06, 2.138870071120851e-06, 2.059253955297379e-06, 2.0090844847150097e-06, 1.943202623654664e-06, 1.8723532534695368e-06, 1.8116880258398614e-06, 1.790568250133485e-06, 1.7866189467519987e-06, 1.7853340551987318e-06, 1.771704326364481e-06, 1.5496001853874488e-06, 1.5261550699079262e-06, 1.362838718914578e-06, 1.341378904629949e-06, 1.226235820497506e-06, 1.1017966119189669e-06, 1.0517802070450972e-06, 1.0121199557804169e-06, 9.734859085049295e-07, 8.823809775065653e-07, 8.50413032498584e-07, 7.948925175079028e-07, 7.72736620903245e-07, 7.225142025804877e-07, 7.053207728280443e-07, 6.839669122754474e-07, 5.560230003855965e-07, 5.369938827239598e-07, 5.163502962863049e-07, 4.895158008293388e-07, 4.76939454481128e-07, 4.5367113067482435e-07, 4.314560571306226e-07, 4.19542367645849e-07, 4.133727908328415e-07, 4.046190576989524e-07, 3.9816504726505165e-07, 3.7950877095006114e-07, 3.764431555806256e-07, 3.6232959649754504e-07, 3.6263877638170526e-07, 3.572022561923528e-07, 3.5046956915288475e-07, 3.474201257622596e-07, 3.4909751791684494e-07, 3.49050240589718e-07, 3.401865388659876e-07, 3.39270562571751e-07, 3.403410962924019e-07, 3.387894055615637e-07, 2.965378455901779e-07, 2.890804716137021e-07, 2.3971715521599545e-07, 2.34167780586523e-07, 2.2003804063785841e-07, 2.0938203167865624e-07, 2.0441136026533347e-07, 1.9997336294211658e-07, 1.8644224254705956e-07, 1.770323197757836e-07, 1.6072782291905258e-07, 1.4373005134798255e-07, 1.376754666604435e-07, 1.1668777134063645e-07, 1.1247774631153264e-07, 1.080038129182753e-07, 1.0110930956502262e-07, 9.688147371411974e-08, 9.316639581604334e-08, 8.875269702281593e-08, 8.732789319126209e-08, 8.428533791957618e-08, 8.1293534515036e-08, 7.966799911992141e-08, 7.574546545674398e-08, 7.580743531360286e-08, 7.520181664799703e-08, 7.528307378957361e-08, 7.36220583399394e-08, 6.861261933907135e-08, 6.627351482982042e-08, 6.223010178277583e-08, 5.990603785222829e-08, 5.921867129614895e-08, 5.7723740525777045e-08, 5.335314346575453e-08, 5.022929415941817e-08, 4.9641389796534096e-08, 4.692053339957869e-08, 4.5861697086213114e-08, 4.3260787798271955e-08, 3.996232324860181e-08, 3.7341643880251845e-08, 3.255866433825642e-08, 3.0796399660021206e-08, 2.9309577457445818e-08, 2.7546102055511396e-08, 2.5795203245486952e-08, 2.5177796870445176e-08, 2.4334595696154693e-08, 2.3651954691453334e-08, 2.3003656761561494e-08, 2.1852257309946788e-08, 2.1323653396171032e-08, 1.999155493327883e-08, 1.9287002915900425e-08, 1.8753505428416217e-08, 1.8171300402382642e-08, 1.68662052653617e-08, 1.607587620169362e-08, 1.519797029406457e-08, 1.504566986441709e-08, 1.435213542971327e-08, 1.3623057850475351e-08, 1.3026180703887567e-08, 1.2538821291642332e-08, 1.1922820755039838e-08, 1.128810876539454e-08, 1.075746799403878e-08, 1.0484469739794151e-08, 9.868409401781718e-09, 9.50747981550395e-09, 9.299497248254063e-09, 9.109067561939889e-09, 8.386434529743024e-09, 8.133420701892016e-09, 7.876071882041797e-09], [1.0, 0.9520597205025467, 0.9064197870147385, 0.86288856127086, 0.821397038528194, 0.7818438451523538, 0.7440046658900549, 0.5633436984893209, 0.5209164597138964, 0.4821616373171452, 0.4269239453679337, 0.40197296812988087, 0.2881756581323984, 0.2271420366988423, 0.20658503808112297, 0.202263829559324, 0.20753208431297404, 0.20824322265024595, 0.22506043905897483, 0.23615742711526583, 0.256929207004982, 0.2791505669775273, 0.3018460118532463, 0.32460640257459794, 0.34708618853666484, 0.36913518898792247, 0.3905527568199176, 0.4113497575499006, 0.4314346797653578, 0.450712561622759, 0.46932371897490094, 0.45901820460297316, 0.4733055237807156, 0.48698936260663844, 0.4899262654587814, 0.49736629886927575, 0.5086049141647694, 0.20724950379096838, 0.19031604476215197, 0.13340706781908374, 0.11133159946256513, 0.11048544754939141, 0.10856121014095339, 0.10817505207269071, 0.1153671459941303, 0.1086952606532946, 0.11374740641438498, 0.12004670863685843, 0.12708079236445952, 0.10137771816719476, 0.10470425145091845, 0.10878254470444657, 0.11303135459777744, 0.11742181688892854, 0.10107919555809826, 0.09056729734337628, 0.07844090280154224, 0.07121341486750825, 0.06958561638403396, 0.0677716065172588, 0.06312918789828777, 0.06151331759280044, 0.058762665816639435, 0.05672722296432032, 0.05438371627301021, 0.05294768337931053, 0.051622785009164895, 0.05049239657667269, 0.049431234188294204, 0.048484709988681915, 0.04751610446212156, 0.04670495893203058, 0.04598607378165853, 0.04507358923342153, 0.036668908427384614, 0.03539772166062831, 0.0341552338751683, 0.03301821585078948, 0.031968189457186276, 0.03097566818566887, 0.0300669208323302, 0.024319069180649487, 0.023135262221546857, 0.02205107964459949, 0.02108553395853459, 0.020050850896612585, 0.018997978104217342, 0.0181714616149927, 0.017450352336143532, 0.014576638638421957, 0.013634432472883132, 0.011681034892870661, 0.011032690611108712, 0.010420893043597366, 0.009896573480049563, 0.00952891551387398, 0.009106539894676243, 0.0074731408709215845, 0.007213419306140816, 0.006203729858994233, 0.005670235161526859, 0.005487675002687275, 0.00544018604025181, 0.005503663021348303, 0.005060295159974862, 0.004871254223102342, 0.004513944668656495, 0.004592842785185448, 0.00466753001785523, 0.004473003441974024, 0.004562817555878539, 0.004638469913410518, 0.004750868435453061, 0.0043937800616037324, 0.004097832827141948, 0.0037808269604451116, 0.003798396272483747, 0.0038124550653314887, 0.0038328474929461907, 0.003822210228154556, 0.003832912516256679, 0.00384527672390264, 0.003863941974401542, 0.003896522468823892, 0.003940396662896234, 0.003974099604830388, 0.003987274370820293, 0.003643914731863495, 0.003238354760422118, 0.0029081960765945424, 0.0024242867406200097, 0.0023074253604502782, 0.002206881280518333, 0.0020888733784907194, 0.0017544775377640626, 0.0016040556484142614, 0.0014383861942292172, 0.0012847820745608897, 0.0011889276173226836, 0.0011151067270578508, 0.0010666652162822422, 0.0009888771385987948, 0.0009116879598683601, 0.0008713135045291402, 0.0008353276791161252, 0.0007929656257424288, 0.0007871100460795623, 0.0007943477127548608, 0.0008129660833707423, 0.0007464212601344426, 0.0007495727798667502, 0.0007675900618000282, 0.0007782264871535576, 0.0007887456461190252, 0.0007954021583050507, 0.0008024961319615056, 0.0008243157151886836, 0.0008413897209367336, 0.0008568814986708322, 0.0007604843013442626, 0.0007680441467175381, 0.0006833802023039793, 0.0006015890552309305, 0.0005345272661677732, 0.0005209269999067193, 0.0004977779183048811, 0.0004351172604729586, 0.0004193474158254693, 0.0003947640716110026, 0.00034840884397649343, 0.00032679595537605675, 0.0003106689026147316, 0.00029353217895087283, 0.00028005106969896374, 0.0002655052573940283, 0.00025309107411109947, 0.00023822963051891652, 0.00022411281837202295, 0.00021439293143762336, 0.00019623224618888697, 0.00018775049663693515, 0.0001804185556474718, 0.00017262124279748933, 0.00016593976355515165, 0.00015508746616688728, 0.0001493542495109963, 0.0001429738405270859, 0.00014075624757375421, 0.00013736039862162605, 0.0001335063558009365, 0.00013222502433660798, 0.0001307463731469338, 0.00012936259665379966, 0.00012119797327385, 0.00011785878948996792, 0.00011712134430867938, 0.00011614858089808223, 0.0001147741136087969, 0.00010530286806255005, 0.0001002317749499229, 9.676029900650017e-05, 9.514574977691686e-05, 9.169388018016965e-05, 8.696370022181974e-05, 8.451204334706536e-05, 8.132635435890329e-05, 7.832318064429052e-05, 7.177498514143778e-05, 6.904672158783693e-05, 6.597469884407547e-05, 6.091614343294885e-05, 5.801897652567883e-05, 5.6148422478806874e-05, 5.4205321395798715e-05, 5.0434723456801504e-05, 4.821200040287222e-05, 4.5629085320112256e-05, 4.294458532244526e-05, 4.117451402670861e-05, 3.9091586009194975e-05, 3.7253719364336454e-05, 3.6094682500428674e-05, 3.47796116954741e-05, 3.375933211335497e-05, 3.195467200247166e-05, 3.116202388516441e-05, 3.03350967711418e-05, 2.961850344246552e-05, 2.865491906757776e-05, 2.792794216010229e-05, 2.660470929052238e-05, 2.609814121694514e-05, 2.5436387196106508e-05, 2.2122820756260867e-05, 2.118647810964439e-05, 2.036610098285045e-05, 1.813755386855997e-05, 1.7652194464861348e-05, 1.7021962716578052e-05, 1.5857664095029867e-05, 1.4778633490368276e-05, 1.4279012872518369e-05, 1.3847355846663857e-05, 1.3270417000499576e-05, 1.3054687555292025e-05, 1.273288047863729e-05, 1.240035865693092e-05, 1.2134056462137535e-05, 1.2006614983708643e-05, 1.156181726984971e-05, 1.1442328087268995e-05, 1.1013967916021502e-05, 1.083101256354202e-05, 1.0795451808778872e-05, 1.0684650319032433e-05, 9.697918140837366e-06, 9.629431512234963e-06, 9.488429383898332e-06, 9.123388529096004e-06, 8.998362305915135e-06, 7.836258026543294e-06, 7.543075848047402e-06, 6.874320003225337e-06, 6.132214443429235e-06, 5.922246973936027e-06, 5.626139814214214e-06, 5.34105077850546e-06, 4.98954502887091e-06, 4.769488463952077e-06, 4.560063297314646e-06, 4.356368652211474e-06, 4.125515154645648e-06, 3.950834532740946e-06, 3.7580526152598704e-06, 3.6064888282615894e-06, 3.5085750634645574e-06, 3.304424716434473e-06, 3.0515056486915093e-06, 2.9191302400046495e-06, 2.8256181614765194e-06, 2.7699804480975383e-06, 2.6240664693473346e-06, 2.5115900810571207e-06, 2.292179139926766e-06, 2.1658359832735335e-06, 2.087234886078465e-06, 1.9781671769856638e-06, 1.8906451778486654e-06, 1.7856678067332193e-06, 1.7311706530051233e-06, 1.6956354809955433e-06, 1.6464728359346058e-06, 1.624448678424152e-06, 1.5809093726072255e-06, 1.5380956614210298e-06, 1.4853451033336603e-06, 1.4427458335079353e-06, 1.357028277587369e-06, 1.3359077976132491e-06, 1.2685988923282638e-06, 1.229995651246186e-06, 1.2016852356777597e-06, 1.16309294155158e-06, 1.1386971913238593e-06, 1.1056963048121875e-06, 1.089380943302228e-06, 1.0391434191822184e-06, 1.0058144526430919e-06, 9.89838878572159e-07, 9.67911747333067e-07, 9.447752072524895e-07, 9.200696448700049e-07, 8.988475252016027e-07, 8.845360774260672e-07, 8.565794920374248e-07, 8.153784440316295e-07, 7.854298482599279e-07, 7.69748363973385e-07, 7.219169648407983e-07, 6.930372230659231e-07, 6.257350997090794e-07, 5.918569981128234e-07, 5.555807217120136e-07, 5.365001856074075e-07, 5.113460621515878e-07, 4.886083108371137e-07, 4.633905111855556e-07, 4.495852894730723e-07, 4.376620959347286e-07, 4.1994599483423e-07, 4.113779329708904e-07, 4.0420683351638013e-07, 3.9308431782022717e-07, 3.764934452268179e-07, 3.3840788428773717e-07, 3.154110732877702e-07, 2.99736787635478e-07, 2.9045984924129004e-07, 2.7314982427649964e-07, 2.6381356046822576e-07, 2.611751234457178e-07, 2.5815162049565437e-07, 2.456757786295633e-07, 2.414001407673527e-07, 2.3803542699286585e-07, 2.1910308480072186e-07, 2.1030271744397878e-07, 2.0413782373626657e-07, 1.8663226950402732e-07, 1.826065501992194e-07, 1.8012229365992245e-07, 1.7108129872352698e-07, 1.583169445558938e-07, 1.548319778251535e-07, 1.5086099146291847e-07, 1.4846938794855364e-07, 1.3833147979079447e-07, 1.3513746656081326e-07, 1.3063330889396374e-07, 1.177955769245108e-07, 1.1452130014575517e-07, 1.1209437498933013e-07, 1.1086244400706158e-07, 1.0687702434610141e-07, 1.0398976677009062e-07, 9.685908266630196e-08, 9.371471689393687e-08, 8.782673510249348e-08, 8.308332980119795e-08, 8.124354095981718e-08, 7.912405001897764e-08, 7.726033112396446e-08, 7.516590842961372e-08, 7.3196508888647e-08, 7.098130127280405e-08, 6.943056484342615e-08, 6.733349676370432e-08, 6.594150747010485e-08, 6.512013199776789e-08, 6.491915158492067e-08, 5.949701262421238e-08, 5.857099570427255e-08, 5.7007899719999804e-08, 5.682653557571343e-08, 5.390386961070713e-08, 5.1769346360754796e-08, 5.125638441086669e-08, 4.658475815868073e-08, 4.015406867302585e-08, 3.617967287824982e-08, 3.443449190492607e-08, 3.346743633817758e-08, 3.0923413460724984e-08, 2.8900547860173363e-08, 2.656767717903681e-08, 2.6040627307627866e-08, 2.5670740418027063e-08, 2.4966494406158722e-08, 2.4655908930422672e-08, 2.421623970809055e-08, 2.4053067211861547e-08], [1.0, 0.9524869236654709, 0.7852404090303374, 0.7343080584725498, 0.687160961978748, 0.6436863295476102, 0.4147199021785038, 0.3588640791541138, 0.30841634290539166, 0.2640488213246481, 0.2269711366544594, 0.19933333368407774, 0.18275965228674157, 0.17807012776710102, 0.139121199827406, 0.14502916130645738, 0.1594497804919253, 0.15891018024214892, 0.17897569310387898, 0.2009206700899896, 0.22324248743193612, 0.24585236857093173, 0.2681799117538836, 0.2594589614296637, 0.2768102785872003, 0.29368377584327343, 0.3098962544967145, 0.19725513708058504, 0.20091834425809468, 0.15441323266932874, 0.13725544383726984, 0.13881896196064067, 0.10640085665894347, 0.10078554945749423, 0.1014938445956812, 0.10277193542670014, 0.07960242254512949, 0.08050409261945224, 0.08214382992939918, 0.08419701295431013, 0.08668057388577935, 0.07721467600239473, 0.05670252295654486, 0.05561206216740679, 0.04947301129980555, 0.04787072372601555, 0.04668457102415696, 0.04526717883864545, 0.04418622455674807, 0.03277366441934821, 0.031413022210618036, 0.024423655569281867, 0.02342061252403348, 0.020098349694224728, 0.01710698580266445, 0.016741363332331265, 0.015794406658050257, 0.016141714651758423, 0.013708751229629322, 0.014181628913682557, 0.01399835043824589, 0.014107340861978915, 0.013838808671415327, 0.014283236267286632, 0.014657714294633136, 0.013943279486420768, 0.01342198317695637, 0.010916199836210288, 0.010957281565779279, 0.011018920331240434, 0.009744729718529507, 0.00902356237293312, 0.008536222859496598, 0.006285301093172511, 0.006026336607169701, 0.005939225250333106, 0.005808030320179804, 0.005784050404872972, 0.005787088779230637, 0.005828533742675572, 0.005835602675145306, 0.005936556206670839, 0.005196470011916496, 0.004766868611635253, 0.003968195480212269, 0.003851625129748227, 0.0035645676615022187, 0.0034228735010747194, 0.003200651762376607, 0.003032930360714651, 0.002904839614437024, 0.0027790696593762974, 0.002431951642773483, 0.002180322311316883, 0.002007342602781078, 0.0019188592035354508, 0.0017827013159332575, 0.0017279473785512655, 0.0015793008211842346, 0.0014698247928177856, 0.0014174362265859215, 0.001356498405983387, 0.0013371613235316005, 0.0013166405520147863, 0.0013026787335993306, 0.0013037458230423134, 0.0013143561885781262, 0.0013238232523327727, 0.001323985505094781, 0.0013390943622365366, 0.0013502758251906929, 0.0013750415456722665, 0.001373226573258208, 0.001387319430915476, 0.0014022376307680072, 0.0014192232046005278, 0.00143868331947885, 0.001459078473482911, 0.001481789043487142, 0.0015043422910745931, 0.0012368429049294844, 0.0012331228070377165, 0.0012280678475840112, 0.0011536556585458597, 0.0011375412871812399, 0.0011268063053434785, 0.0011157430742507733, 0.0010758783976267485, 0.001055131197621236, 0.0010494845648910962, 0.0010419770974476434, 0.0010364620067841099, 0.0010325944824310176, 0.0010275030901347112, 0.0010236942303776854, 0.001017238069868938, 0.0007791227409061356, 0.0007566193266414378, 0.000563296249615177, 0.0005280287550850451, 0.0004971618721867703, 0.0004647738149542207, 0.00043102300858401967, 0.00040300787472538385, 0.00030124501059538054, 0.00027121370241468324, 0.00024682997279265107, 0.0001989915010742707, 0.0001683164496052848, 0.00015183701060089103, 0.00014703973597469374, 0.00014658184203039057, 0.00015377438339757914, 0.00016375940997139725, 0.00013559334804515199, 0.00014124750198023464, 0.00014236539588318548, 0.00015064275892180307, 0.00016022040001746222, 0.000170705519361024, 0.00017981418305037898, 0.0001883780541803086, 0.0001983982894644126, 0.00020743384264605155, 0.00021614761995377625, 0.0002250397245858148, 0.0002323924750582552, 0.00023983112431094983, 0.00024699421202866394, 0.0002521662997052244, 0.00025907865336536213, 0.00026476683277548105, 0.00027082348196368083, 0.0002768162193080506, 0.0002821979599418821, 0.0002872591865040179, 0.00029048564222959415, 0.00029488254718281116, 0.0002986251269724436, 0.0003018244856470355, 0.00030579084605212144, 0.00030958153098760004, 0.00017773913099884624, 0.00016904996785958713, 0.0001613582281518438, 0.0001539934075312741, 0.00014712964799425333, 0.00014054715108290498, 0.00013445594275415866, 0.0001271286757887807, 0.000120726820995949, 0.00011511488427865053, 8.562577702115374e-05, 6.084630204258744e-05, 4.354803038679488e-05, 3.6334226087522945e-05, 2.669457391099223e-05, 2.4288457760249796e-05, 2.4476524674132595e-05, 2.7314585772031836e-05, 2.8049932492665978e-05, 3.2462114108142066e-05, 3.695580833232198e-05, 3.451813179804994e-05, 3.810055757582324e-05, 4.2221621130508614e-05, 4.6001024292488243e-05, 4.9658490257849574e-05, 5.330839721643073e-05, 5.69413210477214e-05, 5.995747371062126e-05, 6.309889504439935e-05, 6.619160500006276e-05, 6.884710415257854e-05, 7.161857241300232e-05, 7.410237056550983e-05, 7.6521230774039e-05, 7.885380458730162e-05, 8.065982136448923e-05, 8.272554062984404e-05, 8.465671668954397e-05, 8.64592488725633e-05, 8.811810274974178e-05, 8.971787670253115e-05, 9.12487493201075e-05, 9.271281780321987e-05, 4.0279209180836354e-05, 3.684307679171174e-05, 3.3604745208257724e-05, 3.0607919882872796e-05, 1.5330762048164243e-05, 9.496503146243989e-06, 7.264545497358035e-06, 6.9996260293365916e-06, 7.779048837106901e-06, 1.0006358149012834e-05, 1.2569680410276843e-05, 1.5199171707974506e-05, 1.7859302650975492e-05, 2.042035494985878e-05, 1.7710871391057254e-05, 1.951034356001794e-05, 2.123779215673308e-05, 2.28882838856267e-05, 1.8837680507148146e-05, 1.974141057639975e-05, 2.0608850959624417e-05, 2.1410585123656775e-05, 2.2209416874469925e-05, 2.3008195541300383e-05, 2.376282595899569e-05, 2.4468752642045418e-05, 2.5141671192344707e-05, 2.578458130365343e-05, 2.639599479248401e-05, 2.6972069940413028e-05, 2.091053655263579e-05, 2.081742836506084e-05, 2.0721153026072188e-05, 2.0647674879808834e-05, 2.0523254912376658e-05, 2.042559058455017e-05, 2.035086241603642e-05, 1.1737647272214994e-05, 1.0893790160072078e-05, 7.753173331596155e-06, 6.7789346556778335e-06, 5.900185607556424e-06, 3.829265054385258e-06, 3.079899990208771e-06, 2.1604803190898475e-06, 1.9003098789791956e-06, 2.0790231875453777e-06, 2.2578680655415968e-06, 2.4099047232559817e-06, 2.880398973389107e-06, 2.819818846509416e-06, 3.254763614127748e-06, 3.02530277453934e-06, 3.3517395181420424e-06, 3.0392853995711225e-06, 3.2459408106306835e-06, 3.4458204966803084e-06, 3.6656154394997896e-06, 3.898733915318817e-06, 4.112903887628574e-06, 4.319169737639312e-06, 4.509121780594725e-06, 4.6761897965451505e-06, 3.7865074665099704e-06, 3.8141690918739974e-06, 3.835796369762669e-06, 3.880134519071491e-06, 2.0111096164644704e-06, 1.8878011648318253e-06, 1.7157418539721294e-06, 1.6051298434933576e-06, 1.4800418129070555e-06, 1.386031102828572e-06, 1.2943100694084993e-06, 1.187700179116493e-06, 1.1151058417286095e-06, 1.03922269701019e-06, 9.373677179979181e-07, 7.731493103578953e-07, 7.235814886864467e-07, 6.535703118744015e-07, 6.067162119075312e-07, 5.86471293263551e-07, 5.493076406723079e-07, 5.548800355154732e-07, 4.863434466637086e-07, 4.933672621578493e-07, 5.04077578624707e-07, 5.236936886262209e-07, 4.6596458545114206e-07, 4.820775487086006e-07, 4.995074210854698e-07, 5.131292181629188e-07, 5.331782285745277e-07, 5.536058451447438e-07, 4.862022996263884e-07, 4.948047929109635e-07, 5.056564005559115e-07, 5.116637612399772e-07, 5.228501094304521e-07, 4.527214619895329e-07, 4.5103072657540316e-07, 3.965317962462767e-07, 3.9201086270342617e-07, 3.5127298748424135e-07, 3.481766375663933e-07, 3.129882738666381e-07, 3.0683742373332474e-07, 2.99157026947627e-07, 2.8893375255474876e-07, 2.3953463396488387e-07, 2.3337910173295226e-07, 1.989245683528945e-07, 1.6293315498896745e-07, 1.4882757974875928e-07, 1.443297773298557e-07, 1.4093820305677626e-07, 1.4127373318948522e-07, 1.4128370379239841e-07, 1.423256161083594e-07, 1.4359403035698949e-07, 1.4535105703492567e-07, 1.4874914753056644e-07, 1.4991947573697966e-07, 1.506390377989071e-07, 1.5417513968344708e-07, 1.5550104919268798e-07, 1.3179693565815739e-07, 1.1202766742993203e-07, 1.1196939493012348e-07, 1.1111206169427575e-07, 1.1106448610603927e-07, 1.0738138048115678e-07, 1.0719288179262591e-07, 9.490594196104426e-08, 9.400761767935418e-08, 8.96421699167153e-08, 8.70091970191723e-08, 7.744775765271398e-08, 6.345932770095009e-08, 6.241106344949851e-08, 5.6632711758903185e-08, 5.032864576030968e-08, 4.633801944041844e-08, 4.569775052471299e-08, 4.0917894880585135e-08, 4.02086829992741e-08, 3.7917917508836096e-08, 3.662651208208918e-08, 3.657427617915543e-08, 3.733040765171529e-08, 3.66075598209854e-08, 3.7547285380882546e-08, 3.875537492400922e-08, 4.013712010585214e-08, 4.158942048555908e-08, 4.2956478251642316e-08, 4.248778078444479e-08, 4.386775046349676e-08, 4.436465789376992e-08, 4.544333588552397e-08, 4.5904531891629145e-08, 4.643480131610635e-08, 4.732341879304361e-08, 4.813795110274901e-08, 4.888041263081029e-08, 4.90618128353257e-08, 4.9735488753073255e-08, 3.9209710544639107e-08, 3.887483862620266e-08, 3.8015048511289954e-08, 3.738857577455803e-08, 3.695244966735402e-08, 3.656727209334942e-08, 3.61150483211622e-08], [1.0, 0.8061239821604735, 0.7517100364305981, 0.7017441321415135, 0.44213458405088707, 0.3783248930756592, 0.320981338397088, 0.21828741190023787, 0.18128397790709289, 0.138444823116768, 0.1389730482786963, 0.169402528256141, 0.20935391158862168, 0.20120036810457506, 0.23751226575814008, 0.27405767241701745, 0.250134641266617, 0.28007887525426367, 0.30928396694435606, 0.33744964162827523, 0.3645340846585197, 0.3905416141405092, 0.41541762780868213, 0.4391800545207094, 0.4618815619566482, 0.438133552725152, 0.45533515981462086, 0.4719229571311536, 0.48783725610043166, 0.32937447095155, 0.327124263629953, 0.3253751956951391, 0.3239957102013083, 0.32281045191616264, 0.32172849381897783, 0.3208657673593767, 0.3200832381783142, 0.28824902704037636, 0.28475608561803145, 0.28170483050212636, 0.2052197633099902, 0.19763502873351796, 0.19091894522441621, 0.1649017046395971, 0.1309792657060169, 0.11239029957439584, 0.09250569721572714, 0.08100213955432807, 0.07860438997460635, 0.07129032348215614, 0.07086106662105898, 0.06316196112466826, 0.05028482484506187, 0.041335353397150006, 0.03573867064365733, 0.035406635190056907, 0.03720313551324504, 0.04013898464415094, 0.0435178859999965, 0.0472065889146022, 0.04762237492297846, 0.05040393739329151, 0.0538173875987187, 0.04279109356902028, 0.044685522312023704, 0.045459583256945005, 0.04729935709554394, 0.04780721763654355, 0.04935519156227306, 0.039953528346784374, 0.03420057408035891, 0.03425929509874167, 0.03454194293892126, 0.0296155930297348, 0.029812220266768247, 0.02985088250537025, 0.030060991320684058, 0.030481841229124864, 0.030946767728711747, 0.03153045480557875, 0.03202481816274166, 0.023912816919815935, 0.023738102886958032, 0.020775191114530134, 0.020470821465902556, 0.016325897619760426, 0.01578973652540024, 0.01530999573336189, 0.013651192556248424, 0.012532152448204877, 0.010351209204653697, 0.009709525561188589, 0.00921011523528635, 0.008024926977316216, 0.007637486386326477, 0.0071505849474516395, 0.006456524658390836, 0.006228532178027119, 0.005770343010115013, 0.005487770919407686, 0.004787015771964768, 0.004663840839495419, 0.004180871484082606, 0.003930159690864926, 0.00383882234042553, 0.003931352378176562, 0.0038173909762477115, 0.0037224915051569294, 0.0036862495361629707, 0.0038132509404380202, 0.0038528514359967916, 0.004013825939852386, 0.004169877801068089, 0.004314260526636968, 0.004473530826324986, 0.004614993019440187, 0.004772396541598647, 0.003679284813684114, 0.0037147636166001623, 0.003736152691970839, 0.0037595700638358336, 0.002965985160977386, 0.0027688761997130868, 0.002624636215790812, 0.002563521482592464, 0.0025141655391091216, 0.0021233702636107997, 0.002047991146838765, 0.0019750405682934383, 0.0018374236605624827, 0.0017705687024535941, 0.0017061075708258119, 0.0016469645678673034, 0.0015888868249277867, 0.0015378858834090656, 0.0014815260860898737, 0.0014415269247295415, 0.0012486874689353602, 0.0012036237584120521, 0.00105678950363491, 0.0009977559504939246, 0.0009576429084650557, 0.0009141959547039948, 0.0008603711309066557, 0.0008225042167950619, 0.0007195763306118544, 0.0006892144929945428, 0.0006555300779444136, 0.0006305160706126576, 0.0006130844719220243, 0.0005951758354222545, 0.0005750580996047566, 0.0005664226519364878, 0.0005562055497193832, 0.0004695726181092121, 0.0004654007930900661, 0.0004621717051066335, 0.00046001735387894694, 0.0004020479144379869, 0.00039801236217594353, 0.0003987330934699761, 0.00040097908689924733, 0.0003933767507506209, 0.0003479576768530637, 0.00034739657051186695, 0.0003463322147094519, 0.0003494586888441254, 0.0003118587574545577, 0.00030969415720085276, 0.0002538457002228621, 0.0002506224667689993, 0.00024602288704397515, 0.00024188949546704282, 0.00024194341004099004, 0.0002401200086640703, 0.00024071895633594504, 0.00022678903175462839, 0.00022757675246263433, 0.00020502560528934998, 0.0002022291782990379, 0.00020129892956856737, 0.00018863357607815537, 0.0001876477924240522, 0.00017535692859523228, 0.0001671999831457164, 0.00015274330960366643, 0.00014919918581625171, 0.00014642716516107842, 0.00014003991137215613, 0.0001378926068294562, 0.00013556383143215474, 0.0001308201935425553, 0.00012940926352570642, 0.00012784648062013696, 0.00012538648099783312, 0.00011640969689543779, 0.00010596114090919329, 0.00010263088025997739, 9.880099742256765e-05, 9.642188214099571e-05, 8.539901918638634e-05, 8.321196557836391e-05, 8.107790381287003e-05, 7.939301382758955e-05, 7.166461207845871e-05, 6.927921621007225e-05, 6.002337576427167e-05, 5.3841880032198876e-05, 5.185085730910998e-05, 4.7780592163301914e-05, 4.5707095289851464e-05, 4.399596610296058e-05, 4.092565586123637e-05, 3.8005419950417864e-05, 3.4849408294500895e-05, 3.258691585229722e-05, 3.138632090152334e-05, 3.0573103208037426e-05, 3.0021731355735765e-05, 2.985158978119007e-05, 2.9108451152880265e-05, 2.86859960217129e-05, 2.7669607667054966e-05, 2.634019203267242e-05, 2.6522114226993266e-05, 2.5661538792428327e-05, 2.3826397799492144e-05, 2.335274726866526e-05, 2.2977224103933263e-05, 2.2185652554566235e-05, 2.163281545500349e-05, 2.175994848772246e-05, 2.1832147780233048e-05, 2.185996943659083e-05, 2.1655114909792648e-05, 2.0373908317667815e-05, 1.9598388395534092e-05, 1.958468415699622e-05, 1.771357025908488e-05, 1.6740565772457623e-05, 1.6232454944055694e-05, 1.4680560895594973e-05, 1.4208532652807261e-05, 1.38841105514931e-05, 1.3629690549375306e-05, 1.2382535549220213e-05, 1.2156437801820018e-05, 1.1219668372614065e-05, 1.092495623359852e-05, 9.869594547481973e-06, 9.561092952535231e-06, 9.145641759157707e-06, 8.337331931590504e-06, 7.562898266123294e-06, 7.006426035745718e-06, 6.283708585874975e-06, 6.023139061233095e-06, 5.621040138593013e-06, 5.339913306352561e-06, 4.982236834663541e-06, 4.756248192233942e-06, 4.6153985046367074e-06, 4.315919107559414e-06, 4.089861586917595e-06, 3.994003107363839e-06, 3.857105677285575e-06, 3.76747210612487e-06, 3.709534636022958e-06, 3.5046083654661972e-06, 3.349718363045519e-06, 3.3341715136850113e-06, 3.1981850075044027e-06, 3.1764249089900506e-06, 3.2111914162389294e-06, 3.216314733690871e-06, 3.182471710564447e-06, 3.222345695600805e-06, 3.2421683450292746e-06, 3.2615284004687757e-06, 3.049365321639189e-06, 3.068369904429869e-06, 3.10563483878845e-06, 3.002561815332919e-06, 2.9670230710588786e-06, 2.97734450783958e-06, 2.962696048597757e-06, 2.9474887019143714e-06, 2.9698172373097524e-06, 2.9845905732963038e-06, 2.999114093379877e-06, 3.022143408712094e-06, 3.0397221347850245e-06, 2.749233963745225e-06, 2.5528202583941964e-06, 2.5136005007662506e-06, 2.434692667586855e-06, 2.407722451933249e-06, 2.3168327616517594e-06, 2.235172277355595e-06, 2.17776416505784e-06, 1.7044393105127376e-06, 1.620543659464823e-06, 1.541598906690402e-06, 1.339680681043287e-06, 1.1727576809443458e-06, 1.0839462906409726e-06, 1.013482396532572e-06, 9.177333921616276e-07, 8.02709423612593e-07, 7.116733169984357e-07, 6.763345501892544e-07, 6.433723084611068e-07, 6.268270036153553e-07, 6.192131911447238e-07, 6.031270579599018e-07, 6.119232027924493e-07, 6.132791808131642e-07, 5.885478939945078e-07, 5.939715347934146e-07, 5.970451314473754e-07, 6.095093315960777e-07, 6.137614643393335e-07, 6.250319347912782e-07, 6.413588746529061e-07, 6.516247016526337e-07, 6.651315278185365e-07, 6.775152656742866e-07, 6.869365305270857e-07, 7.008057052283439e-07, 6.342300134451144e-07, 6.425990202658634e-07, 6.42869531170447e-07, 6.497250301264265e-07, 5.729902536771832e-07, 4.909644925756081e-07, 4.789609525812538e-07, 4.7105132248519255e-07, 4.470345140579208e-07, 3.8852381304827855e-07, 3.253033277482877e-07, 3.078846634373371e-07, 2.6010649188754785e-07, 2.423373828835192e-07, 2.283630225735442e-07, 2.141579340120244e-07, 1.9767121615265555e-07, 1.8295286598968152e-07, 1.7228287406272253e-07, 1.5621629956415947e-07, 1.3889427839311773e-07, 1.305687028602998e-07, 1.2344261923297583e-07, 1.1799542891623018e-07, 1.13863980241747e-07, 1.106364991995959e-07, 1.051589248798138e-07, 1.0054449185343793e-07, 1.003229384982183e-07, 9.60637216657975e-08, 9.476229803917338e-08, 9.221456837520485e-08, 9.30494095130257e-08, 9.504381852091718e-08, 9.26032409670391e-08, 9.35956797265335e-08, 9.468080243971682e-08, 8.934824011291384e-08, 8.814472085873635e-08, 8.462756507214811e-08, 8.380823647830497e-08, 8.372629080299566e-08, 8.218052677520199e-08, 8.230342498409983e-08, 8.1896963313976e-08, 8.089059725135327e-08, 8.07813578901794e-08, 8.060232251217004e-08, 7.360718571706922e-08, 7.235533125801138e-08, 7.139700955354716e-08, 6.763275411164718e-08, 6.684517877837916e-08, 6.658955060161607e-08, 6.641129540977302e-08, 6.545052479285135e-08, 6.440636959653414e-08, 6.40176437692241e-08, 5.462814303890099e-08, 5.272874007857953e-08, 5.143465107749004e-08, 5.032945924210843e-08, 4.848089553442692e-08, 4.7314640310541014e-08, 4.62029448886338e-08, 4.4897552081312594e-08, 4.4128396044024045e-08, 4.3348962914554676e-08, 4.252985433934493e-08, 4.0837076631728906e-08, 3.9335100744124314e-08, 3.839011655281792e-08], [1.0, 0.7852783148626201, 0.7280419156820428, 0.6750548870223972, 0.626374656520747, 0.5547350371516236, 0.518338229060485, 0.48828286041703445, 0.45900948779351936, 0.4355329064815398, 0.4205564820226886, 0.4110464692728705, 0.3068336757504795, 0.30716750290774747, 0.287626417044237, 0.2222419604776878, 0.2322862820509408, 0.24704848158885642, 0.26514227680001656, 0.26948907857560245, 0.28709398220386784, 0.3055136972564229, 0.32021065148479844, 0.23318753403868916, 0.24182143230206243, 0.25092884848750974, 0.26012497133845297, 0.26952944052596195, 0.2789357993943794, 0.2607744638987911, 0.1543681799552033, 0.1522878613287205, 0.15095234497586796, 0.13191457550493502, 0.1312751500868777, 0.13168492439436497, 0.13279417432318144, 0.11577317565948841, 0.11572868234921226, 0.11629094216597335, 0.11727807170857357, 0.11854976915037135, 0.12016879228980396, 0.12197082561171457, 0.12394001554077286, 0.11201702512100452, 0.1130459869227991, 0.11428645729440816, 0.11558048721680697, 0.116974718518767, 0.09735006759631394, 0.08729365946834346, 0.0860765917559018, 0.08502692132324051, 0.06220740417885841, 0.05942677182608421, 0.05277305708270888, 0.05018048032378035, 0.047872683969775856, 0.04453534379202872, 0.04268783999237316, 0.025813959558169, 0.023425969682273725, 0.021570757212018545, 0.020140876932570207, 0.017607539666977666, 0.016901330227726667, 0.016749132172249083, 0.015110873767894958, 0.015417496729788233, 0.014648206679824735, 0.013851512883786776, 0.014677363419864269, 0.013036395971499004, 0.013795141282046371, 0.01457594754920853, 0.015420244224725304, 0.013718311583977178, 0.014167262490587557, 0.012639507777290575, 0.011275452626064834, 0.011495844580812166, 0.011489276278762551, 0.011565398417219543, 0.011767229018957546, 0.012039237246739392, 0.012125425008911927, 0.010575014893184262, 0.00925115259205979, 0.009221758605680024, 0.009091384106894003, 0.009004758897941438, 0.00898832580459519, 0.0077776318020519744, 0.007643694807592199, 0.007547065185675863, 0.007460671154458521, 0.006363516439435011, 0.006200544989956945, 0.006071121829123276, 0.005954747728666166, 0.005738472042334033, 0.004900763376539092, 0.004725154953472906, 0.004089157311949041, 0.003921910889097662, 0.003695274407951787, 0.00339758120384859, 0.002931758802728108, 0.0027883744238502537, 0.0023809921422265974, 0.002112659309396549, 0.001910400628466688, 0.0017370543446444207, 0.0015769013003016064, 0.0015108173448983955, 0.0014513754882055927, 0.0014276994308490246, 0.0013825312384104407, 0.001379517909639634, 0.0013859138377758909, 0.0014278350546734742, 0.0013097085788848948, 0.0013262147511598195, 0.0013405916873497872, 0.0012648252097013208, 0.0012907961572050436, 0.0011944422612439102, 0.0012075305299277682, 0.001221454038986217, 0.0012387996601506298, 0.0012448246181104988, 0.0011399431784675797, 0.0011426374860945155, 0.0011515787515194377, 0.0011573938644310708, 0.0011655787535461894, 0.0010537882515797158, 0.0010450621413138044, 0.0008984967499971576, 0.0008452583677787021, 0.0008027712177894643, 0.0007574290039576837, 0.0006602585450735544, 0.0006313904641535228, 0.0005451821661241932, 0.0005127025260230003, 0.00045515980666259746, 0.00043200419153945443, 0.00039938641859976884, 0.00035875437827023184, 0.0003376415672478453, 0.0003205642203623092, 0.0003054868268803925, 0.00029286885833960935, 0.0002829425172703976, 0.0002652158726449719, 0.0002544815251901459, 0.0002245832855649266, 0.00021635853452683639, 0.0002125077649134659, 0.00021018421475389176, 0.00020540190301667245, 0.00019948947515133425, 0.00020012346924078086, 0.00019663289454089548, 0.000184579818514926, 0.0001840149251039564, 0.00018314480743806063, 0.00018260933152357362, 0.00018512875339060037, 0.000171323369874164, 0.00017160164226461832, 0.00017264658636837073, 0.00017294702644594194, 0.00016998691380545037, 0.0001699202184125961, 0.00016026339470772913, 0.00015168095383152238, 0.00015072840399956333, 0.00015043345221190686, 0.00014125143955833117, 0.0001396244643103395, 0.00013897031806389738, 0.00013100462922326596, 0.00012583096737954995, 0.00012320080052057448, 0.0001168775335999079, 0.00011512147278007497, 0.0001128126690569456, 0.00010885286251198648, 0.00010701985485860792, 9.364883703265481e-05, 8.851376706864009e-05, 8.426724332326228e-05, 7.66888897818085e-05, 7.103002869449879e-05, 6.644649577840812e-05, 6.296081440326036e-05, 5.7427031534488404e-05, 5.382067748087031e-05, 4.8893139669941595e-05, 4.58054498112793e-05, 4.22681524257642e-05, 3.9436238464942305e-05, 3.679134186893993e-05, 3.407408744827679e-05, 3.2589639949866844e-05, 3.088984926845483e-05, 2.971952904553639e-05, 2.856699331899719e-05, 2.7510349814479872e-05, 2.6671684699989414e-05, 2.576232816314662e-05, 2.5064764791658208e-05, 2.46665192696569e-05, 2.4188680575120365e-05, 2.328796833794345e-05, 2.2172894554579863e-05, 2.1593621827162703e-05, 2.028861707551119e-05, 2.003793121360686e-05, 1.9571535342777828e-05, 1.8866152623874434e-05, 1.8737079298403263e-05, 1.799877581279357e-05, 1.788180151403539e-05, 1.7802033558707178e-05, 1.7551803840241646e-05, 1.7497870461879272e-05, 1.7430006866857147e-05, 1.708776552363051e-05, 1.677520185095332e-05, 1.6744284051576762e-05, 1.678109956263783e-05, 1.6441485062020495e-05, 1.6378734427362656e-05, 1.5999012559864356e-05, 1.540456686777271e-05, 1.3319618486751755e-05, 1.2974867824296623e-05, 1.2652336116012662e-05, 1.2028911753908169e-05, 1.1136486537935139e-05, 1.0809402870978829e-05, 9.589573475997824e-06, 9.059955976162917e-06, 8.269930076332304e-06, 7.625492382554078e-06, 7.187430489927213e-06, 6.523650799335529e-06, 6.290856257930104e-06, 6.031348419357453e-06, 5.865115923587994e-06, 5.7509078161417356e-06, 5.313445423821278e-06, 4.926387207833356e-06, 4.795655269064274e-06, 4.702990621335353e-06, 4.688849762392041e-06, 4.595296012040624e-06, 4.46075424714787e-06, 4.403197799168976e-06, 4.106443265607753e-06, 3.977257409488657e-06, 3.828986953991761e-06, 3.8168135121909936e-06, 3.7168178034564297e-06, 3.697723982250244e-06, 3.7120926560598785e-06, 3.6811699250997335e-06, 3.6762150920197924e-06, 3.7135403463574603e-06, 3.7252119803708206e-06, 3.7727976788705537e-06, 3.7982232970922165e-06, 3.6684253424843742e-06, 3.69651313523572e-06, 3.701719671303214e-06, 3.710493522505701e-06, 3.702850527892883e-06, 3.715851377217385e-06, 3.7174791607954594e-06, 3.7344726275837767e-06, 3.234379964505754e-06, 3.1794955819060586e-06, 3.126214365148138e-06, 3.098654249091548e-06, 3.0544478210081752e-06, 2.997114740020071e-06, 2.958280452292165e-06, 2.9277899174285986e-06, 2.846279370345027e-06, 2.81093941392789e-06, 2.722193046975684e-06, 2.693868823118211e-06, 2.2367606499666723e-06, 2.1702819267226145e-06, 1.8012990605869028e-06, 1.4641049738828957e-06, 1.3585146158217536e-06, 1.2680751184064404e-06, 1.1898905927384084e-06, 1.0972135074791613e-06, 1.0254160738938674e-06, 9.557190546461448e-07, 8.768357457136322e-07, 8.093528869205308e-07, 7.577343084400205e-07, 5.94816344890638e-07, 5.496767508689776e-07, 4.89489819604672e-07, 4.4757747700950746e-07, 4.265600448205255e-07, 4.2629453925896665e-07, 4.280711593811294e-07, 4.3744753906265763e-07, 4.177722699485819e-07, 4.3365743255130445e-07, 4.532827144698692e-07, 4.776598702693437e-07, 5.041460142987851e-07, 5.15931364262313e-07, 5.412103125952223e-07, 5.654119359551475e-07, 5.887298425959585e-07, 6.121767764390196e-07, 6.350432998215928e-07, 6.571247668980006e-07, 6.790677820389343e-07, 6.065576552829419e-07, 6.158796693329437e-07, 6.245926948841568e-07, 6.107951386531211e-07, 6.011883268443021e-07, 6.059435705569531e-07, 5.240098262258316e-07, 5.198191646415006e-07, 3.854761676038074e-07, 3.325340416446488e-07, 2.9938008793026555e-07, 2.5700722741373144e-07, 2.2026569592627394e-07, 2.036117087548389e-07, 1.8925033869974396e-07, 1.7187097382108886e-07, 1.5859429828033648e-07, 1.3864574430663332e-07, 1.246482875902993e-07, 1.166869651930022e-07, 1.1890816442752488e-07, 1.1423003929961034e-07, 1.0849984431343036e-07, 1.032346611197802e-07, 1.0457147020851806e-07, 1.0883197115589341e-07, 1.1386273638553869e-07, 1.1815452704426612e-07, 1.0973577381879973e-07, 1.13710241413761e-07, 1.1853584079087575e-07, 1.0806310350992032e-07, 9.011754997240898e-08, 8.910045312348573e-08, 8.673309868320157e-08, 8.689961797655878e-08, 8.66225781688659e-08, 8.62137153353646e-08, 8.641058053843377e-08, 8.627406234566067e-08, 8.233525691650171e-08, 8.132250233267706e-08, 8.126234667929024e-08, 7.089705023158902e-08, 6.950371213999396e-08, 6.861396461741859e-08, 6.745297890429351e-08, 6.678464166305785e-08, 6.586994877239152e-08, 6.518614885078813e-08, 5.535248228624275e-08, 5.407617247245127e-08, 5.276647642056501e-08, 5.059665805686523e-08, 4.391588135560466e-08, 3.811733125360648e-08, 3.577521614130439e-08, 3.35582776584748e-08, 2.949232412910585e-08, 2.781855786765496e-08, 2.6260458132106516e-08, 2.4879970478948843e-08, 2.344657472521545e-08, 2.2098489602398623e-08, 2.129991567766343e-08, 2.0132352430343282e-08, 1.9386090937351976e-08, 1.884844081316174e-08, 1.8080230887889215e-08, 1.7936751030015457e-08, 1.711921664120931e-08], [1.0, 0.7907003527553342, 0.7340121648632981, 0.6339196089150081, 0.5911902584184027, 0.5557716363565686, 0.5277850379074903, 0.5071964331679877, 0.4772775702395492, 0.46445075372504563, 0.43583406527630875, 0.41241599635246334, 0.39040750552558273, 0.37108479803686445, 0.22750673671694957, 0.20985611409564886, 0.1836103385403091, 0.15990058402660404, 0.14957901255035494, 0.13117734547107385, 0.12108435212325175, 0.11854245595150553, 0.12424122576014554, 0.13324984936088696, 0.14438149124186556, 0.1567538642985799, 0.15127761778264384, 0.16336888219936346, 0.17561124859691263, 0.18784426434777904, 0.19976336123811028, 0.2014665397060583, 0.21239085439018202, 0.2229622888447154, 0.23306042463501841, 0.24284544726223029, 0.2479413922695986, 0.2568545615331307, 0.26527767696016796, 0.15541221312540288, 0.07726633113208126, 0.06521467781439803, 0.06226205283235311, 0.06183483542020057, 0.058247424281662, 0.054156976005430006, 0.05695248538964605, 0.06153077864904333, 0.06659765432800507, 0.07209911296031342, 0.07788221426606051, 0.08364402774894239, 0.039331861725794066, 0.03242354099610633, 0.031140183996449182, 0.0300862028839288, 0.029050994944078205, 0.028392366654876884, 0.02787903062884413, 0.025010297878507587, 0.02456651287742054, 0.019556230238532854, 0.01542773561619674, 0.014608639049269777, 0.013925346012201117, 0.011785593968559037, 0.010985288873775211, 0.010430430280938813, 0.009876528218557765, 0.009772522466230768, 0.00911106331760585, 0.008495862507654002, 0.008220704111903857, 0.00815622047583199, 0.008171504259657913, 0.0076293747019789875, 0.007670680451565088, 0.00740301176421, 0.007240106567477456, 0.006775856247476056, 0.006811523920613038, 0.0061088946872432685, 0.006087942297843015, 0.006132435663421958, 0.005823993252834755, 0.005785883849127424, 0.005530487654631029, 0.005464526711625111, 0.00478587782055946, 0.004422060294712322, 0.004081980591169272, 0.003976734543736757, 0.003693038530330883, 0.0035394085543018466, 0.003406872196194626, 0.0032681270106812072, 0.00304710091494229, 0.0028155668786597502, 0.0026853501995810613, 0.0024488509597555613, 0.0023497629823601, 0.0021830942040112792, 0.0021022150098885034, 0.001962835242824974, 0.0016890081540761703, 0.0015483201183153338, 0.001434359726783162, 0.0013613741404898262, 0.001304147422698535, 0.0012242766269252232, 0.0011790057311337786, 0.001118625346542788, 0.0010803971630941656, 0.0010073225244336586, 0.0009744056849721001, 0.000951148617020607, 0.0009249861788726275, 0.0009092939899525215, 0.000908420538563789, 0.0008871986783611159, 0.0008839816597647776, 0.0008648149764779531, 0.0008699580495807933, 0.0008211092201368905, 0.0007964462607034304, 0.0007955818082225081, 0.0007620245731725164, 0.0007352825069509795, 0.0007203448704216778, 0.0007196404896989369, 0.0007108333869610466, 0.0007053043178783389, 0.0006711678280695642, 0.000641689040551785, 0.0006150385536483363, 0.0006063617371865382, 0.0005600517153708761, 0.000549755771036354, 0.0005424330342517028, 0.0005371988962134376, 0.0005010478415485652, 0.0004936650964738551, 0.00047909266018152986, 0.00047325285221862414, 0.0004686082037377358, 0.00046242877803080604, 0.00045659985163013157, 0.00043299162060642056, 0.00037783680892101263, 0.0003683943601817511, 0.00035830432748193826, 0.00034896082690767286, 0.0003409177344337762, 0.0002976785336034961, 0.0002872628860314015, 0.00027760808657408426, 0.0002694698134659259, 0.0002546274675769599, 0.00024726123111579976, 0.00024144448359237643, 0.00023508663327121817, 0.00022958321591991633, 0.00020269062972546814, 0.00019625144047520876, 0.00018931079348336087, 0.00018205100698652098, 0.00016869926279464135, 0.00016078419434811458, 0.0001453766892377523, 0.000133606771182408, 0.00012304888611655045, 0.00011762096741890489, 0.00011293427796055313, 0.0001080770650536316, 0.00010233150511790727, 9.507400377505182e-05, 9.021259709015634e-05, 8.249153789379226e-05, 7.671677823203131e-05, 7.313968626185677e-05, 6.815239268656672e-05, 6.256946017955889e-05, 5.8234916697616604e-05, 5.55926017644751e-05, 5.3545466786787794e-05, 5.2125843164050325e-05, 5.0579049743177606e-05, 4.866217400822993e-05, 4.7935752747622414e-05, 4.545088280831831e-05, 4.432515237748712e-05, 4.387814014331082e-05, 4.322056466467869e-05, 4.202903122825565e-05, 4.10951114357731e-05, 3.998900093736533e-05, 3.924472426116478e-05, 3.8792448700170346e-05, 3.853477200213701e-05, 3.7526129077124375e-05, 3.6923433885480637e-05, 3.689185314897231e-05, 3.683082986660164e-05, 3.632700237649569e-05, 3.625139862632012e-05, 3.631896740540262e-05, 3.621531073332998e-05, 3.150351569912816e-05, 2.8226711272240352e-05, 2.4593277442457774e-05, 2.3230424562712037e-05, 2.2584823633133693e-05, 2.1569901278792808e-05, 2.0622398960823945e-05, 1.998359321159976e-05, 1.962246456850738e-05, 1.6712631420606764e-05, 1.596045255596925e-05, 1.553170057539514e-05, 1.5120640303189482e-05, 1.4866084290686606e-05, 1.4384779338953055e-05, 1.421677687721752e-05, 1.3797141334833524e-05, 1.3539592926459459e-05, 1.339179454288688e-05, 1.2699358061740915e-05, 1.2519623821721059e-05, 1.2450702317807397e-05, 1.2250563329288054e-05, 1.1871364235293175e-05, 1.1477838467713338e-05, 1.0948983017922153e-05, 1.0818036935141955e-05, 1.0636548926271558e-05, 1.0269706048733421e-05, 9.938317762100645e-06, 9.546086122062022e-06, 8.948577903475962e-06, 8.674577702433527e-06, 7.761549303533763e-06, 7.4095389645696714e-06, 7.163560155948361e-06, 6.934553364945506e-06, 6.485466548067274e-06, 6.2584382421334125e-06, 5.663089023387938e-06, 5.446731219663057e-06, 5.027193637012407e-06, 4.512865774558774e-06, 4.111425815669995e-06, 3.856677479715548e-06, 3.610448725129854e-06, 3.4208311484401427e-06, 3.2577499628163533e-06, 3.149560880635808e-06, 3.1117278780881002e-06, 3.0329902735361263e-06, 2.8173558144818986e-06, 2.6599590864276627e-06, 2.6322877568640094e-06, 2.5925076175886673e-06, 2.5024150665547348e-06, 2.3819984800148716e-06, 2.3539181863390064e-06, 2.3606216735901343e-06, 2.364261671459731e-06, 2.2625609802481147e-06, 2.240735614338038e-06, 2.199302671459477e-06, 2.205832547690431e-06, 2.2107485020533337e-06, 2.223946233534207e-06, 2.192486123799016e-06, 2.190956595719022e-06, 1.9474699138894583e-06, 1.9412859107229023e-06, 1.932968688575079e-06, 1.9176512819593055e-06, 1.8827885079749151e-06, 1.7537870737290794e-06, 1.4542728631949026e-06, 1.3320870011881274e-06, 1.2855128823731442e-06, 1.1481592014368947e-06, 1.0159175622038548e-06, 9.393872135330164e-07, 8.730892330757572e-07, 8.207152911280894e-07, 7.765975549752101e-07, 7.451059771747129e-07, 7.158624868603617e-07, 6.881290398895561e-07, 6.718648173283517e-07, 6.564202445097416e-07, 6.217544502467192e-07, 5.980171019460452e-07, 5.671319966206317e-07, 5.630756085312745e-07, 5.5749071499129e-07, 5.49662757804765e-07, 5.423856706798426e-07, 5.308180821838425e-07, 5.199654702392114e-07, 5.205275752170143e-07, 5.169505736028512e-07, 5.123750753989092e-07, 5.002492162052338e-07, 5.010788591362875e-07, 4.973113829844387e-07, 4.922757517036912e-07, 4.963263760876914e-07, 4.932146360735544e-07, 4.870807199576756e-07, 4.877857656679667e-07, 4.852705776378517e-07, 4.818297128082899e-07, 4.202747484266473e-07, 3.6114252595089016e-07, 3.530981956926925e-07, 3.273947507270708e-07, 3.126902269939953e-07, 2.6629694450057633e-07, 2.477416925334151e-07, 2.3035338173088308e-07, 2.0619950500639829e-07, 1.9232622702655912e-07, 1.8372246712651526e-07, 1.7154541461828314e-07, 1.5778148667286666e-07, 1.468347115310493e-07, 1.403755325803625e-07, 1.2150364491048612e-07, 1.1368339179090507e-07, 1.080271930300261e-07, 1.052087304973712e-07, 1.0045216712618496e-07, 9.489443967539253e-08, 9.395581997434854e-08, 8.829526991589308e-08, 8.66961777857772e-08, 8.738281115469884e-08, 8.502732202404183e-08, 8.265587205130366e-08, 8.257258567719097e-08, 7.996603653327275e-08, 7.797165581905048e-08, 7.408771076053299e-08, 7.462324361176673e-08, 7.486007291301628e-08, 7.480655609866001e-08, 7.546351085434271e-08, 7.522515975289115e-08, 7.470576515209582e-08, 7.428427451596518e-08, 6.885500623645788e-08, 6.023742482022785e-08, 5.990855575415659e-08, 5.806877806733375e-08, 5.505775013668433e-08, 5.332640412300162e-08, 5.146158153225271e-08, 4.894265186642358e-08, 4.786372346068976e-08, 4.4662605467477455e-08, 4.3560451550176946e-08, 4.110977487669914e-08, 4.041394300731199e-08, 3.7992081671063913e-08, 3.696726282146091e-08, 3.092490952656576e-08, 2.8938101059402894e-08, 2.7915490787847115e-08, 2.6253940380094883e-08, 2.4870961583256375e-08, 2.4016211723270564e-08, 2.3017090770716588e-08, 2.150481651144291e-08, 2.0814157068360384e-08, 2.013936654755956e-08, 1.9849314799027867e-08, 1.8969395679042295e-08, 1.8150275754879828e-08, 1.7481583277671337e-08, 1.719311462202459e-08, 1.7006707825821486e-08, 1.5354743226581477e-08, 1.383747815568805e-08, 1.3163932457458686e-08, 1.1718003758819606e-08, 1.0952044389721873e-08, 1.048295680009105e-08, 1.0009438246213532e-08, 8.962368344195523e-09, 8.690165023396873e-09, 8.432634446218572e-09, 8.16256491772673e-09, 8.02740969459413e-09, 7.905977621860662e-09, 7.520535419176966e-09, 7.242828755312892e-09], [1.0, 0.952363187250116, 0.9069721596141204, 0.8636951685983567, 0.6811750192835353, 0.6331068081372018, 0.398138651975374, 0.3393605538071108, 0.23992076774389967, 0.1934071731280979, 0.1613927537971389, 0.14879850519282506, 0.15669960468700944, 0.16430066874201812, 0.13628624581661838, 0.16540262276223425, 0.19756737104113567, 0.23034688314049753, 0.26281220914065934, 0.29431955646057917, 0.32486410125862536, 0.2914792865139968, 0.31413118495449827, 0.3107173428167551, 0.20037485605302474, 0.19305459155208513, 0.13153641156305637, 0.13328517882583218, 0.10806965759811273, 0.09650184376744371, 0.0911716513948461, 0.09349907019207951, 0.07947464814537986, 0.08193577781051113, 0.0849963384194436, 0.0884573626148287, 0.0921684574126065, 0.09590151792541507, 0.09976951779779286, 0.1035127895959572, 0.08697269764120522, 0.08834684373944192, 0.08022429104360776, 0.08080893261960634, 0.07633326769703104, 0.05739294167340199, 0.054341406006332735, 0.05294053740305652, 0.04148856809067008, 0.039469562221742575, 0.0315767038242906, 0.029691691809659467, 0.028031851767259128, 0.026743120027186165, 0.02410079061343947, 0.02263622933261966, 0.02156928873323467, 0.020271362981214368, 0.016453422838770302, 0.015636310656740263, 0.015051041624532134, 0.014710728770162001, 0.014491052273545281, 0.014454769034750004, 0.014444164523823027, 0.014679218798033073, 0.014967809927874862, 0.011408932637730792, 0.011475563259152872, 0.011622386559110935, 0.010890464412382887, 0.011020471469233985, 0.011203687240948609, 0.009137423696097336, 0.009304877832826882, 0.009497466197139023, 0.009493493122408804, 0.009666997954243655, 0.008293415325876338, 0.007475717875390383, 0.00708559768985075, 0.006630202452259934, 0.005551023517146536, 0.005467431302328441, 0.005396090620319749, 0.005124955683042189, 0.0051308296233235975, 0.0051670498386123314, 0.00525243374392313, 0.005253539139562595, 0.005359841222055659, 0.0053567435073519, 0.005460609446327135, 0.005566167400516164, 0.00559795194386852, 0.005675037842349427, 0.0056815458505300705, 0.005673241709597264, 0.0048823489837921605, 0.004145270361218019, 0.004034542091333205, 0.003964378765069189, 0.0038466262769499913, 0.0037221313934954372, 0.0035930731608168334, 0.003517903256395168, 0.002963361643459377, 0.002819598821797629, 0.002378060542932121, 0.0022560179965665857, 0.0019044801936923025, 0.0017761675905384562, 0.0016512758959400825, 0.0014178788289773325, 0.0012621698795249455, 0.001171241745224325, 0.0010749542593173013, 0.001034228024435668, 0.0009968329644103851, 0.0009842312047775423, 0.0008907343001992413, 0.000902925585267436, 0.0009161155255939772, 0.0008353516886986931, 0.0008475768101924044, 0.00079742240252016, 0.0007677210323678372, 0.000765623452676149, 0.000777641485851615, 0.0008045804281082693, 0.0008250230902778471, 0.000849573204870986, 0.0008723885990214605, 0.0007941924311684515, 0.0008101410548657402, 0.0008217831267967817, 0.0008223137301979302, 0.0008310087120368979, 0.000844238841965196, 0.0008558084306870504, 0.0008665859645977566, 0.0008793227271434272, 0.0007566924913886248, 0.000748432552114201, 0.0007470486713624444, 0.0007469484408038585, 0.0007395402578732436, 0.0007381650389439016, 0.0006301472716254706, 0.00045616958097116845, 0.0004310310311092886, 0.00040933222394318815, 0.0003861276100119851, 0.00028371518039654387, 0.0002556169388384544, 0.00023301240849360792, 0.0002111734140519242, 0.0001821205384798797, 0.00016825485180404725, 0.00015400023308714312, 0.00014462686013831658, 0.00013925404082347587, 0.00013861648415577265, 0.00014000751482878026, 0.00014372031106582115, 0.00014031617085661328, 0.0001434081042335158, 0.0001490193507315539, 0.0001425066425214486, 0.00014595308233196743, 0.00013724778144092424, 0.00014198071676087796, 0.00014563017619010905, 0.00015014758392325046, 0.00015553750780165448, 0.00012675667303829662, 0.0001278743911069062, 0.00012859141425440525, 0.0001283613402342142, 0.00012880869925596078, 0.00012924429822284468, 0.0001301485606491942, 0.00011484774267709131, 0.00011390091832782915, 0.00011291678466991165, 9.917818444391395e-05, 8.80091719609154e-05, 8.52065471747258e-05, 8.316220841259401e-05, 8.121666296621635e-05, 7.94840174490939e-05, 6.869717463330314e-05, 6.637140172636831e-05, 6.253651268293353e-05, 6.071412285479164e-05, 5.7461646680876855e-05, 5.528052687027586e-05, 5.3516943174420726e-05, 5.05849099337292e-05, 4.56074865041612e-05, 4.3561155861061015e-05, 4.1895098194743946e-05, 3.6011420246692715e-05, 3.458666400492027e-05, 3.3543849267379593e-05, 3.2027331022868225e-05, 2.859074372437822e-05, 2.6087633860917102e-05, 2.4912243956486615e-05, 2.432852310746129e-05, 2.332427942683695e-05, 2.2938801735027454e-05, 2.131821954500189e-05, 2.1251844325956746e-05, 2.1255101370295986e-05, 1.9414178665278658e-05, 1.759597305897524e-05, 1.7473311027068013e-05, 1.7372910102314328e-05, 1.74159476628968e-05, 1.7485893136631953e-05, 1.5736541314798714e-05, 1.57233270410008e-05, 1.5769334461033875e-05, 1.576056577779577e-05, 1.5727042448087526e-05, 1.5825920212067246e-05, 1.3967899809642097e-05, 1.3771806509970305e-05, 1.3718247497417048e-05, 1.3622700899239661e-05, 1.3397208871454094e-05, 1.1900807007400183e-05, 1.1552531813396213e-05, 1.1406049356577052e-05, 1.1258681263381177e-05, 1.0952616282438789e-05, 9.79994834380213e-06, 8.938620055999794e-06, 8.786056891348222e-06, 8.505491764157404e-06, 8.237242587749062e-06, 7.724405189568884e-06, 7.592255695191228e-06, 7.017897852608581e-06, 6.8501848710387136e-06, 6.575893238052873e-06, 6.424902905032593e-06, 6.208584358566849e-06, 5.496559561146564e-06, 5.3148016899140985e-06, 5.262594288205893e-06, 4.698130814168781e-06, 4.627004744948168e-06, 4.5743472760938135e-06, 4.526353086614407e-06, 4.350305395141445e-06, 4.226575810604707e-06, 4.138651491100129e-06, 4.101704683181194e-06, 4.031939464277754e-06, 4.020578760472927e-06, 4.00601427349373e-06, 3.955349359492618e-06, 3.938283558953617e-06, 3.937995935563115e-06, 3.916115445546752e-06, 3.883634775214792e-06, 3.88336467263273e-06, 3.864151894423464e-06, 3.5555990498007377e-06, 3.539067005716964e-06, 3.5251456220243302e-06, 2.9781805873533386e-06, 2.930531986464155e-06, 2.8877635989912513e-06, 2.5565834754641936e-06, 2.4971218601985677e-06, 2.4381622156959943e-06, 2.2932228583749303e-06, 2.2376879003300798e-06, 2.143755321777885e-06, 2.0709600572650053e-06, 1.7898492430796207e-06, 1.7394757490881302e-06, 1.6921529487345172e-06, 1.613917780457003e-06, 1.5422559769031383e-06, 1.5034854613099295e-06, 1.4716434708229206e-06, 1.2309260864381747e-06, 1.1938227254321842e-06, 1.0205466814398486e-06, 9.73664881125339e-07, 9.083642153986374e-07, 8.475321282997226e-07, 8.140958082170397e-07, 7.133191925184432e-07, 6.669824832391238e-07, 6.103179412190209e-07, 5.472329015331836e-07, 5.125901642964233e-07, 4.966626961599375e-07, 4.898115064566487e-07, 4.901179377795714e-07, 4.522242339719743e-07, 4.2362028196439724e-07, 4.2135284572327455e-07, 4.2868386287738836e-07, 4.325434150134557e-07, 4.398427452624374e-07, 4.469229797896791e-07, 4.2027072296431886e-07, 3.9844450842393444e-07, 3.973198470532005e-07, 4.027846144661378e-07, 3.76137207894017e-07, 3.226479268747427e-07, 2.9677336256869315e-07, 2.9388285823071523e-07, 2.9096125276065146e-07, 2.726468942881993e-07, 2.5944920573631133e-07, 2.550173788176988e-07, 2.4897057360175036e-07, 2.404423091469483e-07, 2.1776411807406485e-07, 2.1043859400950297e-07, 2.0645272715654642e-07, 1.947854425950025e-07, 1.8838382856901975e-07, 1.745277613970548e-07, 1.6739999273700517e-07, 1.6192570282973134e-07, 1.4726024587464214e-07, 1.3935713247519223e-07, 1.3565656491423322e-07, 1.249728318449874e-07, 1.204580111559139e-07, 1.1219781142118957e-07, 1.0640118167710252e-07, 1.004364342218856e-07, 9.450802577469751e-08, 8.910412238955422e-08, 8.642447292144306e-08, 8.28541682098443e-08, 7.993165682351544e-08, 7.527916953809592e-08, 7.465311551208676e-08, 7.251833528108841e-08, 6.988555805929158e-08, 6.975021856850073e-08, 6.97967594276628e-08, 6.978991618462394e-08, 6.690298274611292e-08, 6.535850953489208e-08, 6.364551765556018e-08, 6.342187083302377e-08, 6.249898646329424e-08, 6.22667928119879e-08, 6.277215481592682e-08, 5.847090679509042e-08, 5.7324112972247565e-08, 5.5091887728410657e-08, 5.235837942988922e-08, 5.083529886415608e-08, 5.008040857761657e-08, 4.5248014226679755e-08, 4.4610068482765934e-08, 4.183879241394195e-08, 4.0301455499052305e-08, 3.777100929611225e-08, 3.69941714801439e-08, 3.4090052615235426e-08, 3.258711445671003e-08, 2.9349960744449874e-08, 2.8153489693464902e-08, 2.6668942594239872e-08, 2.572754355801382e-08, 2.508857571537717e-08, 2.4412107512975638e-08, 2.1844703016917686e-08, 2.118001235745748e-08, 2.057449797646261e-08, 2.0045303787575108e-08, 1.9177423776173022e-08, 1.8712028508459993e-08, 1.8340699314041577e-08, 1.8066894496008907e-08, 1.7894183507478545e-08, 1.7504083254556134e-08, 1.7064656495324364e-08, 1.6705506496449473e-08, 1.6510381041635394e-08, 1.6321206386820595e-08, 1.6239586322933265e-08, 1.617563426724882e-08, 1.5777529597839894e-08, 1.5436464275958334e-08, 1.3794329695640267e-08, 1.3405687569536894e-08], [1.0, 0.9522215089779277, 0.9066668070749624, 0.86319018319647, 0.6778378006274164, 0.6308021122092318, 0.3707867774252438, 0.20920472771653126, 0.17027888831770005, 0.1601174590110997, 0.17893470674845324, 0.13297431002182225, 0.15736802490018445, 0.19796885855513788, 0.23290678306827495, 0.2731899297238437, 0.3128219930548053, 0.3513491525593297, 0.38843695972885806, 0.24170668496154007, 0.24560268870549715, 0.26096806691274876, 0.2760071248088536, 0.29059943221503853, 0.30448724117545184, 0.31797840509437286, 0.2009846072770492, 0.14246449183851526, 0.13994232159007328, 0.13863800573776974, 0.13812916180724588, 0.11517994682253344, 0.1166596958952069, 0.11566768440342728, 0.05054273861258444, 0.05072948703261888, 0.052907482158503674, 0.056567177350969805, 0.061148221092614495, 0.06624874708556658, 0.07165225940161063, 0.07722843810129676, 0.0536268339992884, 0.04298785827135845, 0.044436494806285545, 0.04614453526178394, 0.0341323767717671, 0.02657027706973321, 0.026352450641615722, 0.026354997198044967, 0.02655366898387756, 0.026959981978393884, 0.024154835480157715, 0.022813073379688884, 0.023095071317605163, 0.022508600043181993, 0.022590561941101425, 0.022800745151235244, 0.023266128109640776, 0.023744054015796223, 0.024376912577214884, 0.024965700402831997, 0.025396431020583345, 0.02551163976117933, 0.026034666286254383, 0.026564522476900207, 0.02030068699364814, 0.015816703120790414, 0.015452347489125938, 0.015213847786070971, 0.011268420695159166, 0.011104078420978656, 0.011039565247088531, 0.010936664470610553, 0.01096361852565072, 0.0107452648409623, 0.010945929528959206, 0.011130734301488256, 0.009338409314609868, 0.00938568542618416, 0.0095268790773223, 0.009734552768617786, 0.009916915792936002, 0.009413002794398218, 0.009521772996595287, 0.009660140317037462, 0.009780884161126265, 0.009927001716931462, 0.010055059438586958, 0.010196716952625268, 0.010337980829828697, 0.010473331658001654, 0.010611259714227238, 0.01073387918883457, 0.009928885022628429, 0.009962407931909747, 0.009996693926226142, 0.010000025345024867, 0.010031159802022552, 0.009519088484365171, 0.009502642544030559, 0.00922596447979554, 0.009004991271999718, 0.007473166509229806, 0.007324162149632446, 0.00718862601206387, 0.007069176750322489, 0.006962431379582646, 0.0068409611515656416, 0.005652166930144625, 0.004542723651642658, 0.0036221991352095124, 0.0027397842180364104, 0.0024860992966037766, 0.0021646419342060837, 0.0019604076159016126, 0.0016328880340313607, 0.001519577384449416, 0.0014076313542199716, 0.0013264120026819772, 0.001361547951247062, 0.0012488595686670296, 0.0013358291123063298, 0.0014326821829091054, 0.0015521204154383063, 0.0016895967134529, 0.0018164096901778135, 0.0018714982100209623, 0.0019995942043593068, 0.0021302185043855387, 0.0016798035840579024, 0.0017224177962621048, 0.0015673573249161906, 0.001598572042170239, 0.0013120215841218186, 0.0011955978419020924, 0.0011086642441491589, 0.001080430387615041, 0.001042087732097665, 0.0010280641869445761, 0.0009612430117203706, 0.0009458609643082537, 0.0008103694283398338, 0.0006814417677054491, 0.0006476337998213912, 0.0006125025593253683, 0.0005792709674532298, 0.0005514273216854364, 0.0004692974741690744, 0.00044512167816037886, 0.00041982877075807327, 0.0003972118588007885, 0.0003644003834977786, 0.0003461137486469447, 0.00028645085488994865, 0.00027080009689457713, 0.00025154903464276023, 0.00022120026875598094, 0.0002094512033931934, 0.00020087158257836352, 0.00018851116573866442, 0.00018656474223345106, 0.00017246142119667666, 0.00017226362456138904, 0.00015753979440472193, 0.00015884336826380434, 0.00016141323073062559, 0.00016653445250863067, 0.00016903605893093575, 0.00017218062704941556, 0.0001620679776697506, 0.0001553738309337708, 0.00015724660713250222, 0.00015112235996664678, 0.00015275236621993657, 0.0001516151635531106, 0.00015375010061665143, 0.0001527209117106363, 0.0001413098956249135, 0.0001398425037808055, 0.00013914636729337132, 0.0001392652871501244, 0.00013872081945528382, 0.00013726744609868382, 0.00013791727228711905, 0.00013706388173035695, 0.00013715136249032027, 0.00013763756306525257, 0.00013748290331186235, 0.00013775798643491695, 0.000138418902621552, 0.00013642995205409605, 0.0001367329309936744, 0.00010100405137033921, 9.622330762853639e-05, 9.144962905418939e-05, 8.864777318207676e-05, 8.606328144350585e-05, 8.328747740460283e-05, 8.084123206053315e-05, 7.816027632853689e-05, 6.504144753258581e-05, 6.219719917230751e-05, 5.946750614791647e-05, 5.70109621259805e-05, 5.480946621229229e-05, 5.268206176498887e-05, 5.042713047812228e-05, 4.127162082716587e-05, 3.072255461933417e-05, 2.823582012575363e-05, 2.5793321138465015e-05, 2.342635150346961e-05, 2.192784392688997e-05, 2.00377483297678e-05, 1.9472153544090236e-05, 1.846691544807845e-05, 1.8000316812265052e-05, 1.8189973666898946e-05, 1.7338816300939603e-05, 1.766449010368046e-05, 1.7188569524998765e-05, 1.7805398146298408e-05, 1.7402540236232818e-05, 1.775186452402549e-05, 1.8352179756908292e-05, 1.8865356409308536e-05, 1.957564039724479e-05, 2.0151795145619098e-05, 2.0116386651000037e-05, 2.0702146192931627e-05, 2.116407532940585e-05, 2.1590489038513933e-05, 2.2119323433947528e-05, 2.2576361957613603e-05, 2.0293663171555797e-05, 2.0230734949347597e-05, 2.014696251964892e-05, 2.026100319084107e-05, 2.0412456871721008e-05, 2.0530873338237667e-05, 2.066594721946325e-05, 2.0751260518932183e-05, 2.0851284484940783e-05, 2.095400878779467e-05, 1.779915215867498e-05, 1.7594347703378874e-05, 1.4699809204382891e-05, 1.4273263964562777e-05, 1.389866289553176e-05, 1.3467196158989044e-05, 1.311135948269659e-05, 1.275273356404214e-05, 1.2436240122528428e-05, 1.0300421104717592e-05, 9.83380423236684e-06, 9.3614973324009e-06, 8.952791332049938e-06, 8.580161984299102e-06, 7.108289212250661e-06, 5.79445356662341e-06, 5.308661995219644e-06, 4.876160862690032e-06, 4.470076203881081e-06, 4.111459657821089e-06, 3.703684678484356e-06, 3.419390957630927e-06, 2.9618809480874696e-06, 2.728161243486345e-06, 2.5282027248222796e-06, 2.3713195526012357e-06, 2.237635295309001e-06, 2.0935982381698055e-06, 2.002638609718299e-06, 2.046524239444881e-06, 2.0856543978582204e-06, 2.17064783043874e-06, 2.2972989309087026e-06, 2.41717146989206e-06, 2.5459990634507155e-06, 2.66621840195334e-06, 2.7652052669324724e-06, 2.8890216212896554e-06, 3.002306875419987e-06, 3.1292309627930222e-06, 3.258586270910828e-06, 2.8908967703605045e-06, 2.9614219897688096e-06, 3.0096206161274918e-06, 3.073595941584737e-06, 3.1366027258142466e-06, 3.2006177230296075e-06, 3.2609452667915206e-06, 3.3016587054348456e-06, 2.8381298376329772e-06, 2.4134272846986564e-06, 2.3777268907758005e-06, 2.3337483164628672e-06, 2.295943945239817e-06, 1.9430070114558583e-06, 1.878745728914863e-06, 1.8253114189102422e-06, 1.7409374394593124e-06, 1.460666537283007e-06, 1.186951983765485e-06, 1.0921416029160871e-06, 8.947251386642537e-07, 7.980226618960217e-07, 7.220631548195241e-07, 6.438601514899849e-07, 5.751838062109863e-07, 4.868685032210432e-07, 4.343028762866137e-07, 3.943689879082728e-07, 3.762429028682986e-07, 3.7147209956241873e-07, 3.8225133589359795e-07, 3.988609990972408e-07, 4.2048051627294587e-07, 4.3776223417477564e-07, 4.6526360144911424e-07, 4.89685133774096e-07, 4.7034164409352683e-07, 4.486722100023951e-07, 4.271980846509742e-07, 4.3979431164114355e-07, 4.489753146128114e-07, 3.80115709495853e-07, 3.650099102938809e-07, 3.600169022600302e-07, 3.594378974033412e-07, 3.6291099054249083e-07, 3.621062025296134e-07, 3.195647449133198e-07, 3.171378854384969e-07, 3.151292474490261e-07, 3.110834009100348e-07, 2.706989323302392e-07, 2.6092768611107547e-07, 2.5730983503756173e-07, 2.504477934074122e-07, 2.460352567801433e-07, 2.428566536972905e-07, 2.1343525369941257e-07, 2.0748694170143554e-07, 2.0391601162793387e-07, 1.979782912152446e-07, 1.8502562322482617e-07, 1.8013779949564668e-07, 1.7365515314413068e-07, 1.7032250268708962e-07, 1.667814482656901e-07, 1.472128406672073e-07, 1.4203797525527673e-07, 1.3726776352054285e-07, 1.2257507012344816e-07, 1.1858330375700057e-07, 1.1446021986409761e-07, 1.0601770550128394e-07, 1.0294471888881381e-07, 9.271919508304867e-08, 9.066145001845959e-08, 8.89730182515436e-08, 8.710831485397003e-08, 8.633124611515577e-08, 8.598988542874311e-08, 8.040477009470315e-08, 7.552359961613064e-08, 7.085669645926173e-08, 6.992370929936277e-08, 6.946986870001345e-08, 6.396534544213766e-08, 6.130439209253607e-08, 6.149956123573227e-08, 5.981980427887161e-08, 5.8818706194141094e-08, 5.779907089430565e-08, 5.426744080303318e-08, 5.3495343750219103e-08, 5.284704295371755e-08, 5.277352058686452e-08, 5.1739518644301505e-08, 4.775653626892303e-08, 4.755535376333302e-08, 4.327688140572899e-08, 3.9029767720694365e-08, 3.833218994757221e-08, 3.552181791605321e-08, 3.333278766961054e-08, 3.058131780278583e-08, 2.8528867355770525e-08, 2.6760940046394673e-08, 2.618418379220317e-08, 2.4621851241098604e-08, 2.2783282276816786e-08, 2.1123113895642722e-08, 2.033944607574596e-08, 1.9429538388960786e-08, 1.7571869398362902e-08, 1.7043727988898336e-08, 1.5729497910412725e-08], [1.0, 0.9522925780234567, 0.9068411271546186, 0.8634822371692615, 0.8221716120398435, 0.7827443831742559, 0.7451234895907414, 0.7092143273595155, 0.674951608434623, 0.6422160887726969, 0.61093781319828, 0.5811301385759804, 0.44808804922234624, 0.25425292698877716, 0.13801087593895256, 0.1155350239876931, 0.10807134205226333, 0.13443718332239257, 0.17066145454975484, 0.15807374239975255, 0.1944441761559033, 0.2303301499934207, 0.23318540604886104, 0.2637693897348469, 0.29313702501871186, 0.3212745752648066, 0.3303467156594845, 0.3544452801872489, 0.3775281369821225, 0.39954598817028214, 0.2519007691154509, 0.24077512085367028, 0.24354269877139814, 0.15819146389245026, 0.14242992063932955, 0.0994240279887659, 0.07826744265702766, 0.06571562137929823, 0.058936059169446935, 0.06031077673898988, 0.06365161328911771, 0.06697501677970674, 0.07178642327222219, 0.07792942336710731, 0.08457813778882625, 0.054880879772615694, 0.03857456334647329, 0.03992822519203213, 0.03078867845345019, 0.031624175926855264, 0.03040960582623716, 0.031418017155989, 0.022753213262270252, 0.02316979358266225, 0.02229790123139281, 0.022714592231121745, 0.02315171791997885, 0.023987987677280855, 0.025022200521999233, 0.0244534189674713, 0.025365548385358552, 0.026303420145269964, 0.02719838970461154, 0.0272454710652848, 0.027970801924289235, 0.028740800704626396, 0.020948551665166015, 0.01574716804231553, 0.015325188249061717, 0.014956880074149907, 0.014626696843143891, 0.011973663665156972, 0.01055700220724638, 0.010375792558315916, 0.007570867308475471, 0.007267237921700694, 0.007160007353514195, 0.0071582527567128065, 0.0064666406249228245, 0.00530405417842013, 0.00537064067079204, 0.005423732965019289, 0.005608889127290978, 0.005778858089925492, 0.006025934155834181, 0.006284470675138244, 0.005422838307866441, 0.005576777721680903, 0.004172098086873921, 0.0041554373317453566, 0.0037834885864962836, 0.0036334556779939694, 0.0034849154554730997, 0.0029218805053103478, 0.0024787588797534313, 0.002386828553002519, 0.002277184577450169, 0.0022259484945819584, 0.002121018222813303, 0.0019890410977483623, 0.0019391397998625851, 0.001895639168795579, 0.00186995378973695, 0.0017593412444697313, 0.001723790835534596, 0.0014197466671406985, 0.0013795339537256467, 0.0013393395152298314, 0.0013038496649943072, 0.001281606498914344, 0.0012291530581701818, 0.001167186968083962, 0.001138839482661068, 0.0011081640816567372, 0.0010992961503095082, 0.0010961720430804085, 0.0010665272012423815, 0.0010582573114898818, 0.0010548575816507419, 0.0010452001189626254, 0.0010452711550954996, 0.0010275748057212342, 0.001025239699638782, 0.0010256473760149266, 0.0010320208601730533, 0.0007084559175880211, 0.0006626332011100574, 0.0006456489122835511, 0.0006236161985759448, 0.0005169440764982627, 0.0004994174669211575, 0.00047869987039046247, 0.00046179707952556345, 0.00037085267079882937, 0.00033665208410126984, 0.0003163319846201138, 0.00029452856322151615, 0.0002729950801093025, 0.00025639987378565037, 0.0002519099507658094, 0.0002532054133223627, 0.0002509428503493983, 0.00023504926434210526, 0.0002197209338366139, 0.00022012732163637422, 0.0001961968052972405, 0.00019614131939149583, 0.0001942977809546662, 0.00019176908472468603, 0.00019096298830633882, 0.0001798581479559337, 0.0001646279964890862, 0.00015995279094573278, 0.00015824170519159874, 0.00015617578147986624, 0.00015176630877689325, 0.00014956338785193895, 0.00014970571144921324, 0.00013738949637719425, 0.00013403393649533103, 0.00012716526420832898, 0.00012663423644315757, 0.00012369106963665182, 0.0001236349469743444, 0.00012293604714627392, 0.00012275337089172529, 0.00012198135424313344, 0.00011361797320009319, 0.0001132775943133293, 0.00011293753443695471, 0.00011167914951886712, 0.0001088456830516241, 0.00010277119641150025, 8.085924568438075e-05, 7.84512401897269e-05, 7.134656503542262e-05, 6.27181313158182e-05, 6.060227830288154e-05, 5.887886893495006e-05, 5.28030556655406e-05, 4.944837665615282e-05, 4.809240653155748e-05, 4.603625899736884e-05, 4.325772212601028e-05, 4.253559313661838e-05, 4.143057813251489e-05, 4.0945767438577946e-05, 3.9684815501687095e-05, 3.7173166543174737e-05, 3.691854055448437e-05, 3.467574819937387e-05, 3.454987647206542e-05, 3.456959454936848e-05, 3.4423060215773345e-05, 3.4706383124616745e-05, 3.4372781517790006e-05, 3.4059102626271055e-05, 3.4089039985292575e-05, 2.960228318927846e-05, 2.943365856607264e-05, 2.7650065378253834e-05, 2.6532788777240937e-05, 2.47140506555614e-05, 2.356866536200744e-05, 1.986889346068915e-05, 1.8221504856151236e-05, 1.773816383518738e-05, 1.6032983078631445e-05, 1.4178256668527625e-05, 1.3555549633734925e-05, 1.3078368264344503e-05, 1.2670762010147909e-05, 1.2230216603230659e-05, 1.1887160034592435e-05, 1.1100782330407916e-05, 1.081854405442025e-05, 1.0686325840876801e-05, 1.0474224215224298e-05, 1.0407560942736956e-05, 1.0372490649357044e-05, 1.0163091858733386e-05, 1.0024872996304492e-05, 9.91865846432173e-06, 9.890925354614865e-06, 8.902853873251243e-06, 8.809276472569647e-06, 8.636183771927151e-06, 8.566567541681132e-06, 8.438649823843423e-06, 8.169034540027684e-06, 8.100677762502217e-06, 7.2566892764903e-06, 6.910846973026813e-06, 6.771774154106308e-06, 6.522923037953965e-06, 6.16448908435203e-06, 6.0080161027197545e-06, 5.816709648807944e-06, 5.6187999797973506e-06, 5.405416789678093e-06, 5.188245958278152e-06, 4.720946101382559e-06, 4.375065764201113e-06, 4.081696506415022e-06, 3.858034428739295e-06, 3.5345775703490663e-06, 3.3770797646159587e-06, 3.153354364054219e-06, 2.9884563275823232e-06, 2.6783881331610414e-06, 2.5087414952932996e-06, 2.362165729127543e-06, 2.2148520045736604e-06, 2.1388630669863652e-06, 2.080699913220831e-06, 1.9004361047854477e-06, 1.8203017321925686e-06, 1.7358200789772411e-06, 1.6838930202994102e-06, 1.6473854347267278e-06, 1.6115145410961908e-06, 1.5784416878436077e-06, 1.5735776590835857e-06, 1.5658992383542126e-06, 1.5638407413325539e-06, 1.5799549235731234e-06, 1.59457404167956e-06, 1.6070917274068776e-06, 1.6153624691348988e-06, 1.596384885637771e-06, 1.614087617098561e-06, 1.6241211271571768e-06, 1.5790630201979562e-06, 1.5649342823683156e-06, 1.56826376111897e-06, 1.5727340287231736e-06, 1.5643945450676259e-06, 1.5521999011356973e-06, 1.5642694730336233e-06, 1.5728099674685526e-06, 1.5775071220763595e-06, 1.5886283477069817e-06, 1.5866059280166032e-06, 1.5858726644517926e-06, 1.5938259232031246e-06, 1.3390120394180247e-06, 1.1231495361208227e-06, 1.0790800003790096e-06, 1.0448410267894473e-06, 9.958840421485338e-07, 9.582221135383551e-07, 7.891616194944707e-07, 6.520602333798373e-07, 6.080469843906484e-07, 5.66245415747465e-07, 5.308252703578322e-07, 4.3852996282365994e-07, 3.948865787548404e-07, 3.786403621730577e-07, 3.550222444276275e-07, 3.4697803812759204e-07, 3.46201284901428e-07, 3.315715437585877e-07, 3.152916160167658e-07, 3.118664562888682e-07, 3.1414714020122484e-07, 3.180527733423067e-07, 3.011935624807151e-07, 3.033682844695858e-07, 3.0764189390214367e-07, 3.1430086016591914e-07, 2.6497178513204676e-07, 2.498182045277282e-07, 2.2633504324779892e-07, 2.148168921065478e-07, 2.0509811314381409e-07, 2.0029828869543424e-07, 1.952524764801225e-07, 1.9348209181794049e-07, 1.901904775117268e-07, 1.895465656125084e-07, 1.7483682340233587e-07, 1.688888511021123e-07, 1.664855897731644e-07, 1.6311653845084666e-07, 1.6105031982812463e-07, 1.5248249507576326e-07, 1.4870352318835037e-07, 1.4664474411178167e-07, 1.437221366355134e-07, 1.4045584550514646e-07, 1.3886383786556053e-07, 1.3553390987684805e-07, 1.324894613312629e-07, 1.2100865042060853e-07, 1.1661930638528096e-07, 1.1422339425462942e-07, 1.0344122483584052e-07, 9.983540639948215e-08, 9.71364443939256e-08, 9.04081390082462e-08, 8.267090385611231e-08, 7.914942028386638e-08, 7.399427681412645e-08, 7.058388958596494e-08, 6.76395675311394e-08, 6.271199395488068e-08, 5.72528583457734e-08, 5.458403351558828e-08, 5.277601855958594e-08, 4.9810229159633805e-08, 4.791625934864308e-08, 4.6051175046059335e-08, 4.355318802289863e-08, 4.126869224702083e-08, 3.901593197085413e-08, 3.734614842370461e-08, 3.662014496479536e-08, 3.4249963758922936e-08, 3.3816926378714526e-08, 3.1580262365557754e-08, 3.037309859464128e-08, 2.9684189127552584e-08, 2.9178432412762176e-08, 2.9358633408026892e-08, 2.9613519269589476e-08, 2.9573293438658164e-08, 2.9445764278278476e-08, 2.9455637695110186e-08, 2.990006349528173e-08, 2.846566552646237e-08, 2.872904966441909e-08, 2.7970728754589196e-08, 2.822933112930713e-08, 2.8469807629988504e-08, 2.8725609416289866e-08, 2.9040709672336394e-08, 2.42782238529226e-08, 2.3969065671812448e-08, 2.365200804369341e-08, 2.3384793353542378e-08, 2.1772583066013078e-08, 2.1621786827072207e-08, 2.1364381898463876e-08, 2.103286902669487e-08, 1.908682708227707e-08, 1.7718615764920158e-08, 1.727861242439862e-08, 1.676524315497343e-08, 1.6441142447179746e-08, 1.6103025366584967e-08, 1.5354513740515445e-08, 1.4380959138222358e-08, 1.4029336695188475e-08, 1.290454563591971e-08, 1.106838989760629e-08, 1.0436247553660495e-08, 9.93106648824797e-09, 9.551794723951997e-09, 9.258212133930989e-09, 8.905922737460837e-09], [1.0, 0.9522605339753313, 0.9067556334280101, 0.863361637779363, 0.6827009723902243, 0.6335222346408854, 0.5877626725472779, 0.40555001743186797, 0.35149286661972995, 0.30203503333196113, 0.23383970624604083, 0.1560206444104591, 0.13210146662443192, 0.11085070549324383, 0.12255663812933948, 0.1479328133413645, 0.14928514807613924, 0.17958480777731564, 0.2109633677773478, 0.24209644955772755, 0.1854287119705676, 0.20763401571700976, 0.16956405325892537, 0.18580174500276214, 0.2014947521467634, 0.21663900669765265, 0.23112754879705585, 0.24498517789318436, 0.2119503947718935, 0.19776957376207896, 0.19249180609481367, 0.1991691805576086, 0.14823645747361355, 0.14936337175708558, 0.15051738116850522, 0.15180814606003307, 0.15301793119614113, 0.11152546435131905, 0.10976547100022513, 0.07589929140479316, 0.07306873839732655, 0.07083797458707781, 0.0693033009596543, 0.0680690330886132, 0.06758274666296255, 0.06176642591797219, 0.048394032058943916, 0.0400419385079976, 0.038757281039532986, 0.03796217548079294, 0.03365923038958567, 0.033693134105734594, 0.03421100400042997, 0.03496255083331592, 0.035958359959418526, 0.037242910372183594, 0.03864872864787533, 0.03987053269443467, 0.03884412091338831, 0.040020483481614744, 0.04139851450517669, 0.042835138958423516, 0.02182038600646541, 0.015821589217562552, 0.015344553992484243, 0.014818009931098811, 0.013868750236699524, 0.013965168631455053, 0.013643581326226659, 0.014009204530335032, 0.01454858172289907, 0.015071921609398799, 0.015626721142175976, 0.015667876695955683, 0.01573018277939696, 0.016329341352368923, 0.013320956435283915, 0.01152268983350086, 0.011616280290698952, 0.011716555973154649, 0.010913452791949765, 0.010996679392215635, 0.010394087604307886, 0.010281449427126103, 0.010311477662097222, 0.010372912544111386, 0.009946233191739805, 0.009322340194138757, 0.009281222492841232, 0.009284742723177208, 0.009316984555034682, 0.009348377521143017, 0.00938165458986662, 0.007101892943864672, 0.0069141011675339925, 0.006602715595672738, 0.00645038803569872, 0.004857832895659362, 0.004648504210729587, 0.004432803762341585, 0.004214917179802885, 0.003483958810475422, 0.0030627473435631226, 0.0028982675199743665, 0.002748712570752104, 0.002522252237149896, 0.0023139612481396917, 0.002213678797377409, 0.0021719432823693353, 0.0021348788425605727, 0.002129508766195602, 0.0020934328979060465, 0.0020263781261575992, 0.0016870326460921327, 0.0017049321776336254, 0.001421997458346374, 0.0012724526879513336, 0.0012360481936920806, 0.0011676402594481535, 0.0011612582481911927, 0.0011488710250985646, 0.0010484897195875747, 0.001074876509148153, 0.0010863708047759726, 0.0011189556355177958, 0.001131536223631274, 0.001160149439666549, 0.0010546094382849376, 0.0010732972642675776, 0.0010888965741906048, 0.0011147139138761148, 0.001126110967540966, 0.0011422857538461043, 0.0011630546654243107, 0.0011716733675395973, 0.0011370094429840048, 0.0010051506564769386, 0.0009736078577279124, 0.0009643923064868383, 0.0009635099116571469, 0.000961146374507639, 0.000957206368159966, 0.0009571107247206838, 0.0009124266068290283, 0.0009065278678634488, 0.0008877891855211647, 0.0006131079607275515, 0.0005795979739653317, 0.0005504110851548602, 0.0005265561666626847, 0.0005040645088428746, 0.00048809521633742445, 0.0004260338045131, 0.00040644024596354634, 0.0003895582488820791, 0.0003667564262557757, 0.0003482711969998464, 0.00033615548874917957, 0.000325215992395878, 0.0003157311613737397, 0.0002903056851751866, 0.00028309960351779345, 0.0002774345825021152, 0.0002421849799334109, 0.00021833903925036897, 0.0001856086996082464, 0.00017696263310261907, 0.00017287353042513533, 0.00015650814811499791, 0.00015149117035207028, 0.00014977015062065706, 0.00014406150596219409, 0.00014467690082117126, 0.00013347629865326027, 0.0001346187507986849, 0.00012202240783154565, 0.0001215169436283282, 0.00012347982591589691, 0.00012466135962917814, 0.00012664921699839085, 0.00012881837339679092, 0.0001318119755706482, 0.00012174135535267491, 0.00011818459215412167, 0.0001200534180634863, 0.00011912714412109174, 0.00012046424719497375, 0.00012150681075449693, 0.00012303502300950426, 0.00012435929499408788, 0.00012512165485221126, 0.0001267290037398593, 0.00011895509100397701, 0.00011917661210650077, 0.00011977510126334009, 0.00010940404495743858, 0.00010932157258498, 0.00010927089209293342, 9.760789466735901e-05, 9.002599083382569e-05, 7.822182827740911e-05, 6.989316415998578e-05, 6.67635845823438e-05, 6.413830476802374e-05, 5.5705352791117726e-05, 5.3318981416235836e-05, 5.1175660222426294e-05, 4.946917429880722e-05, 4.263826016827928e-05, 4.048857857341948e-05, 3.914896293730476e-05, 3.465569007498003e-05, 3.245751488887652e-05, 3.108628107892871e-05, 3.0432971223868398e-05, 2.827194561341328e-05, 2.754088449683441e-05, 2.3710890224636786e-05, 2.268647777630069e-05, 2.2444943540864723e-05, 2.1345146105389346e-05, 2.1270260389501788e-05, 1.933405515517497e-05, 1.931376840642459e-05, 1.809954393197058e-05, 1.8016059515036093e-05, 1.8172145413368505e-05, 1.7367662274325924e-05, 1.733982806616222e-05, 1.7472235522412437e-05, 1.75520939670894e-05, 1.7737834985173302e-05, 1.6688071490410112e-05, 1.6825702477424855e-05, 1.6995561497617122e-05, 1.611158506807949e-05, 1.6286763766390674e-05, 1.62786000551761e-05, 1.6311822339964993e-05, 1.495777175735902e-05, 1.4120944588462118e-05, 1.3931993948644497e-05, 1.3644197092090905e-05, 1.18712006436624e-05, 1.161553116892535e-05, 1.1471576819343133e-05, 1.1265041769931296e-05, 9.779502401160969e-06, 9.52925316096472e-06, 8.524618699877568e-06, 7.9946917233879e-06, 7.179587441984588e-06, 6.901003207504478e-06, 6.219064109276991e-06, 6.014263309251722e-06, 5.7443542569313505e-06, 5.451846470731657e-06, 4.839372102729191e-06, 4.611773026824637e-06, 4.46011814539653e-06, 4.379106341845342e-06, 4.1905852607858505e-06, 4.141935023411507e-06, 4.035376734002546e-06, 3.963366526081453e-06, 3.963147440846236e-06, 3.9587871815099775e-06, 3.7430411239596267e-06, 3.718711156089978e-06, 3.2809538635064707e-06, 3.0694778727687813e-06, 3.049966526497047e-06, 3.0564529979050034e-06, 2.915764342237858e-06, 2.9174853789564786e-06, 2.8454813001932676e-06, 2.6960311067066072e-06, 2.6917789053256272e-06, 2.5287647003092624e-06, 2.3637916460928065e-06, 2.3160898226304804e-06, 2.1039986372209703e-06, 1.978438435554018e-06, 1.912616505298218e-06, 1.781026036804435e-06, 1.716633067380557e-06, 1.6693659328321994e-06, 1.6059321016911573e-06, 1.563722224012618e-06, 1.532570811749414e-06, 1.5056441550720808e-06, 1.270752283044944e-06, 1.2379741110781e-06, 1.13862807122721e-06, 1.1111966116890716e-06, 1.0234085211836618e-06, 9.209800252740604e-07, 8.900730066722198e-07, 8.464858947157774e-07, 7.93495283620389e-07, 7.631772689722059e-07, 7.270046149199221e-07, 7.140214104447234e-07, 6.858995577031371e-07, 6.786583543609312e-07, 6.735674718928192e-07, 6.165321997777819e-07, 6.027529727792437e-07, 6.042012400419469e-07, 5.97289561773613e-07, 6.009738019976676e-07, 6.091919662626378e-07, 5.653985934983124e-07, 5.442066783787253e-07, 4.869767693522725e-07, 4.737178401962441e-07, 4.695853728834892e-07, 4.645835802095008e-07, 4.373303457465013e-07, 4.212845869301983e-07, 4.138069036124808e-07, 4.114063493338056e-07, 4.007375170949871e-07, 3.944819221323536e-07, 3.9299194223342394e-07, 3.9228163861858867e-07, 3.700412251667071e-07, 3.689813199438616e-07, 3.688279784244214e-07, 3.693370890538791e-07, 3.4914177864180666e-07, 3.471428344436521e-07, 3.4620116297191736e-07, 3.459726283214416e-07, 3.4498263161623227e-07, 3.406535896581881e-07, 3.410872454953412e-07, 3.015336982962152e-07, 2.932446217388587e-07, 2.8843481264300106e-07, 2.823774258758534e-07, 2.7810750055546375e-07, 2.748119826091634e-07, 2.713338463503452e-07, 2.510538966734632e-07, 2.173340980167981e-07, 1.9853446546611264e-07, 1.9149140979484143e-07, 1.6228830873272327e-07, 1.3195328098591168e-07, 1.2331115042309777e-07, 1.1552799835878776e-07, 1.0816039178657377e-07, 9.80813090427551e-08, 8.676137923891986e-08, 7.696291498209568e-08, 7.337733333999925e-08, 7.062108435269404e-08, 6.837912392156891e-08, 6.721374572393627e-08, 6.580174414424502e-08, 6.66447829998465e-08, 6.700118124016219e-08, 6.754150487343872e-08, 6.372230720819081e-08, 6.441651152539057e-08, 6.502906994059088e-08, 6.624199786937508e-08, 6.746440909609469e-08, 6.916535928168716e-08, 7.024380678403109e-08, 7.21958270671653e-08, 7.403539780149035e-08, 7.054348501266564e-08, 7.154128922628458e-08, 7.210563491980472e-08, 7.322056124951678e-08, 6.754067814839319e-08, 6.793428641063691e-08, 6.863850609476913e-08, 6.920636429867958e-08, 6.996833431173249e-08, 6.428203955036845e-08, 6.435346928658142e-08, 6.119797464942993e-08, 5.9096541679390316e-08, 5.204116571309834e-08, 5.0183726089174345e-08, 4.8848960755064714e-08, 4.7553996248399276e-08, 3.597488613111922e-08, 2.7909185911872053e-08, 2.5462716914704424e-08, 2.3307498454040965e-08, 1.9810707614843472e-08, 1.7993750053320802e-08, 1.6596338787041925e-08, 1.5380571583297178e-08, 1.420311156351213e-08, 1.3107595636617002e-08, 1.2694682255931745e-08], [1.0, 0.838114000664843, 0.786554449243465, 0.7387535800485487, 0.4514316018368174, 0.3929886060470999, 0.34335902734019147, 0.3041650348037702, 0.27718390788825925, 0.263713744857115, 0.2637652275762783, 0.2753791049291623, 0.2823502235992614, 0.3067464295169827, 0.3349862352624116, 0.3513353861173506, 0.3795068229913253, 0.2626217224125154, 0.27951407036068593, 0.2971938433162951, 0.3151203255435949, 0.33309823390171245, 0.2188116086102097, 0.224138628700097, 0.19930037870956135, 0.20137854185419637, 0.20384598223181738, 0.20647718661194595, 0.20929688974193356, 0.2123363513940812, 0.19599721532219558, 0.19731069549241262, 0.14283632181309977, 0.13985568151512795, 0.13735586766185512, 0.11095237751074102, 0.10813381542787921, 0.09503043577485952, 0.08695402586125978, 0.07375474682910985, 0.07256670774517625, 0.0692628644049907, 0.06950554713429953, 0.0700488358220006, 0.07134037270394332, 0.07317852082010477, 0.06599176176049884, 0.0679108979005636, 0.053695679955877366, 0.053882023518418615, 0.05450177363833918, 0.05500803006897168, 0.05604042521582494, 0.057273451418928464, 0.0583032251131953, 0.056491865424268026, 0.05524685073643429, 0.05630835255751864, 0.05754214974956351, 0.05879312772377136, 0.06004291029928982, 0.060764954423893285, 0.04295524788266747, 0.030587174605628212, 0.02885971567327383, 0.02110064420276135, 0.015693522386117875, 0.014466927302746062, 0.013572530659528648, 0.012684975540912496, 0.010895410073630585, 0.01046043832056209, 0.010873055203717558, 0.011581342284248779, 0.012479705878189381, 0.01327168772244439, 0.014354379570596243, 0.015445689679817146, 0.016463436046201794, 0.016778121009293552, 0.017770102373917417, 0.01813056601053608, 0.019006240230789336, 0.019694984491174856, 0.020460981400745558, 0.02119116241202002, 0.021501302675811632, 0.01523182402860461, 0.00932531522827327, 0.007280098090987375, 0.0062968237440462925, 0.005784923451623131, 0.005651960320980722, 0.005607622804073259, 0.005723503669940757, 0.005878030289392042, 0.005717096481684732, 0.006004090995584135, 0.0063235392177623355, 0.00667461189350827, 0.007027747931637653, 0.0036908186325675532, 0.0036152319645111303, 0.003538697083586177, 0.0034243438744481, 0.0030712794641159953, 0.003038891928829182, 0.0029785594408027246, 0.002902364309376521, 0.0027185631679098555, 0.0026839495853262013, 0.0021567405983544097, 0.0020928500013804446, 0.002039699252907665, 0.001994356550316113, 0.0018928951352142364, 0.00141321791309423, 0.0013259551266897786, 0.0012752625289644528, 0.0011780162596563444, 0.0010653133646324926, 0.0010398689934736915, 0.001027992719423423, 0.0010103702652700605, 0.0009755554581900317, 0.0009702233726057614, 0.0009824755222205552, 0.0009219233988680306, 0.0009174162176747704, 0.000920539555289501, 0.0009361599281172791, 0.0008764974957405284, 0.0008798815554446519, 0.0008848511986865291, 0.0008031577406812233, 0.000805642345074066, 0.0008140311248036258, 0.0008240334521973065, 0.00082006277059692, 0.0008284658162729629, 0.0008121685775110537, 0.0007126474448852743, 0.0007089825397520325, 0.0007007833103136259, 0.0007013563414841918, 0.0006072071904742615, 0.0005926254682949563, 0.000576241329964398, 0.0005617581714528313, 0.0005510994383668769, 0.0004689544380670229, 0.0004547287389909267, 0.00043983628727549303, 0.00042824336268625844, 0.0004174553847400395, 0.0004050086541322364, 0.00039027031861302964, 0.0003788402352786569, 0.0003690957734674801, 0.000308817346775823, 0.000297118840150804, 0.0002811636912062615, 0.00027005239218546104, 0.0002575195326273547, 0.00022007059649726537, 0.00020874150044329133, 0.0001986250299680088, 0.00018690886468522553, 0.00017807095105190843, 0.00016960985290517147, 0.0001607354560596869, 0.00015495224690614335, 0.00014930479875605385, 0.00014237016674744016, 0.0001290114048339399, 0.00012111142602357869, 0.0001150700496403988, 0.00011010218332232777, 0.00010552865517319464, 9.430667311164847e-05, 9.166277374949865e-05, 8.680320142332182e-05, 8.334274746049006e-05, 7.932122904293578e-05, 7.735517747297916e-05, 7.637612683706105e-05, 7.51255849563629e-05, 7.325196871647308e-05, 7.087465936632283e-05, 7.008188358422588e-05, 6.692950183396674e-05, 6.656693837634017e-05, 6.266910161897261e-05, 6.182192012815104e-05, 5.886918997211011e-05, 5.8000041610747685e-05, 5.516409001812555e-05, 5.0872324507287026e-05, 4.9052987382891016e-05, 4.819732226348823e-05, 4.68688742848506e-05, 4.6229084492098106e-05, 4.5243834732818444e-05, 4.4997006200219133e-05, 4.4442182933609517e-05, 4.0263961428469095e-05, 3.8791159245968485e-05, 3.794126767387951e-05, 3.716535009589106e-05, 3.580798718487167e-05, 3.4730142041763254e-05, 3.4030165124621324e-05, 3.327437918702924e-05, 3.211597400532529e-05, 2.8190405660845582e-05, 2.4480513659100744e-05, 2.300701931820178e-05, 2.1925374958661987e-05, 1.9206403730843962e-05, 1.804997659600645e-05, 1.7080739195120647e-05, 1.6149948956161034e-05, 1.5215003726864418e-05, 1.4588534712211447e-05, 1.386759574561926e-05, 1.3241317082824648e-05, 1.2568852830638592e-05, 1.1980982158388875e-05, 1.1499318926041981e-05, 1.1093532085230672e-05, 1.0209460585725086e-05, 9.934761313414052e-06, 9.471921949657862e-06, 9.035903439201846e-06, 8.728359436015118e-06, 8.607290802316097e-06, 8.6284610777769e-06, 7.813300726952185e-06, 7.769895786788326e-06, 7.696628859722983e-06, 7.359430401232848e-06, 7.263544187485081e-06, 7.132249094598191e-06, 6.818788964026946e-06, 6.497286676760591e-06, 6.2303866335573636e-06, 6.2241584614935e-06, 6.045266861225384e-06, 5.748460831801855e-06, 5.609966884744329e-06, 5.194297689737963e-06, 5.120077967421297e-06, 5.023708790882795e-06, 5.001819908487276e-06, 4.438525686296828e-06, 4.335884344609088e-06, 3.913218966221747e-06, 3.854734115980375e-06, 3.7755707656392245e-06, 3.722210800642277e-06, 3.1776071711168018e-06, 3.082793263251165e-06, 2.8287387855932925e-06, 2.6442490762364926e-06, 2.548487485371998e-06, 2.4949222750920276e-06, 2.3119477576975513e-06, 2.2070727885908237e-06, 2.106437663927125e-06, 2.0581298348837957e-06, 1.9963686561622723e-06, 1.942373267768854e-06, 1.8819101364033356e-06, 1.748937431435523e-06, 1.7287970330999353e-06, 1.6171543376515248e-06, 1.553389078879473e-06, 1.525531776193261e-06, 1.4946030930739408e-06, 1.4922576537751682e-06, 1.458171731152678e-06, 1.409009196536529e-06, 1.365723535983392e-06, 1.339816219560548e-06, 1.2870616338974663e-06, 1.2666987178351374e-06, 1.2584586352073125e-06, 1.2600126222415448e-06, 1.2620908949874786e-06, 1.2499187805815504e-06, 1.247182884134466e-06, 1.2202579158554657e-06, 1.221044741170592e-06, 9.846277122632058e-07, 9.71606189338204e-07, 9.590874821594656e-07, 8.6254296135302e-07, 8.404031089509857e-07, 7.609823563841394e-07, 7.361890706151701e-07, 6.665861998999915e-07, 6.359891061232847e-07, 6.15561796159645e-07, 5.803223164112504e-07, 5.545328893451059e-07, 5.256052618463175e-07, 5.119813874898153e-07, 4.929564124874746e-07, 4.856022341812625e-07, 4.389600858927749e-07, 4.1691418812326525e-07, 4.103512360066972e-07, 4.0034876915156065e-07, 3.980686126452594e-07, 3.904287349362094e-07, 3.710069774213048e-07, 3.5905077194198017e-07, 3.57299986265161e-07, 3.3440410986588346e-07, 3.238512367139214e-07, 3.17410348448974e-07, 3.102203351580373e-07, 3.0988074620121805e-07, 3.0927083302379815e-07, 3.0931261065738793e-07, 2.9343111669265926e-07, 2.805326181323883e-07, 2.579751510105741e-07, 2.5391547231076397e-07, 2.4465826045092403e-07, 2.391372819081738e-07, 2.21374118630283e-07, 2.0439187001358773e-07, 1.856657525308774e-07, 1.7771093940091585e-07, 1.5476742401668192e-07, 1.4751561928383714e-07, 1.4092872177780552e-07, 1.349110197000461e-07, 1.285354525893169e-07, 1.2403302546253954e-07, 1.1139637753240889e-07, 1.0543535771810318e-07, 1.0118121815585377e-07, 9.766379489805754e-08, 9.466566876604422e-08, 9.195729372078789e-08, 8.967730266053981e-08, 8.81977434396677e-08, 8.68543623331029e-08, 7.596120568094322e-08, 7.29534971607955e-08, 6.826657853741455e-08, 6.746203548744867e-08, 6.218067075502378e-08, 5.9496053340571155e-08, 5.642428932394282e-08, 5.5908358399001734e-08, 5.557782793634367e-08, 5.29426522110221e-08, 5.297149783907423e-08, 5.076411373823003e-08, 5.079960546913706e-08, 5.044747281812634e-08, 4.95688502816079e-08, 4.9235698668610474e-08, 4.56904370385015e-08, 4.5599440562346323e-08, 4.489084950269626e-08, 4.489978634622107e-08, 4.491345203204229e-08, 4.43135600397845e-08, 4.4621556511582805e-08, 4.4816233863651575e-08, 4.548040465333849e-08, 4.5105447750267744e-08, 4.572353906128993e-08, 4.3942851223268085e-08, 3.9603497703873325e-08, 3.802013464120377e-08, 3.696547968194142e-08, 3.677827486162072e-08, 3.659689533040038e-08, 3.609037716714433e-08, 3.594677138987897e-08, 3.571233202352748e-08, 3.181954343255566e-08, 3.121391437205833e-08, 3.047979088940457e-08, 3.000121264450362e-08, 2.9515628950473582e-08, 2.3014899916041657e-08, 2.042482354229151e-08, 1.9604743973137207e-08, 1.7347303769748596e-08, 1.470361638178159e-08, 1.3803617001991412e-08, 1.2971030395857138e-08, 1.1528503629360037e-08, 1.0648776329579942e-08, 1.030226211174271e-08], [1.0, 0.9524519423772577, 0.9071283964657282, 0.8639136727306405, 0.6736675757284385, 0.6240595338357118, 0.5782176748629471, 0.536256083105755, 0.49815654057696707, 0.44378349665707717, 0.4092171473039346, 0.38801926523473773, 0.37240477852691306, 0.36265893285118744, 0.35804075670704555, 0.2242991259244591, 0.16678837109749867, 0.17563815364471022, 0.19181703431864544, 0.15212925120105256, 0.16091234257342518, 0.1789611043178552, 0.15489192191867718, 0.17163365132005445, 0.16287062722132048, 0.14482355743698735, 0.15596514291691177, 0.16744599963593432, 0.17870754837099, 0.18978429248203815, 0.20057739055508914, 0.2107089190767554, 0.22061193397735146, 0.23021881642685263, 0.23941739412275592, 0.19464953209957042, 0.1709266720937531, 0.1718253089472905, 0.14435892616952212, 0.14326780330057165, 0.1424295697742352, 0.11980574223045776, 0.11730528013286207, 0.11498329683051349, 0.10256756419672738, 0.0948459126377191, 0.09053980265680057, 0.08885908137186259, 0.07152876104404512, 0.06929316612220514, 0.06603957909229448, 0.06440361995335915, 0.061813126747320354, 0.060463724574154575, 0.05945445004424325, 0.058351834911180636, 0.05779611722713177, 0.04848858214626911, 0.047893773267484875, 0.04191466662755667, 0.04159644265889486, 0.04162329904572888, 0.04185382496388272, 0.042321183898071234, 0.041114522568216086, 0.041627281101622636, 0.04235832943812428, 0.04312986899261403, 0.04413720258267189, 0.0451247759422742, 0.04613593747235833, 0.03047431079300192, 0.029774769880801646, 0.020625101332330687, 0.01942603089638101, 0.018719404724974242, 0.018166092339751343, 0.017708075925863778, 0.016958577960801753, 0.0167234084169133, 0.016579120789284238, 0.016305046003071796, 0.0163061556670856, 0.016374605060247804, 0.015328103239318325, 0.015351476442780487, 0.01454742252583301, 0.014480065223393816, 0.014455906248106653, 0.01455066638452959, 0.014614014153295853, 0.014707530919459907, 0.014756589838298091, 0.013908191247150758, 0.011325266382768678, 0.011104424072301418, 0.010959801866099506, 0.009808464073262538, 0.008460509323102801, 0.007359684143449956, 0.006315647926674282, 0.005438290484704416, 0.005122652329399905, 0.0048735414313176555, 0.004633513210673651, 0.00445339328953704, 0.004172649613847984, 0.004084504615456336, 0.003569004169707975, 0.0030478862557863596, 0.0027902314624883118, 0.0027833440455861357, 0.0027693263338621544, 0.0024210815193229248, 0.0024078388370594294, 0.0021726570865935007, 0.0021536343406925455, 0.002176123693041531, 0.002168789140446963, 0.002169584078130941, 0.002226698554658152, 0.002207824474156761, 0.002256141944572235, 0.002314181225976446, 0.0023140504139275682, 0.001840935201578654, 0.001826496190110598, 0.0015579632788122414, 0.001543610309964732, 0.0013685915288704183, 0.0013390506062791185, 0.0012375270120269836, 0.0011534818395439494, 0.0011347745852003505, 0.0011315873887256691, 0.0011072985137805698, 0.0009969874144515165, 0.0009803254275366354, 0.0009713242191848338, 0.0009663138533314693, 0.0009643931485626292, 0.0009424811770481262, 0.0009464850986162352, 0.0009476914312199044, 0.0008539592481309924, 0.0008520095634716417, 0.000843914005257919, 0.0007909963601676851, 0.0007784003975732167, 0.0007731995080259714, 0.0007666533330371409, 0.0007258202292583141, 0.0006010788734887872, 0.0005777503093555024, 0.0005529272644818594, 0.0005393412491914938, 0.0005187861985427756, 0.0005055403776214645, 0.0004880627379662999, 0.0004728114741152964, 0.0003992968412974309, 0.00038545849588646257, 0.00032929456396983155, 0.00031494622509324925, 0.00030032802222442704, 0.00028830064509011096, 0.0002784534506384995, 0.00025000198815849624, 0.00023794624426229114, 0.0002172238859240523, 0.00021237376642990697, 0.00019654650400502372, 0.00019223378714802456, 0.00019027971963607562, 0.00018835997089491828, 0.00018820056106667884, 0.00019013631207775148, 0.0001927186707438725, 0.00019465876613073945, 0.00019846748362732042, 0.00019734281266296249, 0.00020090111957414775, 0.00020329885547383373, 0.00020084101258098562, 0.0001997650978686578, 0.00019850016315860037, 0.00019861867350857683, 0.00019976738061062258, 0.0001562901386485767, 0.0001505155690523142, 0.0001466917486160408, 0.00014055124362157852, 0.00011389074188016508, 9.720042620888031e-05, 9.393707557809438e-05, 9.052102523575726e-05, 8.298082750371347e-05, 7.535399531954581e-05, 7.3190915082833e-05, 6.855541288272676e-05, 6.706495537500424e-05, 6.109807579772258e-05, 6.068251678435669e-05, 5.727786521963583e-05, 5.466969620581686e-05, 5.49658559375782e-05, 5.5399828088109845e-05, 5.42808066905655e-05, 5.400157857497058e-05, 5.439761216978023e-05, 5.540282077186407e-05, 5.675567539633216e-05, 5.7880695801598834e-05, 5.929010708952164e-05, 6.06007018499833e-05, 4.635108817114674e-05, 3.446653450850313e-05, 3.316177256145389e-05, 3.211816569969228e-05, 3.133546709678841e-05, 3.0727184716334526e-05, 3.004807657624421e-05, 2.410367004103033e-05, 2.346105700750297e-05, 2.2905960993578695e-05, 2.195499623256858e-05, 2.112165882666031e-05, 1.8179184943134266e-05, 1.7759478456543096e-05, 1.6879051466711134e-05, 1.5397202039962162e-05, 1.4911409345703662e-05, 1.417326530035881e-05, 1.297101757238059e-05, 1.2707391434630264e-05, 1.227904508027329e-05, 1.2073107429111952e-05, 1.1797586869077697e-05, 1.1220972015664829e-05, 1.1138246832646481e-05, 1.0939591214132389e-05, 1.0962416528338675e-05, 1.1144357270734238e-05, 1.134249462490548e-05, 1.1500138968596869e-05, 1.1754422675336129e-05, 9.74314963207215e-06, 9.754785228250796e-06, 9.632622267203447e-06, 8.13508103919396e-06, 7.375570072980748e-06, 7.274771474264324e-06, 6.987786968389952e-06, 6.820272222529844e-06, 6.603477417562004e-06, 6.545974055296647e-06, 5.5027268158943925e-06, 5.304471556265701e-06, 4.257327859465075e-06, 3.850871618991556e-06, 3.7369495395048833e-06, 3.637949587957791e-06, 3.5202353296419e-06, 3.4470514511764465e-06, 3.357992967033709e-06, 3.23688611080175e-06, 3.2287973353726374e-06, 3.131074527209571e-06, 3.133751290660922e-06, 3.0750504716412116e-06, 3.0396291611241804e-06, 2.9166018204724055e-06, 2.9143042978677484e-06, 2.5173946960626195e-06, 2.2597407484749963e-06, 1.9767712511523205e-06, 1.940458350718217e-06, 1.9044796258648882e-06, 1.8015978128657555e-06, 1.7025097065110165e-06, 1.5867365132811925e-06, 1.5265356429969792e-06, 1.4843803263118525e-06, 1.4633068831885317e-06, 1.4488597309485238e-06, 1.4097019424728569e-06, 1.3997942454899926e-06, 1.4045242288673048e-06, 1.3516252393945737e-06, 1.33531936522301e-06, 1.3268083380631583e-06, 1.2320576987602837e-06, 1.2308775874282116e-06, 1.2276946803159334e-06, 1.216783617860342e-06, 1.1845867416234812e-06, 1.157668404434241e-06, 1.153223441929854e-06, 1.0478502961565476e-06, 9.605798126406273e-07, 8.537048781421952e-07, 8.211778699206375e-07, 7.50428859693985e-07, 7.074307848055914e-07, 6.544610140374339e-07, 6.153511441373201e-07, 5.931054442797813e-07, 5.532895155542249e-07, 5.377153065095418e-07, 5.293643003687753e-07, 5.014344929706631e-07, 4.79646547540541e-07, 4.3822347207308916e-07, 4.155427219822964e-07, 4.016119864172548e-07, 3.635609485896706e-07, 3.3895496460046267e-07, 3.135187915473767e-07, 3.012401249068322e-07, 2.923437565105421e-07, 2.7963165174200555e-07, 2.5966981618281487e-07, 2.515062329371118e-07, 2.452761958569795e-07, 2.3608691407349482e-07, 2.34713971455863e-07, 2.3415835679859115e-07, 2.2438901116297853e-07, 2.2533462277550785e-07, 2.2551159058273856e-07, 2.2161678448131573e-07, 2.1476398356204667e-07, 2.1513841403470497e-07, 2.0670041412520437e-07, 2.0043127305093803e-07, 1.9382433397554864e-07, 1.8217810688278493e-07, 1.7475305371610273e-07, 1.711102585861193e-07, 1.680129859636012e-07, 1.4977892899770392e-07, 1.3764909568062924e-07, 1.352797859867105e-07, 1.2932845566141369e-07, 1.2331796894456748e-07, 1.1625158684033982e-07, 1.0962872273991521e-07, 1.0421429640251095e-07, 1.0153093824441427e-07, 9.9442409132577e-08, 9.821436994461359e-08, 9.359886766014697e-08, 9.243036255933142e-08, 8.494542727458194e-08, 8.433017306697527e-08, 7.834822099627708e-08, 7.542338598747345e-08, 7.195078241790692e-08, 7.116590810730012e-08, 6.428624034133772e-08, 6.189263034846973e-08, 6.038541594150287e-08, 5.8041776221256764e-08, 5.273120029932498e-08, 5.049230096547496e-08, 4.834124170574583e-08, 4.655181946385074e-08, 4.3232265266194895e-08, 4.218344510705345e-08, 4.16240026366777e-08, 4.1752463870146115e-08, 4.225215293898788e-08, 4.194879704332048e-08, 4.009503037789307e-08, 3.815167502635069e-08, 3.8131158626190616e-08, 3.8447684700449806e-08, 3.854224466769612e-08, 3.8231927086255014e-08, 3.474654826410463e-08, 3.478957624327831e-08, 3.465420060339811e-08, 3.3600254363082504e-08, 3.3372046160667755e-08, 3.319422864631106e-08, 3.316074808410044e-08, 3.2735274741798e-08, 3.286282682657122e-08, 3.2961464229899144e-08, 3.268276979522782e-08, 3.214807344826978e-08, 3.222004892671208e-08, 3.2160566881267054e-08, 2.889483141075704e-08, 2.8646655072976932e-08, 2.8556482537586655e-08, 2.8474869464026886e-08, 2.688967129329395e-08, 2.493811132895618e-08, 2.409085720881597e-08, 2.3719565765783036e-08], [1.0, 0.9524041061321669, 0.7645317867802537, 0.7134919001413855, 0.6663191416368516, 0.4231162092915102, 0.3344816563259385, 0.23314801798926876, 0.1985290059570205, 0.173778216702064, 0.1863018148021578, 0.19540404540087172, 0.17279153448510748, 0.2058663675374342, 0.2423085188681761, 0.27966016362167284, 0.2705864946593462, 0.28225790129500444, 0.3118100901707281, 0.34050500495557784, 0.3681522731505777, 0.39483875608764146, 0.42034637239494677, 0.30596176275240766, 0.3167719322906144, 0.29734199808400397, 0.30439253741166383, 0.3109701324115262, 0.3013574506355163, 0.30599643967806256, 0.22234869178132144, 0.21872968576098775, 0.21542608185502532, 0.21234667076232175, 0.2096120396415906, 0.1650579759047869, 0.14321699414805547, 0.13745468674007036, 0.0986405937565321, 0.09342675033901628, 0.08963006495056065, 0.06658802827158514, 0.05936294695896006, 0.057698248620995235, 0.04993552073460954, 0.051311202111460834, 0.04318291406226374, 0.04464262512809243, 0.03868121932590268, 0.03981853955656432, 0.041611333919591736, 0.043699600977997494, 0.046021014498188705, 0.04698054839449392, 0.049569134770552546, 0.03194682236608537, 0.032734073738201794, 0.03344837874956819, 0.029429486448135193, 0.027642044164553934, 0.027901114042862895, 0.028139269702204695, 0.024978332832494583, 0.02532647786999491, 0.025518971885156304, 0.023910053030744595, 0.022972665082838517, 0.02326019169126403, 0.023667892959171904, 0.023825481090933718, 0.023388230511098073, 0.023721377212501456, 0.02411171998528089, 0.0244471740587753, 0.024834977299417818, 0.019483629300427772, 0.01939381683370996, 0.019284931630185506, 0.014799870868685758, 0.011789105425000187, 0.009329273278478501, 0.008077767371728991, 0.00773938469679256, 0.007242355293320357, 0.007209155930390654, 0.006402644413862485, 0.006484182216699344, 0.00667458521129201, 0.006375427732178992, 0.00589132885745031, 0.005668637509464126, 0.00592812837783076, 0.006234867594138403, 0.006496878870151572, 0.006791998360613644, 0.0058483986919455, 0.006025306961852573, 0.005948751173409517, 0.005855988217164034, 0.005990638752988168, 0.00599069182270362, 0.00613142746121281, 0.0062654298929860405, 0.00639344009667945, 0.006517999757375555, 0.006564653480778154, 0.006684434194632443, 0.003937030692431245, 0.0037827694025091385, 0.003646708932461267, 0.0035186534774382387, 0.0034012868854333546, 0.003270491980205137, 0.002508354587966262, 0.002367874182258259, 0.002246596774033284, 0.0020903410217561653, 0.0019709083507474605, 0.0018499505279509897, 0.001496367346536587, 0.0014010175852159374, 0.001223299224853071, 0.0011092000917089049, 0.001041122686845437, 0.0010066925571740075, 0.0009994191602751069, 0.0010096196715856836, 0.0010204106325339805, 0.0010424933565279155, 0.0010894442278234953, 0.0011295886766948986, 0.0011577697323266643, 0.0011836520255674992, 0.0012173682218505264, 0.0010023393571289845, 0.0010219342529783815, 0.0010322381942454958, 0.001051376229942218, 0.001068945920282492, 0.001089025104686123, 0.0010986366929189562, 0.001112541903675275, 0.0011339580932770914, 0.0011516417611358962, 0.001163970132250267, 0.0011824396375798478, 0.0011990759121626362, 0.001216416373025324, 0.0009138130619396506, 0.000689449527919581, 0.0006538853457665532, 0.0004961751816090569, 0.0004557498066250026, 0.00042182452846819033, 0.0003918004400815462, 0.0003610166010406064, 0.0003357392320284244, 0.0003116327966277997, 0.00028501660558558257, 0.0002622230956991422, 0.00024841723834937145, 0.00023787976732848992, 0.00023212435090577105, 0.0002278364395421424, 0.00022686786684515488, 0.00022721740674732188, 0.00022905610944039321, 0.00023326227453060664, 0.00023677917576769953, 0.00024185317679664413, 0.00024750279592428246, 0.0002554984897511423, 0.0002631767254780527, 0.00020074021624885788, 0.00020300895426626114, 0.00020425761959800816, 0.0002069653144826095, 0.00020939770195862082, 0.00016295113467094542, 0.0001603412400480967, 0.00012668677962146736, 0.00010684225149586574, 0.0001038998984764593, 9.399631430371261e-05, 8.425475551492285e-05, 8.289490729008855e-05, 8.043072431063919e-05, 7.82233074822513e-05, 7.388672270707413e-05, 7.358004174099706e-05, 7.43735171814055e-05, 7.49886455488768e-05, 7.56344608457571e-05, 7.689479263079302e-05, 7.84071035469441e-05, 6.545245381817067e-05, 6.537846276044674e-05, 5.653065124376383e-05, 4.542863176324936e-05, 4.343291654643364e-05, 4.223261309925257e-05, 4.1022477749070584e-05, 3.722879360446263e-05, 3.362391384710681e-05, 3.210679990453119e-05, 3.0693088004939123e-05, 2.9808921568759787e-05, 2.905013438000177e-05, 2.840557703200012e-05, 2.8286996577528718e-05, 2.7068454775047687e-05, 2.406622829154281e-05, 2.351583843337314e-05, 2.310482494954399e-05, 2.115064762802114e-05, 2.059202452284559e-05, 1.866901606997643e-05, 1.8451832543757218e-05, 1.7414016575815532e-05, 1.6669573439795203e-05, 1.5694822618185378e-05, 1.3791988988798582e-05, 1.3378097805886326e-05, 1.1594124492897342e-05, 1.1221283751993464e-05, 1.0867601426174934e-05, 1.0635250308310033e-05, 1.0375936337452231e-05, 9.651403843802904e-06, 8.939947247072229e-06, 8.611837258780633e-06, 8.077275061783631e-06, 7.929257129499834e-06, 7.688554675764792e-06, 7.647033766116246e-06, 7.589203109794166e-06, 7.565826169702506e-06, 7.580879286520243e-06, 7.587945109283516e-06, 7.466479461236872e-06, 7.437036606986566e-06, 7.383049537138554e-06, 7.074010018794751e-06, 6.841484692472629e-06, 6.0548938166740145e-06, 6.025472861935877e-06, 5.84712477510828e-06, 5.650872658947057e-06, 5.0463665185752925e-06, 4.7273198491182855e-06, 4.515066717064959e-06, 4.3831678076253e-06, 4.248562628720683e-06, 4.183733676042631e-06, 3.984479102172556e-06, 3.7719190561455558e-06, 3.3019786944949407e-06, 3.200810290711583e-06, 3.087261015832137e-06, 2.864245284801899e-06, 2.5713164355766984e-06, 2.5051976082723664e-06, 2.4130309344235806e-06, 2.349359312359591e-06, 2.2660013075441655e-06, 2.1718641991089134e-06, 2.0485113997910275e-06, 1.96455444555659e-06, 1.9057120053977987e-06, 1.8753766206817459e-06, 1.8698019100401428e-06, 1.7700171147582421e-06, 1.699572730450192e-06, 1.6095117546241494e-06, 1.5638919367250224e-06, 1.5089047238536656e-06, 1.4569485052803597e-06, 1.2961265103204554e-06, 1.2454119232162402e-06, 1.192208810984175e-06, 1.1630965847286974e-06, 1.1443227866329787e-06, 1.0964588960506674e-06, 1.0568604782114567e-06, 1.0348812542452794e-06, 1.0115389081075834e-06, 9.859688205206753e-07, 9.57399939593398e-07, 9.475743068690916e-07, 8.148285539808312e-07, 7.710381620700521e-07, 7.511332274676838e-07, 7.185015435021072e-07, 6.997007867646113e-07, 6.727656689531721e-07, 5.621620878417292e-07, 5.275450775935007e-07, 4.910001317138237e-07, 4.840036325778111e-07, 4.596776859118686e-07, 4.5210082796610795e-07, 4.4983474088932487e-07, 4.3556523050828767e-07, 4.24824057942888e-07, 4.1682903953861445e-07, 4.100937656408277e-07, 4.0934760035102377e-07, 4.0580334091203154e-07, 4.061095117429443e-07, 4.075264882551093e-07, 3.626109507267284e-07, 3.274850741197607e-07, 3.1774055740496666e-07, 3.1442861549903533e-07, 3.0032000277327643e-07, 2.9600198324951356e-07, 2.8630056895566853e-07, 2.815774897562911e-07, 2.750557915182539e-07, 2.726350173636723e-07, 2.684598855790652e-07, 2.673261300868939e-07, 2.674684217095158e-07, 2.2248011036279966e-07, 2.1842415185167672e-07, 2.1444879736701442e-07, 2.115104747208157e-07, 2.0865266701391505e-07, 2.0695320209367592e-07, 1.7400996071090535e-07, 1.7089074701916428e-07, 1.684228922326429e-07, 1.6688440759204228e-07, 1.6478013986620342e-07, 1.6380435661824217e-07, 1.6250354204795608e-07, 1.580269682335976e-07, 1.5725976657755745e-07, 1.5330373983384114e-07, 1.5216008027353956e-07, 1.4953456207421498e-07, 1.4663566729166846e-07, 1.4333227634631042e-07, 1.419933958730387e-07, 1.4042190105352403e-07, 1.3908987510494458e-07, 1.382715644433694e-07, 1.3651587464614743e-07, 1.2993601011131304e-07, 1.2881052708153452e-07, 1.2409485780642792e-07, 1.1915833601959272e-07, 1.1726339129747801e-07, 1.1403976056329726e-07, 1.1231450182286892e-07, 1.108630013305053e-07, 1.0977748219525046e-07, 9.074982350683261e-08, 7.608510755352286e-08, 7.247293920859304e-08, 6.889043949189843e-08, 6.562009155315116e-08, 6.23474731156886e-08, 5.962175588055761e-08, 5.712161898858625e-08, 5.473681413563195e-08, 4.5782458118922466e-08, 3.4193695681349505e-08, 3.17088933582676e-08, 2.888318913712339e-08, 2.6223997904258718e-08, 2.4600036133194148e-08, 2.3321590156209e-08, 2.1435103303745915e-08, 2.0569014554937786e-08, 2.0515356857561778e-08, 1.9019835679731342e-08, 1.8726570199490918e-08, 1.9212541773108323e-08, 1.8499929299011743e-08, 1.9020334593289013e-08, 1.7405362370553676e-08, 1.6735735261345365e-08, 1.719332560497542e-08, 1.7743999504525603e-08, 1.8193834924571816e-08, 1.8800056322419575e-08, 1.9498706400844916e-08, 2.0122763984227127e-08, 2.071592722297961e-08, 1.8264015705606932e-08, 1.8564227811260946e-08, 1.8781665595223133e-08, 1.8995424214803127e-08, 1.9247291316436782e-08, 1.9202473037634978e-08, 1.9388417071913294e-08, 1.9639111313528567e-08, 1.966950827700245e-08, 1.9873999188778143e-08, 1.9911709300814318e-08], [1.0, 0.9522240864168922, 0.9067427256237435, 0.7174515674703451, 0.6668885881951445, 0.6199738903485277, 0.5768977037461905, 0.5375624771039866, 0.5021433242896549, 0.4601273266789554, 0.4342771059919317, 0.4088504835051142, 0.2800449341788313, 0.2089066521639154, 0.19552861837878532, 0.1722441605191528, 0.16571876439577907, 0.17259650649612066, 0.18702453246687115, 0.19421395249497497, 0.21189001178292038, 0.23113223147613493, 0.1965742881100815, 0.21208649497364113, 0.19760321263362138, 0.21112273935415793, 0.2246672374989168, 0.23803445968443057, 0.19189295934785405, 0.19834414305589645, 0.2047229422221069, 0.21088945681642374, 0.21702970183446604, 0.19948450746885862, 0.20341500678651017, 0.14654188619727393, 0.14490201522989735, 0.11869992907550568, 0.10209083499625848, 0.09776754655487839, 0.09437293584477746, 0.09164184312705952, 0.08902215836331182, 0.08720785302219476, 0.06531591506140969, 0.06253478207131512, 0.05322657349128663, 0.05108562197625593, 0.04598073435210679, 0.03948590200266991, 0.038021162652248496, 0.0372354672129154, 0.0326900599471901, 0.029865723885653638, 0.028938376559076853, 0.026721469312193748, 0.022700563971846072, 0.022598478718066885, 0.021806231354011652, 0.021977890134306163, 0.02228714402030545, 0.022766635765798928, 0.023370769192548605, 0.02423205462822751, 0.01799912173106848, 0.018309887310724665, 0.01871052817619136, 0.018630637422979435, 0.01881951185630551, 0.018915204059882926, 0.019358360199463867, 0.01975939527166047, 0.020121331245736722, 0.02036067406455856, 0.02083332701803613, 0.021103738494384686, 0.021503640972215993, 0.02191761951327852, 0.017855552973644783, 0.01464400396830456, 0.014226905123685882, 0.013895119100320161, 0.013608188510085405, 0.011070825458255072, 0.010453010943586754, 0.010044457605908049, 0.009642252780728193, 0.009307057690659336, 0.007699940193747589, 0.007238890060869604, 0.006881008349344945, 0.00658568224989134, 0.006292436396265164, 0.006049652485390672, 0.005863832043014621, 0.005044064764106151, 0.004860362882284639, 0.004701976121959143, 0.004286422393909589, 0.004074625728513422, 0.0039814613352905075, 0.003927242887155207, 0.003723137810212596, 0.002975723038886386, 0.0028757419471574495, 0.002821018042824991, 0.0027700243947842737, 0.002748799212422657, 0.0027474282597786336, 0.0027158037712808193, 0.0027277588811198987, 0.0027290135800244197, 0.002749823202065732, 0.002780312057962908, 0.0028249382044376915, 0.0024256749062081242, 0.0020299800393222605, 0.001993931760785003, 0.001950139602949388, 0.0019219489987676373, 0.0018512082429562573, 0.0018050564224713574, 0.0017948457858548098, 0.0017763097586990567, 0.0017802702087537472, 0.001790645930812, 0.0017941840389846093, 0.0018023606293588955, 0.001811286187163915, 0.0018255696078424697, 0.0012690845488289133, 0.0010617520723958077, 0.0008811531958781187, 0.000837291876741255, 0.0007465049723659946, 0.0007152485227369572, 0.0006726121254417847, 0.0006293993572979401, 0.0005783161416524643, 0.0005643413806239033, 0.0005666793346852585, 0.0005510307463539044, 0.000548240630679253, 0.0005560358687265256, 0.0005683286025481453, 0.0005567354824956805, 0.0005059103389380675, 0.0005112691406401108, 0.00045191393518590405, 0.0004440515256834694, 0.0004351491953905404, 0.00043608752861555946, 0.0004327726361948714, 0.0004340603585691952, 0.0003699727713709511, 0.00036661049368285974, 0.0003161346799103453, 0.00031212355023327206, 0.00030191747352421855, 0.0002351203545833454, 0.00022138074822746723, 0.00021193059351720396, 0.00019098718110483636, 0.00018228265584502185, 0.00017551332520048956, 0.0001650564176258989, 0.0001558453134626599, 0.00014288718289710866, 0.00013951296297274414, 0.000133897228467395, 0.00013191414855076263, 0.00013076365819430157, 0.00012182139949034862, 0.00011775684836132288, 0.00011630840795914583, 0.00011632812269014651, 0.00010893916955312091, 0.00010218684268900133, 0.00010105053060251791, 0.00010054624240112858, 9.99011837665884e-05, 9.460155310084125e-05, 9.38553995472881e-05, 8.893198528378458e-05, 8.764509249818854e-05, 8.682987584660767e-05, 7.74529944305865e-05, 7.515907861022723e-05, 7.281385839003143e-05, 7.209949515376345e-05, 7.089085970241826e-05, 6.65293526700813e-05, 6.388086104951446e-05, 6.216486238688683e-05, 6.104646578292456e-05, 5.7335278545999965e-05, 5.252931356858563e-05, 4.8390254678018606e-05, 4.5671015600699643e-05, 4.2577690711334376e-05, 3.988744024340639e-05, 3.816914639586693e-05, 3.4777721872900034e-05, 3.3064048505203835e-05, 3.095241987288855e-05, 2.9734784760445104e-05, 2.8248491891566302e-05, 2.7182293260853062e-05, 2.615980223838794e-05, 2.4359720867595876e-05, 2.290207395489718e-05, 2.1728404240078954e-05, 2.0911970318828518e-05, 1.977643173076909e-05, 1.8778612963082695e-05, 1.8243013607238564e-05, 1.7594166282067476e-05, 1.7090125119591494e-05, 1.667843388417363e-05, 1.6516256383763143e-05, 1.6039329442130714e-05, 1.599404514468363e-05, 1.5698404396144593e-05, 1.4424501331599945e-05, 1.426169997940015e-05, 1.3726546064967687e-05, 1.3190571700373098e-05, 1.274864684242742e-05, 1.233712660719432e-05, 1.1817457630254774e-05, 1.1444346143099207e-05, 1.0899148525826958e-05, 1.0602735653075885e-05, 1.0248529240440552e-05, 1.0004470652090122e-05, 9.707441317988644e-06, 9.007000953373328e-06, 8.710761718673176e-06, 8.466472499274981e-06, 8.174932928647544e-06, 7.754597996939814e-06, 7.3939973551924684e-06, 6.76406557513743e-06, 6.552449195313667e-06, 6.350599570037095e-06, 5.999863541334737e-06, 5.763552229832678e-06, 5.341285859764408e-06, 5.174837797875697e-06, 4.938561420742244e-06, 4.719457317945349e-06, 4.600230590015928e-06, 4.402832942707561e-06, 4.137541776336241e-06, 3.985079968123366e-06, 3.841193207749005e-06, 3.5853723173390125e-06, 3.4880785392551525e-06, 3.340290599256664e-06, 3.2495902070318916e-06, 3.1710216289805396e-06, 3.072259154435775e-06, 2.9840647492464204e-06, 2.8499057270186984e-06, 2.799362287043423e-06, 2.6695307557289636e-06, 2.622748599944314e-06, 2.4622983454581452e-06, 2.4174827218598113e-06, 2.337497859197432e-06, 2.2729913754214894e-06, 2.2537410661080825e-06, 1.945118932002466e-06, 1.733835184077852e-06, 1.660744193840269e-06, 1.6071000855439682e-06, 1.5369707012503963e-06, 1.3956364824812265e-06, 1.2860744257091006e-06, 1.217985867574445e-06, 1.1714082439819802e-06, 1.0981271302229927e-06, 1.0241122970828266e-06, 9.672413588812056e-07, 9.221692798945985e-07, 8.834559132081226e-07, 8.414985472980207e-07, 8.161848777508022e-07, 7.93298822696999e-07, 7.763870197632857e-07, 7.491378947131379e-07, 7.346264165956522e-07, 7.091584363639923e-07, 6.927635049814556e-07, 6.540945624940692e-07, 6.307104890211319e-07, 6.193178477449068e-07, 5.884929044036181e-07, 5.783481997818272e-07, 5.64455859828727e-07, 5.542977961266148e-07, 5.38652078956809e-07, 5.163578605239088e-07, 4.986122940014119e-07, 4.726547879770445e-07, 4.568057607487846e-07, 4.423765926570412e-07, 4.221280317705104e-07, 4.1077905892811634e-07, 3.985769155077555e-07, 3.8358029901467757e-07, 3.786928374239068e-07, 3.383277181925401e-07, 3.205581827029722e-07, 3.0798072463911967e-07, 2.9846170648128617e-07, 2.8762233159001897e-07, 2.5290130913295477e-07, 2.3747606375974649e-07, 2.2130406971463634e-07, 2.124207769611248e-07, 2.051094237414685e-07, 1.933043265729701e-07, 1.7759388510654214e-07, 1.6783647473070432e-07, 1.6087600701501158e-07, 1.5643062969068862e-07, 1.5026698887732426e-07, 1.4505309915211373e-07, 1.3981992581290732e-07, 1.3392279528322548e-07, 1.2649905035130058e-07, 1.220949878409133e-07, 1.2014634380150535e-07, 1.1744981769902677e-07, 1.1595833752745999e-07, 1.0911709286613351e-07, 1.0520438490212333e-07, 1.0282028440997213e-07, 9.766982290281016e-08, 9.48737106335649e-08, 9.066957258786024e-08, 8.827875794254991e-08, 8.40398707478542e-08, 8.188962717393472e-08, 7.926211989572991e-08, 7.645477804462884e-08, 7.380164343526289e-08, 7.21243624978299e-08, 6.93616320004028e-08, 6.647378702971434e-08, 6.524373447315865e-08, 6.191181479143266e-08, 5.985202127885322e-08, 5.847437728724904e-08, 5.715586659726625e-08, 5.519479001969903e-08, 5.440269899047709e-08, 5.356742363081834e-08, 4.85129876021201e-08, 4.293206019838437e-08, 4.159272231574979e-08, 3.982921322538513e-08, 3.837156434832625e-08, 3.701199421438921e-08, 3.444600705805188e-08, 3.353769568990816e-08, 3.261668414693834e-08, 3.1798227464276666e-08, 3.0739553931010754e-08, 3.0034032467440015e-08, 2.8932117190886407e-08, 2.733214310828588e-08, 2.6252233138270708e-08, 2.561898499965864e-08, 2.494616868487721e-08, 2.4267465421682936e-08, 2.3874951200065385e-08, 2.1224309820848814e-08, 2.0321682974628038e-08, 1.971764549303629e-08, 1.7748181860175328e-08, 1.6800679118938953e-08, 1.610543416549817e-08, 1.4737460813085997e-08, 1.3800108374341e-08, 1.3112362878438948e-08, 1.265927411496072e-08, 1.2283617931921505e-08, 1.2187053632349079e-08, 1.197529239452917e-08, 1.1508353093782028e-08, 1.132841517930991e-08, 1.1116890557551856e-08, 1.0771722450819717e-08, 1.0696274602515908e-08, 1.0365484630518744e-08, 1.0174486164761874e-08, 1.0085138119870263e-08, 1.0079352881224092e-08, 9.868899258887381e-09], [1.0, 0.8273288633624545, 0.7399173298316388, 0.6805686304659928, 0.41824662145085745, 0.3702251998940612, 0.2455023287819176, 0.2164330355887057, 0.2469174273700135, 0.2929596064794434, 0.34607824394335024, 0.4017358901611202, 0.4575917039335534, 0.45865924871495695, 0.31540284609097713, 0.3415013842682621, 0.34114326350820007, 0.2644188828179569, 0.27716766682946614, 0.23662793907988874, 0.20698098166222395, 0.212163331972307, 0.217811187021233, 0.22344359170965197, 0.19974997515074067, 0.1458725574066672, 0.14398339836321378, 0.1319838774208532, 0.13003518014250504, 0.12850276128045052, 0.12730298268187765, 0.12624971273988486, 0.1256639252651874, 0.12533866881963132, 0.09802471466973058, 0.09537178367697005, 0.0930346292749055, 0.0909148293579918, 0.08914658604842476, 0.08760028337490101, 0.0795937486753692, 0.07784368014190172, 0.0763161617943034, 0.07501896854254035, 0.05907721969081659, 0.056880403001033586, 0.0549758494612219, 0.05328374153532555, 0.05178647603150554, 0.05047376049839769, 0.03980725927385855, 0.038096486113145374, 0.03659850341787192, 0.03527707531232286, 0.0292887367250635, 0.02559280323094497, 0.02444508998944618, 0.02340841967257362, 0.01908302838898262, 0.018405233209994924, 0.01791292793058794, 0.017780389824462606, 0.01792587221152561, 0.018235496498121652, 0.013369401110531596, 0.013148087013858029, 0.012954110552352772, 0.013075001991238504, 0.01331571983112656, 0.013541051617523342, 0.012040694365340094, 0.01222353068516273, 0.011435751201858687, 0.011544719591112756, 0.011704412553111982, 0.011940819855933859, 0.011633315853467404, 0.011880086129454194, 0.011814239870895037, 0.012006631505291796, 0.009458804860974012, 0.009145994510007437, 0.008891374207504053, 0.008731275233712116, 0.008714684401905603, 0.008642422527651674, 0.008567015545328538, 0.008505768366461133, 0.008505277396250708, 0.008412352779770376, 0.008389443475023151, 0.006715730227126133, 0.005366345883299646, 0.005144233523690763, 0.004885259407686883, 0.004700627386130096, 0.004536935231727331, 0.003837130589442506, 0.003626670528193846, 0.0031469413081369304, 0.0029373760883121165, 0.0028266398957051257, 0.0027480988114582713, 0.0026909081555400024, 0.0026543107019845946, 0.0026181869524962535, 0.002349860358661994, 0.0021653498922522005, 0.00198490862091419, 0.001918069300002857, 0.0019032621587946267, 0.001897257288319607, 0.0018845813213713553, 0.0018968192685293226, 0.0017892663908315458, 0.001782424833469728, 0.0016886861003633249, 0.001688042416213429, 0.0017037062340259865, 0.0017370195963671334, 0.0017830516037719544, 0.001825779876605843, 0.0018728415874555951, 0.001889084868743027, 0.0019204548848659258, 0.0019604345862616686, 0.0019858127147241392, 0.002025029974965544, 0.002065385966801078, 0.002103627093784662, 0.0021325559278494656, 0.0021694771519896535, 0.0022032015078195396, 0.0022312517589057534, 0.0022624886099429664, 0.001748877565828669, 0.0017325086849473148, 0.0017071815143461623, 0.001317930459367443, 0.0012717165858849955, 0.00122531355951338, 0.0011840584875457457, 0.001145449895761598, 0.0011092215137356977, 0.0010765623395814733, 0.0010473647101004206, 0.0010191511308596402, 0.0009931970406267133, 0.0009702795500590095, 0.0009488488541621516, 0.0009287791417855809, 0.0009112492344732954, 0.0008951720103184131, 0.0008790748919726548, 0.0008652416597883463, 0.00085260398406553, 0.000841894860945665, 0.0006819458695157761, 0.0005569972286609055, 0.0005203566096475804, 0.0004943559997608551, 0.00047134104434317324, 0.000388548983491507, 0.00036759385332462037, 0.0003398548705872306, 0.00032248163891914204, 0.00027466690106380985, 0.0002519058364601535, 0.00023996067027184101, 0.0002319916871233359, 0.00022651062260882758, 0.000224540412851325, 0.00022089141375162242, 0.00022301601243134145, 0.0002253558206775187, 0.0002289122009879622, 0.00023310576587502944, 0.00023909015319987338, 0.0002471089581276466, 0.0001765865471651532, 0.0001730813113134822, 0.00017161076305130914, 0.00017130973143804614, 0.00017192615161721128, 0.0001709415902741022, 0.00017271538713870682, 0.00017207930970300394, 0.00014510164892901113, 0.00014359117915452077, 0.00014347097417193128, 0.0001435400632478578, 0.0001238568285151886, 0.00012283810823928795, 0.00012036758903711498, 0.00011966445310012491, 0.00011906095787993676, 0.00011753054266611122, 0.00011755173788749773, 0.00011777517113563876, 0.00011833960038288538, 0.00010321798641460428, 0.00010184179849493807, 9.5521595880509e-05, 9.46479175663652e-05, 9.331604262407582e-05, 7.31360533706144e-05, 6.89794692239524e-05, 6.615478045606709e-05, 6.065936027620931e-05, 5.873075918892785e-05, 5.69418254337969e-05, 5.526859393997652e-05, 5.390798685950286e-05, 5.260917353477972e-05, 4.1583017665745784e-05, 3.913936656232846e-05, 3.5876954765659945e-05, 3.146441144208732e-05, 2.8398723455245314e-05, 2.7134724016821504e-05, 2.4843430538674728e-05, 2.3858762393517462e-05, 2.3027922531372825e-05, 2.2645398551179402e-05, 2.1774066355685143e-05, 1.9919289854946926e-05, 1.980426075400719e-05, 1.9691756411118144e-05, 1.9885775249414317e-05, 2.029477228891994e-05, 2.048670637951065e-05, 2.115070517841346e-05, 2.1545205053540375e-05, 2.1988048463868176e-05, 2.2427337652356884e-05, 2.279188267504782e-05, 2.331117779414538e-05, 2.391651915797565e-05, 2.436133768611169e-05, 2.475213489000113e-05, 2.5275656534390226e-05, 2.1456355662494535e-05, 2.1587837370026473e-05, 2.1722399185506102e-05, 2.1697600890481398e-05, 2.1810210595765672e-05, 2.182927721884976e-05, 2.1938915034642674e-05, 2.2025000945639817e-05, 2.2140619868719577e-05, 2.2195987445359427e-05, 1.8572639872591986e-05, 1.8291503002131305e-05, 1.8057055158756028e-05, 1.4845361769453711e-05, 1.4368880062561883e-05, 1.1797071467646714e-05, 1.1260811121502742e-05, 1.0707234495656983e-05, 1.0061711160387051e-05, 9.456881411110076e-06, 9.025594934493415e-06, 8.626441625808805e-06, 8.151836044177153e-06, 7.771370143258699e-06, 7.373589925982373e-06, 7.060361902241616e-06, 6.651989977758462e-06, 6.344619749679769e-06, 6.067582169224339e-06, 5.800862808910597e-06, 5.603978283243303e-06, 5.4149804571786684e-06, 4.536889656764905e-06, 4.271653845462125e-06, 4.085938116517017e-06, 3.9211020634401564e-06, 3.281107078658953e-06, 3.106627167830689e-06, 2.6635742267760047e-06, 2.5171501668578115e-06, 2.3635411506033664e-06, 2.284647480332044e-06, 2.227176945786414e-06, 2.1637722410455788e-06, 1.9065074422431903e-06, 1.7426464157662537e-06, 1.6852776999298176e-06, 1.6441319633745284e-06, 1.541312154073352e-06, 1.5361314007296147e-06, 1.549183996755948e-06, 1.4575985531977493e-06, 1.4778014771160016e-06, 1.502648021044978e-06, 1.420861265007963e-06, 1.4243537975293046e-06, 1.3366677781043952e-06, 1.3416606901174546e-06, 1.353372268020622e-06, 1.270082472886638e-06, 1.144659795603941e-06, 1.0959466506760951e-06, 9.994913791262885e-07, 9.386399312782531e-07, 9.230724041310715e-07, 8.580379235125372e-07, 8.108206246802277e-07, 7.90557247865146e-07, 7.659441304190424e-07, 7.392790298965702e-07, 7.10967806725511e-07, 7.002370042249453e-07, 6.822750579938618e-07, 5.94417806206563e-07, 5.652764053259386e-07, 5.44378549556062e-07, 5.072554351977022e-07, 4.788196354199192e-07, 4.4850977842117615e-07, 4.185223185240856e-07, 4.0366373187846564e-07, 3.8610269179916544e-07, 3.736027249051278e-07, 3.6243284048405024e-07, 3.4588724323551146e-07, 3.2713549762450037e-07, 3.2068531706573346e-07, 3.0289944496710647e-07, 2.977238295490352e-07, 2.764175059793239e-07, 2.6994347254424724e-07, 2.6064975121760445e-07, 2.511342559097283e-07, 2.4040777096096833e-07, 2.3483800269306225e-07, 2.3130519764388305e-07, 2.2466302438745803e-07, 2.0715886662172282e-07, 1.9813745625779965e-07, 1.9541656193785302e-07, 1.6688100084876296e-07, 1.6150898203081284e-07, 1.5249878522398517e-07, 1.4882006583526134e-07, 1.432227626760889e-07, 1.3888447227713487e-07, 1.3502015433976792e-07, 1.30639467731566e-07, 1.2055380814299163e-07, 1.1800385590401266e-07, 1.1323852432323193e-07, 1.0516281593096713e-07, 1.0114927240785986e-07, 9.513803219714468e-08, 9.167849683521846e-08, 8.916388911800728e-08, 8.611153586238194e-08, 8.018906573422506e-08, 7.68424177517124e-08, 7.474733090081547e-08, 7.162159500401785e-08, 6.975619563300385e-08, 6.861045708688135e-08, 6.619520051837509e-08, 6.48189490276039e-08, 6.279815967048946e-08, 6.154080232523609e-08, 6.113212057949629e-08, 5.774324493137988e-08, 5.6620814573518764e-08, 5.3950974004591265e-08, 5.246379237105901e-08, 5.141815978513138e-08, 5.012163938530402e-08, 4.9593757994702904e-08, 4.885289336375514e-08, 4.790280815051967e-08, 4.7265132865567764e-08, 4.683402725887727e-08, 4.626619899056814e-08, 4.568684705751392e-08, 4.0022301641402325e-08, 3.909705990233184e-08, 3.816913037742713e-08, 3.7316013560214226e-08, 3.6636477968001416e-08, 3.566520305630823e-08, 3.4809698184445396e-08, 3.078401115991463e-08, 2.86197713373786e-08, 2.524238007664103e-08, 2.210750505554886e-08, 2.0983255924961387e-08, 2.007219530412088e-08, 1.9319261233490706e-08, 1.753410541801928e-08, 1.5910886324791038e-08, 1.5061198585863744e-08, 1.4477486240805245e-08, 1.3852673067953992e-08], [1.0, 0.9526413761378817, 0.7044623014595, 0.657786430655607, 0.4440127648779297, 0.40609261903520244, 0.37099812414702693, 0.354318735182115, 0.3507772586696023, 0.35877490507321963, 0.3763058622625449, 0.3061454613138202, 0.31845330356296764, 0.33569051065803024, 0.3562943789401621, 0.3791114152883465, 0.38651520732998645, 0.29594395500476267, 0.30578131196944525, 0.3165131323906725, 0.3278301078719067, 0.2729552921729636, 0.24854854739765775, 0.23979036210504479, 0.24618798441134881, 0.18392919748049724, 0.1831294663792161, 0.1829515606240013, 0.18337707648609666, 0.1841458772589094, 0.18550043035278546, 0.18036384770456904, 0.1817508765802539, 0.13351234183931887, 0.12595271558472346, 0.1231210402277376, 0.12069721426253659, 0.09556597654093615, 0.08853618237522747, 0.08424433031030303, 0.06999761022736213, 0.06689210490926868, 0.06415178798371138, 0.06233221259423384, 0.060820164730423024, 0.0601104144749948, 0.05594618970932865, 0.05553467380334708, 0.05352050317532881, 0.05277018408296761, 0.05323429825677795, 0.05335593379127438, 0.05416782607688576, 0.05519118489854845, 0.05613880280541518, 0.04042637195917493, 0.039186658690151054, 0.038145818246864416, 0.03736645644929191, 0.023738690316506324, 0.021742307761568776, 0.019173809825301227, 0.018088519306999926, 0.017067336903499545, 0.016026797524544615, 0.015411629556707404, 0.015170140225937438, 0.015035869107066311, 0.015203607331525098, 0.015136076173941552, 0.015524622306050617, 0.013615924738640314, 0.013735804693405556, 0.013893102143026134, 0.013824482490359509, 0.014063141766405269, 0.014139176886841898, 0.014428818778001314, 0.014741815298838095, 0.011694605676793807, 0.01168446079844568, 0.011659547960374392, 0.01167953946568519, 0.01168603265768726, 0.01167712089046663, 0.01169868029392908, 0.011228085074852262, 0.011260049006039956, 0.011294251135335614, 0.011159677563309465, 0.009032815610774833, 0.008818312688821573, 0.006446785529859632, 0.006185205545718891, 0.00595883604058777, 0.005767270937957558, 0.0056123270185270335, 0.0044387086005665466, 0.004007558220836126, 0.0036716602403310573, 0.0033805180470619827, 0.003109030302458612, 0.002978593087882165, 0.0028743453699337693, 0.002845967536660506, 0.002848311780742291, 0.0028529905979303534, 0.0029109087378505127, 0.0029396556296625498, 0.0030160839482875263, 0.002496738174222808, 0.002483611689475873, 0.0025149150505190954, 0.002555872639360725, 0.0026008707212147298, 0.002562912507079545, 0.002595948279513839, 0.0026154284128791106, 0.002633754043086949, 0.0026629851584926154, 0.002707008888213809, 0.002726576650953528, 0.0021631598420382694, 0.0021513086450992355, 0.0021394061576055865, 0.0021312977767874446, 0.0017413904524030074, 0.001709329700713901, 0.0014183901423664269, 0.0013467892011749542, 0.0012925225531710543, 0.001237582335496127, 0.0010432834399377092, 0.0010003146451994336, 0.0009612265178168028, 0.0009216245984010947, 0.0008030489553360398, 0.0007081298136160351, 0.0006778728471587231, 0.0006489421024635419, 0.0006125954340556965, 0.0005842241383354345, 0.0005649935895221428, 0.0005609781117054565, 0.0005586213819053299, 0.000558110092704988, 0.0005498676351059368, 0.0005392918178494506, 0.0005390583530028553, 0.000545504190757116, 0.0005550614818198614, 0.0005046857876787393, 0.00048217949842069513, 0.0004710482747216816, 0.0004209692732470233, 0.00037731961169143474, 0.0003725877378628209, 0.00036731162144124915, 0.0003618661947856784, 0.0003499990909152562, 0.0003440036362136313, 0.00034074813783407026, 0.0003390216652961056, 0.00033287871393066474, 0.000285677631294293, 0.00027978041701667166, 0.0002704908632047703, 0.000263266408654611, 0.00025678964140682956, 0.000251686391141103, 0.00021603812671947085, 0.00020636972817406543, 0.00019921052608445458, 0.0001912412210815891, 0.00018512793045739775, 0.00017675185761975448, 0.00017097011199149884, 0.0001667373935785296, 0.00014426295793480928, 0.00013798000910378256, 0.00013323456822575104, 0.00012799120341707194, 0.00012229185973852252, 0.00011559493230478988, 0.00011046285930742146, 0.00010608882939786661, 9.288780008635603e-05, 8.725016856384166e-05, 8.221252529770353e-05, 7.693559344314408e-05, 7.322547422235155e-05, 6.924757868108646e-05, 6.327180948646432e-05, 5.8855008959984974e-05, 5.655312340579191e-05, 5.349529065944931e-05, 5.2062384440542555e-05, 4.9806483729175426e-05, 4.853853113339788e-05, 4.807093777599378e-05, 4.697023336800596e-05, 4.598597684102459e-05, 4.511816409207857e-05, 4.1992541505008043e-05, 3.9832710005133036e-05, 3.883131827266528e-05, 3.605702264881293e-05, 3.463442591569261e-05, 3.294859724206381e-05, 3.1641830889933365e-05, 3.01589916584046e-05, 2.932263612012253e-05, 2.856782112432881e-05, 2.7918209233329616e-05, 2.7656531860738327e-05, 2.7365264208555495e-05, 2.6528863927626684e-05, 2.3564777821814712e-05, 2.299887994548149e-05, 2.2180882487959232e-05, 2.0036438599418506e-05, 1.7799672217805647e-05, 1.7123051149712634e-05, 1.646479001385381e-05, 1.581770722310338e-05, 1.5098664375108962e-05, 1.4336587776999071e-05, 1.3534660196995498e-05, 1.2682373551873902e-05, 1.2204492916106334e-05, 1.1611133001970271e-05, 1.1302069788039522e-05, 1.092319782540014e-05, 1.0653022931608152e-05, 9.988666992825627e-06, 9.731313898195951e-06, 9.297150695073093e-06, 9.0021037813008e-06, 8.741484914053959e-06, 8.241440585725507e-06, 7.861211213432823e-06, 7.640066327082442e-06, 7.43845364831597e-06, 7.284366183044412e-06, 7.049150102076218e-06, 6.876398330449622e-06, 6.833271043976982e-06, 6.488468006438471e-06, 6.411367868639091e-06, 6.301939338344938e-06, 6.235538476570363e-06, 5.6759329062715536e-06, 5.631451385533263e-06, 5.601236199640806e-06, 5.541494092682833e-06, 5.426891618519233e-06, 4.643411297354233e-06, 4.293670856153256e-06, 4.134116534534206e-06, 3.96935632854973e-06, 3.812606699479235e-06, 3.5755561728833435e-06, 3.4269659246405005e-06, 3.2861122460124865e-06, 3.143518625311922e-06, 2.968217498192594e-06, 2.771588529734757e-06, 2.560903959544559e-06, 2.418981971433582e-06, 2.325103189802979e-06, 2.230778981389646e-06, 2.16465465859932e-06, 2.1195854268774536e-06, 2.0378202689035203e-06, 1.9839944212522697e-06, 1.9071956222901697e-06, 1.8699056460511384e-06, 1.8340308679461311e-06, 1.782988608533441e-06, 1.7644893528810379e-06, 1.7194488712210664e-06, 1.6905498084603791e-06, 1.6441449242476707e-06, 1.5400803681908946e-06, 1.4815394698557828e-06, 1.3935721760381474e-06, 1.3678108802653739e-06, 1.265298614558797e-06, 1.1861253075735207e-06, 1.1424217224315926e-06, 1.0951340160421565e-06, 1.0466782029087408e-06, 1.0111323752469603e-06, 9.890535761806788e-07, 9.5384358940379e-07, 9.328465843371e-07, 9.031672597690837e-07, 8.321439902155591e-07, 8.050162350957619e-07, 7.802371537469947e-07, 7.374306415867138e-07, 7.162634508287405e-07, 7.007831744308053e-07, 6.821798344338566e-07, 6.571874938218122e-07, 6.455166516815024e-07, 6.02585202512784e-07, 5.743739329626829e-07, 5.601327214920568e-07, 5.419924669639072e-07, 5.273272179156255e-07, 5.084400465298921e-07, 4.957158558800742e-07, 4.670003710466658e-07, 4.367263320834171e-07, 4.1613603777166855e-07, 3.8846321100947557e-07, 3.5865576481895984e-07, 3.405833127846418e-07, 3.2281891228404895e-07, 3.0666229718561466e-07, 2.99467124657455e-07, 2.72617589083274e-07, 2.5407203141798525e-07, 2.43452365866418e-07, 2.345127925581942e-07, 2.2559391124940032e-07, 2.1866592167125753e-07, 2.1015859866767348e-07, 2.014506848220401e-07, 1.9815849263979777e-07, 1.9077219531268288e-07, 1.857656635984209e-07, 1.7729194493778512e-07, 1.72632841309614e-07, 1.693602008970361e-07, 1.6077138985264733e-07, 1.5396832049120215e-07, 1.5087128802499521e-07, 1.492467668912931e-07, 1.4710697882908352e-07, 1.3969086691361e-07, 1.355791534964299e-07, 1.3218397311313665e-07, 1.30081942855609e-07, 1.246575455322592e-07, 1.2252814027748392e-07, 1.2007579603108155e-07, 1.1545669383660032e-07, 1.1133228101585754e-07, 1.090384801017416e-07, 1.000692391274973e-07, 9.697527102294787e-08, 9.274202797751298e-08, 9.009006522369231e-08, 8.817178102304727e-08, 8.63459877384085e-08, 8.482177012446971e-08, 8.276678216423411e-08, 8.182807464985375e-08, 7.724147706757222e-08, 7.005346229725406e-08, 6.785487674167349e-08, 6.332771922367931e-08, 5.770133773994174e-08, 5.601068282481931e-08, 5.4416205220607857e-08, 5.2453678348209253e-08, 5.0291376251385764e-08, 4.840340748268988e-08, 4.670229511644692e-08, 4.200226691828669e-08, 4.0249272732198414e-08, 3.8325691008136035e-08, 3.6737359033942826e-08, 3.331811528019924e-08, 3.15366293005691e-08, 2.982958600680361e-08, 2.8801812267905538e-08, 2.712754609583481e-08, 2.6051495577358973e-08, 2.5283413537145925e-08, 2.462394336334343e-08, 2.3061329455772116e-08, 2.138883261624004e-08, 2.0771249551890386e-08, 1.9578584568401998e-08, 1.8520628407508618e-08, 1.8122186125818537e-08, 1.778042912952606e-08, 1.7719499004585457e-08, 1.7239370853407613e-08, 1.7014316107583856e-08, 1.6042188764456882e-08, 1.5286615489249264e-08, 1.4846552770805001e-08, 1.3959564304090449e-08, 1.3205162552793211e-08, 1.2659039685971097e-08, 1.2242128547525661e-08, 1.1957763386432058e-08], [1.0, 0.9524459523307068, 0.7915621364650555, 0.5231433540385199, 0.3690947914022513, 0.30678362276721927, 0.25711123967837757, 0.22426200917876124, 0.2121544041515487, 0.22109022803474973, 0.17025305092423773, 0.15115206864359268, 0.17555472269315922, 0.2065242769692767, 0.2403005616022909, 0.27483722643045333, 0.30917069630285965, 0.34278806222021535, 0.37536533628002217, 0.4068191317927769, 0.43710269058035006, 0.392300286996699, 0.4140718953164463, 0.43517218264129515, 0.4553429542487987, 0.4747073366715101, 0.49333272843060366, 0.48708249933719616, 0.4951982263940938, 0.5103718745226696, 0.5248302375927717, 0.5388838067548288, 0.346025091490791, 0.3410459389087734, 0.3365835178355408, 0.23835996609044663, 0.22480992933556607, 0.2155255773016061, 0.1572885319415319, 0.11605439057617561, 0.10784258312883707, 0.1034381392858109, 0.10218217292347379, 0.10265626355872526, 0.10706111439925195, 0.1133451533732173, 0.12086650775258466, 0.07943464665389997, 0.08294819599159542, 0.041992625506358815, 0.041989895000511444, 0.04321231564371725, 0.03552126706984059, 0.037405626371177024, 0.04019836671133487, 0.04319173034287638, 0.04662566645821635, 0.04078362055242267, 0.03367636362644132, 0.03516622706921771, 0.03712677924037065, 0.03911761121528928, 0.04110413488903225, 0.035999683292066986, 0.03171023878150731, 0.03179545727957304, 0.0253290605087379, 0.025384557113611483, 0.023606563398830497, 0.023551696524819553, 0.023513941528821067, 0.022259825133441852, 0.021169422240945816, 0.01707594070993154, 0.01673419928722083, 0.016354158579411714, 0.015211490240257627, 0.01490970397341023, 0.014712317231863744, 0.01454506304569944, 0.01444477053293139, 0.013446996567423427, 0.01103819904176639, 0.01071534584706928, 0.009580390555733105, 0.009283757856903909, 0.008138808080390024, 0.007856697719092566, 0.0075874855094590545, 0.007416585323941061, 0.007026872497674552, 0.006971531084761225, 0.00688087090476746, 0.006856935263785147, 0.006848166068025824, 0.006726295935702763, 0.00680269220324869, 0.006908514666147376, 0.006977646236889703, 0.007085869855997199, 0.007215730199387339, 0.007110358096782084, 0.0071925081181483655, 0.007285416199004123, 0.0073821948093248805, 0.005971032851645313, 0.0059594723157282955, 0.005020659637051388, 0.004946142220512896, 0.004885858650675416, 0.004829393915297928, 0.004794486835044458, 0.004749615739693878, 0.004066597521922124, 0.003985799659765239, 0.00270773886050125, 0.002519465727046776, 0.0023199943782757893, 0.0019033445688881414, 0.0017545985971737887, 0.0016149386512027686, 0.001494023076901008, 0.0013873877938678449, 0.0012302206317099135, 0.0011792982630303996, 0.0010409035467077068, 0.0010144967332908264, 0.001017147019762989, 0.0010285584614968576, 0.0010470239902774373, 0.0010867931918322757, 0.0010074957581628118, 0.0010200552253676262, 0.0010587254088841695, 0.001103617865258019, 0.0010196388235865993, 0.0010270085643823545, 0.0010548511468102058, 0.0010870422063091406, 0.0007365899291991041, 0.0006889552829751653, 0.0006807998165896153, 0.0006175553960990813, 0.000582019731475068, 0.0005477873703147864, 0.000539704701543021, 0.00047847765971668796, 0.00045495275009484605, 0.00043095232069482304, 0.00040038306814651337, 0.00038456583532156264, 0.0003494738042586217, 0.00033775991913358644, 0.0003252964837856496, 0.0003106997557344418, 0.00029709908440128034, 0.00027228032790257365, 0.00026206291433014396, 0.0002556432032424423, 0.0002440277007695823, 0.00022824806563211998, 0.0002220804108386325, 0.0002190348615063641, 0.00021635260024954072, 0.00021573655364375284, 0.0002129020659833231, 0.00020484023703912566, 0.00019646422650585892, 0.00019421543911644023, 0.0001930012024378013, 0.00016906038756519875, 0.00016777279002108157, 0.00016645444977049877, 0.0001648508566390362, 0.00016475096471644949, 0.00016079026097388506, 0.00015710923643711715, 0.00014004062230123997, 0.00013828552319297748, 0.0001355179374154187, 0.00013256491519728796, 0.00011969192019790444, 0.00011652666707273666, 0.00011329348818562744, 0.00011004877487934858, 0.00010490012458138561, 9.33955040335462e-05, 8.906247885698813e-05, 8.580737200213216e-05, 8.239149147199302e-05, 6.915712343967766e-05, 6.404331384600318e-05, 6.08195958909161e-05, 5.749218849218498e-05, 5.513969063978254e-05, 5.02964087436995e-05, 4.834994498521929e-05, 4.707972857204254e-05, 4.323437082362026e-05, 4.1775178211665727e-05, 4.0908090425079895e-05, 4.048298143179327e-05, 3.971023135445561e-05, 3.795983349536518e-05, 3.683379735763163e-05, 3.676658015567979e-05, 3.630655235823165e-05, 3.622492028129067e-05, 3.667919478050125e-05, 3.7224287628277615e-05, 3.7732364267188086e-05, 2.9710541904647496e-05, 2.8958639728802802e-05, 2.8656437931358767e-05, 2.814578957867623e-05, 2.7515880885217173e-05, 2.7171564940683858e-05, 2.7117780836972078e-05, 2.691922191545274e-05, 2.676062214332261e-05, 2.6456660519667352e-05, 2.6323037760848568e-05, 2.6041392174820806e-05, 2.2638942283214064e-05, 2.189181917159564e-05, 2.1591759835850222e-05, 2.113926159586614e-05, 2.0712238572802753e-05, 1.805089634303976e-05, 1.696752399066443e-05, 1.642361518944188e-05, 1.6007537444011286e-05, 1.5436421373004058e-05, 1.5045839011939628e-05, 1.4728214683525159e-05, 1.4140002381382694e-05, 1.19905871232788e-05, 1.1388786033579054e-05, 1.066328535901813e-05, 9.09799566421522e-06, 8.633628257852538e-06, 8.213316126219112e-06, 7.80263822642204e-06, 6.845902185305524e-06, 6.040179180679146e-06, 5.592075387942622e-06, 5.28430486600775e-06, 4.964094878344909e-06, 4.723717559127984e-06, 4.565264279445649e-06, 4.413334638149095e-06, 4.311919683922469e-06, 4.2071981482458934e-06, 4.121881306374006e-06, 4.127871585972621e-06, 4.133078744428041e-06, 4.168728436205307e-06, 4.235103991909766e-06, 3.841889219202591e-06, 3.835865142944184e-06, 3.81069851706057e-06, 3.861115430432033e-06, 3.907585277239617e-06, 3.5452496543694473e-06, 3.5500179182275693e-06, 3.467915584346146e-06, 3.456861948067094e-06, 3.4264120516501017e-06, 3.41637881572773e-06, 3.361622414039378e-06, 3.3507213826595268e-06, 3.3056787314701977e-06, 3.2971964556253355e-06, 3.2984323465905694e-06, 3.2955851545162166e-06, 3.3197885583431294e-06, 2.8407187237156416e-06, 2.8223815375899162e-06, 2.7899417491845023e-06, 2.7497038443386794e-06, 2.709191606698478e-06, 2.320680735679088e-06, 2.2741948244158644e-06, 2.1713673167868996e-06, 2.1216648249148585e-06, 2.069798462955611e-06, 1.9804781489422503e-06, 1.9333165383755895e-06, 1.8864213766925937e-06, 1.843879446941601e-06, 1.8045477702166862e-06, 1.7647308479222948e-06, 1.7364382921375679e-06, 1.7033912548151617e-06, 1.676355043977612e-06, 1.4145912132176065e-06, 1.3673791462767847e-06, 1.3257415164069526e-06, 1.283600733382313e-06, 1.067526564347151e-06, 1.0121890186602738e-06, 9.622683603657675e-07, 9.170888602905679e-07, 8.747768205590621e-07, 8.278274379787843e-07, 7.935286269170291e-07, 7.57460051742059e-07, 7.267113850571506e-07, 6.977066885148003e-07, 5.74215682216437e-07, 5.459531107943957e-07, 4.5136163380290775e-07, 4.244201259854013e-07, 3.959190061161143e-07, 3.6394644260538894e-07, 3.114228062975039e-07, 2.90965704202571e-07, 2.805351312808039e-07, 2.65010849692281e-07, 2.5670655919466843e-07, 2.550105963962975e-07, 2.296369220766797e-07, 2.242195335832956e-07, 2.265708449610522e-07, 2.3040260003485398e-07, 2.391151548022852e-07, 2.467681505746278e-07, 2.5731254291167175e-07, 2.428527474241506e-07, 2.48809183291695e-07, 2.470579416488165e-07, 2.0943672996207092e-07, 2.110231624776319e-07, 1.9767091031264514e-07, 1.957715066288349e-07, 1.9446037698908834e-07, 1.9006878328466222e-07, 1.8338033715394437e-07, 1.8083175651465362e-07, 1.8129031899951414e-07, 1.8158647895618154e-07, 1.8086997029854224e-07, 1.613336925318807e-07, 1.4060513970331976e-07, 1.3487056956601186e-07, 1.307390032045404e-07, 1.2560152175570985e-07, 1.2177751040597584e-07, 1.1902410167294623e-07, 1.040812934279339e-07, 9.948251029419784e-08, 9.417463355084063e-08, 8.872672399957535e-08, 8.54310310532633e-08, 8.240462085923321e-08, 7.868242053430348e-08, 6.721889340723325e-08, 6.338078289745394e-08, 5.97983357041277e-08, 5.714036470946113e-08, 5.483269319871902e-08, 4.907332611566803e-08, 4.476436916643588e-08, 4.323880172895834e-08, 4.155925680690928e-08, 3.756361964496213e-08, 3.503059542440601e-08, 3.276815636479561e-08, 3.129023679479171e-08, 3.050846392989754e-08, 2.9657770655778932e-08, 2.9175410969172024e-08, 2.7034387430644097e-08, 2.6367286194576705e-08, 2.5868581764531737e-08, 2.6014714952366874e-08, 2.5857081269814858e-08, 2.513956903581207e-08, 2.5504864044494226e-08, 2.5905581982330055e-08, 2.616082667053227e-08, 2.5650144621512163e-08, 2.3828961478434634e-08, 2.3968326599320258e-08, 2.388913369740685e-08, 2.251758496432937e-08, 2.1513530830845194e-08, 2.0100626400249116e-08, 1.9695917423014094e-08, 1.8527099992660923e-08, 1.7514538362080218e-08, 1.7231970212290966e-08, 1.4838871588887947e-08, 1.3140609113651062e-08, 1.2782331671583057e-08, 1.2165161769162835e-08, 1.1488926039098037e-08, 1.099262861696464e-08, 1.0755682458676155e-08, 1.0509363400874444e-08, 1.022393549085175e-08], [1.0, 0.952386066358014, 0.9070026564080514, 0.6964806033871672, 0.6466005176818415, 0.6010432170798997, 0.5596885014497741, 0.5227956034705209, 0.49035976108197693, 0.45648175652285616, 0.43507768801094776, 0.4187382578413192, 0.40719597925757955, 0.4000673875720615, 0.3971529457998854, 0.39788522451700575, 0.40171352109944003, 0.21670963074804772, 0.20202123063674376, 0.19115198748968423, 0.18399979668520094, 0.1471604814285449, 0.14044832250542427, 0.1377249582293079, 0.13801074632202684, 0.11755313489964196, 0.10797661715710898, 0.10396850633173965, 0.10522487023950386, 0.1079024644314784, 0.11155722059922377, 0.1007387878423119, 0.10515072278158598, 0.1101854140186401, 0.1155535892803049, 0.12091635253609472, 0.08555611533160536, 0.07167554430908521, 0.0611177229370751, 0.05804542747013293, 0.05615499645061538, 0.05331850930389385, 0.05213999519149454, 0.04432577098953671, 0.03728679663259591, 0.03182962449532266, 0.030140012616460023, 0.02817640794060115, 0.025720967253409895, 0.023967850719873084, 0.02289788462767221, 0.022333930202018425, 0.019845982343712296, 0.0192499678411388, 0.018293566434017212, 0.01796914897771966, 0.01773161006014958, 0.01757724153961851, 0.017732076709130715, 0.01791036342618585, 0.018165147919994143, 0.01857359649668239, 0.01873511715138027, 0.01919841178839618, 0.019574717641281096, 0.020041651866156272, 0.02044983494645894, 0.020944239086729724, 0.02144318963139902, 0.021928241661442322, 0.022381805003116453, 0.02281198096918661, 0.02323143429336468, 0.017581871183446174, 0.011047430207455073, 0.010322050804282962, 0.008221036407202184, 0.007589045586219607, 0.007033438805535803, 0.006640973847070547, 0.0060739974825413864, 0.00568142412213273, 0.005477165182294041, 0.005227907332049998, 0.00521300428991336, 0.004644434893221185, 0.004601896423302636, 0.00384540767570802, 0.0036055717182908904, 0.0035221665835659197, 0.0035488024422460204, 0.00356533263030103, 0.0032700220770705644, 0.003236284569283047, 0.00317617851320827, 0.002934706907776213, 0.002703463598031207, 0.002644802446112474, 0.0026264847759711707, 0.002613105682036487, 0.0024137253996397343, 0.002382580808981942, 0.002307175390308662, 0.0022745158000657844, 0.002267740093963292, 0.002230096124127263, 0.002217249394777101, 0.002219798151794351, 0.0022235181315974017, 0.002189164187735729, 0.0021843218511304347, 0.001878985993031947, 0.0018372174229677304, 0.0018081957127414824, 0.0017853385916689936, 0.0017702127474487058, 0.001761360431916563, 0.001498467899448753, 0.001431342326214204, 0.00139866962935305, 0.001347848245433313, 0.0013211456423463685, 0.0012841838568174522, 0.0012538724091185486, 0.0012275346041172226, 0.001197835227406854, 0.0011736957137506564, 0.0011518567904883871, 0.0008563921401432939, 0.0007899919675843073, 0.0007497116337845257, 0.0007168992226616966, 0.0006874458480358548, 0.0006399373425732656, 0.0006137241841487236, 0.0005831019053462446, 0.0005605794568360898, 0.0005386202321754131, 0.000520227732718652, 0.0005043606414933057, 0.0004415360466609877, 0.000423864437776096, 0.0004073382834407503, 0.00039563161149471404, 0.000382561541111578, 0.00037386185392767045, 0.0003680194534209457, 0.00036369957967845827, 0.0003585688362527543, 0.00034594629423622975, 0.0003444418307715587, 0.00034464909943217087, 0.0003439085322117402, 0.00034558309130373655, 0.0003456637694435115, 0.00034661054173726525, 0.0003467715075448013, 0.00034912115816904924, 0.00034370107327981225, 0.0003441654978826183, 0.00034300165133863847, 0.00034438411574856925, 0.0003457118069104076, 0.00034734236670850037, 0.0003485893710326993, 0.00035029442071380805, 0.00034821988173209324, 0.00027882973994570423, 0.00023336537473280574, 0.00021597233645090355, 0.00020743225382541068, 0.00019973185148142332, 0.00019009501016419017, 0.00017661017945229057, 0.0001682459217802991, 0.00016126832687486073, 0.00015413195378814949, 0.00014808956978801165, 0.00014305660664614865, 0.00010274498106120073, 8.842081663736045e-05, 8.02938768717525e-05, 7.548825340334383e-05, 7.212248869589455e-05, 7.03642672974546e-05, 6.749770012028249e-05, 6.790137958780291e-05, 6.835240515496292e-05, 6.99062324940638e-05, 7.197054411833546e-05, 7.331636736300121e-05, 7.606710920444069e-05, 7.920239872656654e-05, 8.211843032159983e-05, 8.511458329658645e-05, 7.249419920201374e-05, 6.2838627839417e-05, 6.054236849333618e-05, 6.020504866010901e-05, 5.144166849501685e-05, 5.055824272721685e-05, 4.989533459112121e-05, 4.9266751754304774e-05, 4.7673369160514626e-05, 4.655974131427529e-05, 4.576146302697097e-05, 4.507130274503376e-05, 4.4278097190372014e-05, 4.386598535720756e-05, 4.3201882804746496e-05, 3.557950567269569e-05, 2.97654271680428e-05, 2.6045241767823178e-05, 2.441405208066246e-05, 2.3307857008331945e-05, 2.239390455820519e-05, 2.139677789544736e-05, 2.07027933380875e-05, 1.9739477589678117e-05, 1.7894082620320706e-05, 1.6944017795553187e-05, 1.6330474580532107e-05, 1.5112902232571116e-05, 1.4580386349200822e-05, 1.3690020367761074e-05, 1.2976799723115293e-05, 1.2877247945015196e-05, 1.2837811652890049e-05, 1.2738268120166593e-05, 1.2808259535478153e-05, 1.277686486765793e-05, 1.2638971021710552e-05, 1.2273459056052591e-05, 1.2303504657559953e-05, 1.0836412244924789e-05, 1.0858446861519098e-05, 1.0854701327348362e-05, 1.0890520058445124e-05, 1.0992725771085985e-05, 9.576146961463633e-06, 8.49085802055404e-06, 7.728997470297006e-06, 7.536054015560453e-06, 7.030069084234639e-06, 5.984865238024571e-06, 5.7775253699874365e-06, 5.348889090864747e-06, 5.13750943142733e-06, 4.781535222141254e-06, 4.5226821032130964e-06, 4.3820797529987045e-06, 3.9798042108894035e-06, 3.8576350304760515e-06, 3.6743624786998567e-06, 3.475300573308276e-06, 3.4230626773746697e-06, 3.292272870501664e-06, 3.2233415968459392e-06, 3.0012901062271156e-06, 2.9629793165665246e-06, 2.9313239160682663e-06, 2.93584277795835e-06, 2.7485151073275374e-06, 2.6730046631845614e-06, 2.662651207376633e-06, 2.5774742303181987e-06, 2.5342087657152348e-06, 2.5274571965190704e-06, 2.5112871885231785e-06, 2.504849228984474e-06, 2.2046368870168756e-06, 2.1822484842724703e-06, 2.1757119904867537e-06, 2.1560911303419436e-06, 2.132073916289862e-06, 1.969090588724719e-06, 1.953025599758302e-06, 1.8511874888913458e-06, 1.836647128748267e-06, 1.815710157060168e-06, 1.8003220549131234e-06, 1.7328622164358854e-06, 1.6837964140020079e-06, 1.4243571704576317e-06, 1.3721425966780993e-06, 1.1719582184669032e-06, 1.1269851571740073e-06, 1.0825333484988063e-06, 1.0297838449705872e-06, 9.75003897433315e-07, 9.15401429318061e-07, 8.456681958136633e-07, 8.176401831799969e-07, 7.876283305910314e-07, 7.603100449209858e-07, 7.17999346960234e-07, 6.809080691266478e-07, 6.395217746040101e-07, 6.0284450536584e-07, 5.638593022906032e-07, 5.367956293814084e-07, 4.756740811811996e-07, 4.5117540545350917e-07, 4.2231494622256015e-07, 3.9891822626772705e-07, 3.845393716608117e-07, 3.7043641255011273e-07, 3.615808414773266e-07, 3.3069149422895377e-07, 3.2628521328524056e-07, 3.215125684147181e-07, 3.1405001120287415e-07, 3.1352452995899327e-07, 3.125820991330385e-07, 3.0839533603785057e-07, 3.0702798526674567e-07, 2.886713452355285e-07, 2.477878787321427e-07, 2.4532481171466426e-07, 2.343554924853533e-07, 2.2340972384023253e-07, 2.1884978356359805e-07, 2.1099524792437742e-07, 2.0748000886709313e-07, 2.044822356308218e-07, 1.9690745145764253e-07, 1.9263322817492205e-07, 1.918194735134357e-07, 1.8837964097632772e-07, 1.8640225189301317e-07, 1.8317221480586365e-07, 1.539228080470158e-07, 1.2971642446526376e-07, 1.24503824143845e-07, 1.1816942056241233e-07, 1.1332223368838225e-07, 1.1022130647441135e-07, 1.050006815272096e-07, 1.0175449234183467e-07, 8.908887238998479e-08, 8.50661558123919e-08, 8.027903957013356e-08, 7.824686948517978e-08, 7.540199951904315e-08, 7.348948293159883e-08, 7.164435050989548e-08, 6.672751744667522e-08, 6.463910293168501e-08, 5.953732525367166e-08, 5.888300766257138e-08, 5.626773650108978e-08, 5.579428498166356e-08, 5.440486571773684e-08, 5.476149881784849e-08, 5.418719983590885e-08, 5.4565965423445375e-08, 5.4038187266508475e-08, 5.335899592769277e-08, 5.135996572752332e-08, 5.147123943412833e-08, 5.0866376664913427e-08, 5.1129137740629246e-08, 4.5684131784473846e-08, 4.524494925113451e-08, 4.499120230256045e-08, 4.467975156587703e-08, 4.3880694303683754e-08, 4.245557422966231e-08, 3.695787590278425e-08, 3.533887706341651e-08, 3.442869432228314e-08, 3.028048252281544e-08, 2.7348627757764405e-08, 2.4390804818376893e-08, 2.3277396845392808e-08, 2.1990588256308503e-08, 2.1209205320042724e-08, 1.9696398097058317e-08, 1.8408252119652075e-08, 1.7442588875993782e-08, 1.5919624150052137e-08, 1.5018260944113368e-08, 1.3954567338983829e-08, 1.2472435109848292e-08, 1.1336372198060241e-08, 1.0601869821698742e-08, 1.0175767606709738e-08, 9.55171478068792e-09, 9.208244393846988e-09, 8.998606013506584e-09, 8.976925565719628e-09, 8.859750111339095e-09, 8.930370160116752e-09, 8.954910026452607e-09, 8.833197505082908e-09, 8.195463944868505e-09, 8.023476087756486e-09, 8.019103792183438e-09, 7.911436149039785e-09, 8.0035604450716e-09, 7.522539500842744e-09], [1.0, 0.9524931187873183, 0.7491832851831655, 0.7005700349103798, 0.6486757180332718, 0.4360229087861125, 0.3968489112059997, 0.3699524731865984, 0.355807554387233, 0.3540270240925722, 0.29153769215929815, 0.2919288304012613, 0.3005352224900825, 0.2481018773144083, 0.25770160300180217, 0.22583831361291073, 0.21590014548771727, 0.22501149064818093, 0.23713682955556364, 0.25056427916745616, 0.26536423542668025, 0.280637727692369, 0.29610628492509605, 0.26882445710433156, 0.27858965549083614, 0.28828821488803147, 0.2977529547680714, 0.30709015684970786, 0.31614893248752746, 0.3249834574876004, 0.33341022226448036, 0.34167567030544166, 0.34962036218406983, 0.3571700435370805, 0.3645120233644724, 0.3715162261487496, 0.3781881519923442, 0.2658374175260931, 0.2637970580795454, 0.19985846560550763, 0.17130188199670163, 0.1637850534430567, 0.12233645418622816, 0.0975958144834175, 0.08952952037371438, 0.07411923160798677, 0.0695278280908, 0.06128405860624485, 0.06069750765705621, 0.054821457978034026, 0.05748267687256306, 0.06135538323930905, 0.06631153087957084, 0.05847806020701792, 0.054404532640446125, 0.0536893825880013, 0.04438915311981439, 0.04257093800421346, 0.03731561552183753, 0.03495809701756756, 0.031620634601459745, 0.03207367158114896, 0.03222588052827859, 0.0331407761283187, 0.03034981241128127, 0.031023432291688996, 0.029349999673433054, 0.029537862202043578, 0.030080527670171213, 0.03082738135055323, 0.031086204205082336, 0.02675683877490837, 0.02372385212549318, 0.023647247420081244, 0.020145823645669, 0.01889939504603773, 0.018598057023400377, 0.016285521074784582, 0.015741347003938966, 0.013792756399125906, 0.013296142107257668, 0.012272886634596292, 0.012083690029847199, 0.011346491830418711, 0.011245461028660971, 0.01101497299852457, 0.010174809566755002, 0.010011057645416096, 0.009263586634415387, 0.009215726957738753, 0.009222859415982592, 0.007767874563517811, 0.007543368449976429, 0.006772897010686672, 0.006292057691837467, 0.006148437858480786, 0.005356587420613611, 0.004947708553244374, 0.004563235800487588, 0.004240349395287046, 0.004072239704588105, 0.0038988842263177996, 0.0036334463330445787, 0.003583439619020038, 0.00351209629518327, 0.0033150448659732394, 0.0032847654132928655, 0.003252471788691535, 0.0032522958840390734, 0.0032675861602261777, 0.0033038951816742454, 0.00330069427277015, 0.0033561884715100727, 0.0033094581617204807, 0.0033061630381000765, 0.0030481204722263653, 0.0030343448743327577, 0.002832418379264166, 0.002503216301115531, 0.0024720696370585686, 0.0023271823828630066, 0.002235604848862745, 0.0022028328697442138, 0.0021576963300522435, 0.0020788621525864447, 0.002025547624434867, 0.0017778125804536636, 0.0015690390195756184, 0.0014263225002377241, 0.0013698718083232425, 0.0012989061034344546, 0.00122605875416532, 0.0011602489537148506, 0.0011105632737438077, 0.0010546467097846792, 0.0009847218708178142, 0.0009481914852717796, 0.0009164801860074604, 0.000863042020443586, 0.0008093671822499346, 0.0007738805063149686, 0.0007268217757549133, 0.0007004316580933639, 0.0006743248156625065, 0.000644930989081428, 0.0006214792658793788, 0.0005847593763119389, 0.0005648562239990292, 0.0005341381256337945, 0.0005197796186675547, 0.0005042532334754514, 0.0004789533535579399, 0.0004554285343439022, 0.0004379445196415416, 0.0004249359917801319, 0.0004145174359240936, 0.0004025191381466557, 0.000393960759635028, 0.0003803794753989821, 0.00034090725720941457, 0.00033453183968471304, 0.00032021421108927874, 0.0003129948621309643, 0.0003013026942411094, 0.0002941056972553513, 0.0002883735325954273, 0.0002784118706912852, 0.0002657083351510977, 0.00025599288607765355, 0.00025191628730104784, 0.000248234707283889, 0.0002457031409337938, 0.0002175717171043793, 0.0002143146509675523, 0.00020925949184570023, 0.00020168117045766225, 0.0001837777321682219, 0.00017888645999184662, 0.00017546762913783732, 0.00017169435023172393, 0.00016773346419469518, 0.0001643194901373943, 0.0001618520119628383, 0.0001460783626097785, 0.00013282233268801732, 0.00012662448966144265, 0.00012097239709283078, 0.00011707368808166187, 0.00011391172627924459, 0.00010885014693759789, 0.00010484120268205931, 0.00010102975909562898, 9.822736292967277e-05, 8.95435097248983e-05, 8.394147297704004e-05, 8.104452741061288e-05, 7.805157178233582e-05, 7.563626055300064e-05, 7.33959218458906e-05, 7.165117010268939e-05, 6.282118300536287e-05, 6.073495600036372e-05, 5.897700298100329e-05, 5.721510604223379e-05, 5.184463444404172e-05, 5.003316325147327e-05, 4.657820000395859e-05, 4.290477692537603e-05, 4.064900845391029e-05, 3.838861554135086e-05, 3.701905484646524e-05, 3.2812413612653374e-05, 3.094104695303355e-05, 2.973210320574277e-05, 2.8826470139866604e-05, 2.8186539282056078e-05, 2.6489187674987635e-05, 2.576454487299905e-05, 2.5202120062871595e-05, 2.4819411330325348e-05, 2.389170683546414e-05, 2.3224504475809772e-05, 2.189677359824551e-05, 2.1727789837390018e-05, 2.140454826121578e-05, 2.1433311176523398e-05, 2.123871404079145e-05, 2.0403952867525383e-05, 1.9924621485967267e-05, 1.9820346224799657e-05, 1.9835272693579495e-05, 1.9457615114094527e-05, 1.938781429177928e-05, 1.945732404680444e-05, 1.9474453908282855e-05, 1.9481637857175138e-05, 1.9443515905122913e-05, 1.941155273057568e-05, 1.9339908189281245e-05, 1.9160592922755195e-05, 1.8612697512686658e-05, 1.6507281950879412e-05, 1.618240876719983e-05, 1.5994944919705042e-05, 1.568900082942964e-05, 1.5486992612773962e-05, 1.5329596657295855e-05, 1.479373050560377e-05, 1.4373487707355617e-05, 1.2265181735870595e-05, 9.226847590931333e-06, 8.685272783649002e-06, 8.160455778479922e-06, 6.932700471880519e-06, 6.446370674981914e-06, 5.9723403760621e-06, 5.23103438109991e-06, 4.80463492036068e-06, 4.268485967837744e-06, 3.974687444344484e-06, 3.738357410835122e-06, 3.5285687983601517e-06, 3.368752980888252e-06, 3.2188439012015476e-06, 3.109957902529969e-06, 3.0830088184505944e-06, 3.078907819562166e-06, 3.1189988754499134e-06, 3.16617513325527e-06, 3.1624880776529515e-06, 3.290356590412531e-06, 3.411349190110203e-06, 3.180852583756799e-06, 3.158469409807889e-06, 3.219090246186131e-06, 2.9709898992868023e-06, 3.01141025242443e-06, 2.985042693472848e-06, 3.0019640185803704e-06, 3.02651682409119e-06, 3.0218570370021313e-06, 3.0547069756738763e-06, 3.073476798902272e-06, 3.1182098159312032e-06, 3.1163004260024816e-06, 3.1481452967339913e-06, 3.1722721555633104e-06, 3.1978294714448994e-06, 3.2275875519239224e-06, 3.2473742596092885e-06, 3.276776972139779e-06, 3.2759081962158493e-06, 3.2972415089749868e-06, 3.323222967581718e-06, 3.346444831972443e-06, 2.4367707172148818e-06, 2.0489332846442164e-06, 1.714136265525134e-06, 1.6223533015869056e-06, 1.5428697087243717e-06, 1.3900340359609825e-06, 1.3073779211643414e-06, 1.239410828410596e-06, 1.0774416569325227e-06, 1.01864400519943e-06, 8.969435938934417e-07, 8.481513403134235e-07, 7.979277539552042e-07, 7.640804144490375e-07, 7.365288333152393e-07, 7.031694032657199e-07, 6.200463874538205e-07, 6.0553586541774e-07, 5.985757861258181e-07, 5.974951352929414e-07, 5.608607194709239e-07, 5.670992076157106e-07, 5.80317619484417e-07, 5.95910011950235e-07, 5.880855011615578e-07, 5.652990685388196e-07, 5.268773520572932e-07, 5.33079999725625e-07, 5.221042588808078e-07, 5.136320077457155e-07, 5.061647122796755e-07, 4.626318307337292e-07, 3.973186248319405e-07, 3.920026842633905e-07, 3.862136734582752e-07, 3.417195974876856e-07, 3.3435396435386575e-07, 3.281884259648062e-07, 3.0074925530145467e-07, 2.8887249441502064e-07, 2.578257771704937e-07, 2.497258636669534e-07, 2.370717402325709e-07, 2.2584057794118195e-07, 2.1596248063473892e-07, 2.111696495094112e-07, 1.988029062445476e-07, 1.7839947522273193e-07, 1.71759824529917e-07, 1.654496236055381e-07, 1.606287426688576e-07, 1.4032943984189362e-07, 1.2908839107865952e-07, 1.2413573823775052e-07, 1.2064947781677486e-07, 1.1819902786343105e-07, 1.1564270446715807e-07, 1.1121059537449615e-07, 1.0901536006047947e-07, 9.462286017760077e-08, 9.083612866204975e-08, 8.434257316205383e-08, 8.108342712097707e-08, 7.790683736148944e-08, 7.590229323639954e-08, 7.033398776309576e-08, 6.845259168887684e-08, 6.77548256802894e-08, 6.636671241414596e-08, 6.04463979665865e-08, 5.7716365832405204e-08, 5.710445798975805e-08, 5.3896770815137315e-08, 5.3164635259476506e-08, 5.239471626420812e-08, 5.22799128434278e-08, 4.984690949128248e-08, 4.760952854738519e-08, 4.75791919897846e-08, 4.5168546902050814e-08, 4.472598731501665e-08, 4.403767657258985e-08, 4.06778441280067e-08, 3.9875810212145356e-08, 3.8183751464100644e-08, 3.78103706562574e-08, 3.691512615961536e-08, 3.657398380386365e-08, 3.4266923365032856e-08, 3.3572688868949196e-08, 3.254530633655531e-08, 3.1884140253094445e-08, 3.0258411482899195e-08, 2.9781379065738987e-08, 2.9029200305669387e-08, 2.8305689330808948e-08, 2.3673288996333498e-08, 2.250046216521021e-08, 2.180054484325176e-08, 2.105764773551633e-08, 2.0322637407835177e-08, 1.8858849869440273e-08, 1.7260264379773997e-08, 1.6770424800160288e-08, 1.5822016365091178e-08, 1.5338121313761508e-08], [1.0, 0.9524644689276192, 0.7189547430935229, 0.6634292837939391, 0.36023539656359516, 0.29995488941301446, 0.239317684334696, 0.2124894680852086, 0.193430726985156, 0.21803997760929386, 0.25711876177230014, 0.30275796473314875, 0.35107809329698675, 0.39979438386531035, 0.4207457091292987, 0.45349337651205174, 0.492537664857322, 0.524120612640287, 0.5593050797908187, 0.5931417460061437, 0.6256533884899257, 0.6565503916573435, 0.39893568887547404, 0.2549033236424335, 0.23544721137354901, 0.16306015232865267, 0.15264190734455813, 0.10898874280271997, 0.10478827967170086, 0.10485214735190433, 0.10868102064834581, 0.11465838973694381, 0.12267465382366458, 0.06792317820628169, 0.06937630243943912, 0.07244712500083726, 0.07657147929057428, 0.08127994654619726, 0.05816442226503452, 0.06045569728442087, 0.06341496489151256, 0.06636529973588527, 0.06939224267537998, 0.07214711571226864, 0.07553290348098136, 0.07881791028823379, 0.08205168302580267, 0.0852540503600892, 0.029236428482663317, 0.02738058368712368, 0.02613939723607604, 0.02181009017458688, 0.020922260133521522, 0.021005307044865827, 0.021409711555316152, 0.022251473550230653, 0.02309968433958514, 0.018664581866345006, 0.019153031588917475, 0.019356797666909183, 0.01550305694700512, 0.015770741768113074, 0.0158693221665572, 0.01618814877051086, 0.016652863716775757, 0.017120988875827744, 0.013371545723746478, 0.013450637807990525, 0.013531866013568634, 0.013703576981802598, 0.013725083084457305, 0.011198306947804845, 0.009874588303279544, 0.008880778127999098, 0.008764872699210459, 0.00853126605962866, 0.008451181664740244, 0.00838050899516141, 0.008178278579021666, 0.008174389161646112, 0.008135351180577453, 0.00806098837151449, 0.008124734206482053, 0.008169073945145948, 0.008209733615399546, 0.007620169231960509, 0.0073018800692692554, 0.006097175022422663, 0.005022634838155204, 0.004870524602773794, 0.0038149519679313657, 0.003619208075559899, 0.003401934162350705, 0.0031922468591349075, 0.002896201821578622, 0.0027488647510350186, 0.0025629911106118002, 0.002418796413585194, 0.0022632260567418553, 0.0022165259616901533, 0.0020705106873768033, 0.0020070063768708756, 0.0019382112170225104, 0.0018882233641561753, 0.0017889107036666665, 0.001628829190634056, 0.0015866223244027763, 0.0015756588554075113, 0.00155580231995147, 0.001559155648847389, 0.0015837658186786958, 0.001450986461602823, 0.001454588693289143, 0.0014317510199116181, 0.001450288584533011, 0.0014437880885883483, 0.001456963325469644, 0.0014753581824367412, 0.0014613439039647806, 0.0014800565177682525, 0.0015026133537585846, 0.0015268865294927987, 0.0015470263356649402, 0.0013405874541011437, 0.0013177357505628426, 0.0013143167086442688, 0.001315008139776178, 0.0011312957397561492, 0.0011135260672615324, 0.0010786779785335022, 0.0010550728935793082, 0.0010392390593145125, 0.0010241721350244747, 0.0010028414182377938, 0.0008419850666157758, 0.0008166128060093214, 0.0007937249271865355, 0.0006699078982643487, 0.0006372186256537136, 0.0006043196464021401, 0.0005726321339694076, 0.0005484608122493014, 0.00046492571158602896, 0.0003928276310740998, 0.00036880950148389434, 0.0003266771682283903, 0.00030595282458499134, 0.0002838171813155258, 0.0002623645784746254, 0.0002419281571309487, 0.00023360319313371576, 0.00022561760042460452, 0.00022531963787795876, 0.00021503839455834219, 0.0002106672243381536, 0.00020805068894601454, 0.00020639258441775932, 0.00020265066376524816, 0.0002062295845002965, 0.00020229169281122016, 0.0002034554754764443, 0.00020614954503553727, 0.00020547992304154834, 0.00020989207654580882, 0.0002147350148079434, 0.00020171750570036767, 0.00018998131331921496, 0.000186410565195874, 0.0001848577890457128, 0.00018369740905972967, 0.0001845891993169061, 0.00018322123758399042, 0.00016739826498406185, 0.00016342332112122195, 0.0001617480763926852, 0.00015836608632900453, 0.00015583830097533956, 0.00015302402527098952, 0.00015160781141003178, 0.00015006949220777976, 0.00014853606420881006, 0.00014752401022751543, 0.00013299970645503758, 0.00013100166323527595, 0.00011092189157329066, 0.00010761426462200481, 9.274590792219987e-05, 7.93559394057753e-05, 7.191899059364934e-05, 6.619027878494904e-05, 6.233816159485258e-05, 5.8694026727998176e-05, 5.4617329228095445e-05, 5.1503969985330404e-05, 4.908784130654373e-05, 4.2232974367142036e-05, 4.032598180234248e-05, 3.853735328027198e-05, 3.4429338317501853e-05, 3.2978725920320133e-05, 2.9615755084977105e-05, 2.7634017847756923e-05, 2.6993042294948967e-05, 2.6552458305037234e-05, 2.6068268338502787e-05, 2.5217838353133902e-05, 2.504824377305264e-05, 2.4324464816358644e-05, 2.3743785968845437e-05, 2.2810673165186557e-05, 2.198367880973988e-05, 2.1181145907824833e-05, 2.0104546552769842e-05, 2.022547321804036e-05, 1.9701121211598165e-05, 1.922772872184672e-05, 1.9215719925248086e-05, 1.853975119728147e-05, 1.8344746476776452e-05, 1.7340326093585572e-05, 1.6823561400850098e-05, 1.66875950903396e-05, 1.633809688458647e-05, 1.6132499505507897e-05, 1.5146927818155235e-05, 1.4984108259644968e-05, 1.3999124772123388e-05, 1.3621081333961244e-05, 1.3195180079500063e-05, 1.2222459986551855e-05, 1.1499043098632276e-05, 1.1150397370601513e-05, 1.0422005905938849e-05, 1.003973927534171e-05, 9.463576181391584e-06, 9.034739520266335e-06, 8.561977348887502e-06, 8.231676495907896e-06, 7.323421928152005e-06, 7.095123923443004e-06, 6.738790640427705e-06, 6.5434297497421035e-06, 6.370323200242733e-06, 6.189936658869154e-06, 5.982408291456734e-06, 5.8657280152660235e-06, 5.385288842490632e-06, 5.1579678623683815e-06, 4.9941689461211725e-06, 4.5776967608352544e-06, 4.403521571564297e-06, 4.321661481085234e-06, 3.921788967784303e-06, 3.647303118569724e-06, 3.550819873190404e-06, 3.4999598024677803e-06, 3.4631491961861237e-06, 3.44079608650282e-06, 3.4640833080269628e-06, 3.489422067843879e-06, 3.4766808744897574e-06, 3.4996922382763146e-06, 3.16079703960901e-06, 3.149925757602657e-06, 3.143532492860208e-06, 3.1479183605114195e-06, 2.864743537057414e-06, 2.6159450630823874e-06, 2.591048939966205e-06, 2.5741311568242003e-06, 2.5701647535808612e-06, 2.3688955834158687e-06, 2.3400365263263865e-06, 2.039546890036746e-06, 2.00552921672146e-06, 1.9335320165667297e-06, 1.7524979198981208e-06, 1.7194854080205025e-06, 1.6159665846763166e-06, 1.5822640329465318e-06, 1.5560186604733116e-06, 1.4674359642915067e-06, 1.452841501148147e-06, 1.4109289934567222e-06, 1.3584245945649638e-06, 1.2684272073226885e-06, 1.2020363258305597e-06, 1.1614934702239407e-06, 1.0764731274878268e-06, 1.0239716116579598e-06, 1.009361710084536e-06, 9.269938805719053e-07, 8.837291220769593e-07, 8.185703988292562e-07, 7.685467672440564e-07, 7.493062732851756e-07, 7.364461515615276e-07, 7.231673687841268e-07, 7.074397446322925e-07, 6.871807599590375e-07, 6.284061647903345e-07, 5.87625893385313e-07, 5.468482656897911e-07, 5.347048309361685e-07, 5.266001268957083e-07, 5.149637675261939e-07, 4.816882193327655e-07, 4.7425882700355875e-07, 4.5134204719996794e-07, 4.464746305526676e-07, 4.348483628726854e-07, 4.299803335490121e-07, 4.267413513486665e-07, 4.2309793936147683e-07, 4.2440897204958505e-07, 4.231687022615707e-07, 4.024655658770183e-07, 4.012532754738195e-07, 3.782524505107784e-07, 3.6857321934384043e-07, 3.486460558358336e-07, 3.2586666539265246e-07, 3.0536149424287277e-07, 2.9615529327265715e-07, 2.918892473288286e-07, 2.7958643651766156e-07, 2.703608406906815e-07, 2.536603999845076e-07, 2.455771110784588e-07, 2.1712639114759387e-07, 2.0503815628851072e-07, 1.8664370181508685e-07, 1.8087762309133103e-07, 1.6229757493416972e-07, 1.515781423501882e-07, 1.43166715455951e-07, 1.3222335989250407e-07, 1.1974979969592633e-07, 1.139964134771883e-07, 1.0343243383665088e-07, 1.0045247250458716e-07, 9.470711146961303e-08, 9.158290440120579e-08, 8.985100744287393e-08, 8.4239553254628e-08, 8.361278292516963e-08, 8.239521142384985e-08, 7.573351053834578e-08, 7.111476309538341e-08, 7.01963735767446e-08, 6.673935104806873e-08, 6.438215527950614e-08, 6.141157214018393e-08, 5.783198188710688e-08, 5.6970968798246845e-08, 5.632781591057986e-08, 5.513049727041089e-08, 5.3540682629078883e-08, 5.2784955848227245e-08, 5.3176500695873704e-08, 5.203203261237501e-08, 5.0768532677268525e-08, 4.847428286623156e-08, 4.87127634196707e-08, 4.858141958103733e-08, 4.90607678730522e-08, 4.396885171298314e-08, 4.2977015978206034e-08, 4.1310009924963575e-08, 4.0987800088100154e-08, 3.7656955579851095e-08, 3.731119056203774e-08, 3.5569346873311466e-08, 3.357639383559705e-08, 3.103532146458621e-08, 2.9743676196467642e-08, 2.8866973053260483e-08, 2.82388395702919e-08, 2.5623953320428395e-08, 2.4649027112245064e-08, 2.3515214058051917e-08, 2.248264455313186e-08, 2.1988444484834202e-08, 2.0928686888395102e-08, 1.9608185810415662e-08, 1.82315515840334e-08, 1.750071405068806e-08, 1.6180158314371478e-08, 1.5727224326081742e-08, 1.5258094243360318e-08, 1.501423806391443e-08, 1.4660553242364738e-08, 1.4353558048292284e-08, 1.4144315002066114e-08, 1.2744345657036402e-08, 1.2432015436191092e-08, 1.2126361595668158e-08, 1.145611137171161e-08, 1.0423183755166914e-08, 1.0012420905473713e-08, 9.650002564963296e-09], [1.0, 0.9524347281798294, 0.9070747035878195, 0.6994208472667384, 0.6499508975004225, 0.6048582709331928, 0.5641502266244871, 0.5279051079458448, 0.4961756736727286, 0.46504073333752294, 0.44338541407407833, 0.4180365096738189, 0.4003903603689614, 0.38634671778594504, 0.36402104910529764, 0.351886698020547, 0.3422896004445463, 0.3173680890390093, 0.3072582173880696, 0.29887449667683186, 0.2920131477872151, 0.28675241035264615, 0.28284458076487856, 0.2802204469886209, 0.2785407410727271, 0.23002162467258083, 0.230909669525372, 0.23341563189408918, 0.23724198097772992, 0.24209553811325996, 0.24777516051939677, 0.16121208393233943, 0.159211659935671, 0.15515051878379735, 0.154783409540302, 0.15514570716598589, 0.15623577406733286, 0.1579048901758594, 0.16004067611803316, 0.16233434388503773, 0.16507907935309404, 0.15656412172868175, 0.1576694815655104, 0.11340376258021921, 0.10307397451392686, 0.1003346764442494, 0.07549661387428235, 0.07292659869847576, 0.07104754754313308, 0.06991141741590204, 0.06927555079866618, 0.06913041326399756, 0.06953214456221533, 0.05852278674296622, 0.058431187742522865, 0.05865790686571408, 0.05223736595933374, 0.05248061215792165, 0.04092921784377961, 0.040287996516615986, 0.03980849348339894, 0.03968720470441863, 0.03568984631880661, 0.03546615981668978, 0.033502962283221555, 0.03385641394994687, 0.03430331598956312, 0.0348777037946397, 0.03494480167875378, 0.021898243577373223, 0.021410676690059145, 0.02115711407691566, 0.020996191857413197, 0.014087489437535261, 0.013917564996092214, 0.011130227647331738, 0.011282677508835312, 0.010536111120015255, 0.009571330959896655, 0.009997719458689264, 0.010611794749247595, 0.010210883544137838, 0.010822542969039376, 0.011481684150767585, 0.012180686023205224, 0.012825115532438638, 0.013488202524503811, 0.011118190812347087, 0.011405088961357593, 0.00863416017843527, 0.008635845652358847, 0.007332301780410834, 0.007245703734286429, 0.00716970078510495, 0.007143809178171239, 0.0070714769704152, 0.00704855373430617, 0.005460357575401943, 0.0052866030441210046, 0.004849005368906426, 0.0046190958023595375, 0.004495628645833801, 0.004318240391235822, 0.004153004452527513, 0.00400304113102687, 0.0039024777601161143, 0.00383779736928241, 0.0037810573226481786, 0.002944461288085311, 0.002390004883092149, 0.0022329132337165917, 0.002132913058168664, 0.002026149058583875, 0.0018356380763187058, 0.0016542591417791953, 0.00153630515484524, 0.001495415599101751, 0.001481894729851255, 0.001450779213558606, 0.0013197524522957022, 0.001330914840765701, 0.0013806433767044894, 0.0013229584612171638, 0.0012167242185780723, 0.001074789238187869, 0.0010586371740641683, 0.001081725963974212, 0.0010722164545469701, 0.0010434058594197566, 0.001048554667237979, 0.0010449375616847353, 0.001038964164963968, 0.0010517981570411696, 0.001073210114742865, 0.0010968601499442639, 0.0011193021930554184, 0.001137187475975234, 0.0011634792270101724, 0.0011841412306194499, 0.0012049595548062058, 0.0012287005529884958, 0.0012470472420493355, 0.0012621372879655461, 0.0012820325587141281, 0.0012992940868154909, 0.0013122425280126455, 0.000808622710115963, 0.0006327427705836247, 0.000599672024531533, 0.0005473013051964494, 0.0004489105309428996, 0.0003727282495993794, 0.00035095714985392673, 0.0003280974011755022, 0.00030160867185010417, 0.00027822091399034205, 0.0002684303711290415, 0.0002730236341961787, 0.0002821088028665983, 0.00029142883804025133, 0.0003080898284984096, 0.00031408903251927534, 0.00032303768924789967, 0.0003383317377333965, 0.00035439168073376045, 0.0003719162242227539, 0.00038935354174145226, 0.00040703708037681096, 0.00032274849001865275, 0.00032712873900403217, 0.00026043431035569436, 0.00020823746584963318, 0.0002050451865955276, 0.0001689517856755814, 0.0001628840721241268, 0.00015886074157336845, 0.00015452444626601688, 0.0001506432240208844, 0.00014679423517969495, 0.00014367701854531455, 0.00012081465002656922, 0.00011465581537861672, 0.00011100139469397981, 0.0001057875603383621, 0.00010134535641735471, 8.685310863958088e-05, 8.288916214835382e-05, 7.862916943229427e-05, 7.628663749735221e-05, 6.894289810076974e-05, 6.456503125956508e-05, 6.263773525516973e-05, 6.029997039806664e-05, 5.8646254066734645e-05, 5.622475179003174e-05, 5.207894381576216e-05, 5.0612661837291476e-05, 4.920436185979573e-05, 4.374424969307731e-05, 4.206186490921832e-05, 4.126853710644627e-05, 4.128119555278894e-05, 4.060904354107635e-05, 4.1162567938882816e-05, 4.166857963510926e-05, 4.1076853261699846e-05, 4.098244522673353e-05, 3.655685166819313e-05, 3.6103115460794906e-05, 3.62357256185463e-05, 3.65066796081609e-05, 2.960529654343869e-05, 2.9093417915884662e-05, 2.876397485609903e-05, 2.4256563281461608e-05, 2.3533722464411226e-05, 2.181231669692258e-05, 1.9344889124191213e-05, 1.879755342317073e-05, 1.8032121036668436e-05, 1.7305504461086186e-05, 1.6780267860738376e-05, 1.623861702297377e-05, 1.4563783453519942e-05, 1.419769019987766e-05, 1.3874022362696364e-05, 1.3551632978659411e-05, 1.3281659155029475e-05, 1.3061829278288763e-05, 1.2665433152633097e-05, 1.2484112219463727e-05, 1.1673262952614147e-05, 1.111833143043963e-05, 1.073013317704931e-05, 1.0617992226579562e-05, 9.748354697118043e-06, 9.631397353200382e-06, 9.47281389195665e-06, 9.242824393090547e-06, 8.73979217775953e-06, 8.476661846058735e-06, 7.840730783119988e-06, 7.531606908498777e-06, 7.221523532517647e-06, 7.094564314248769e-06, 6.568466050504057e-06, 6.352255655199247e-06, 6.239649255226537e-06, 6.016927477346092e-06, 5.865931639992623e-06, 5.572476823111809e-06, 5.431513118315378e-06, 5.010910814413725e-06, 4.629511484202243e-06, 4.527397698703742e-06, 4.4131553663629846e-06, 4.238424828053334e-06, 4.165815773147724e-06, 3.869866181259323e-06, 3.626822666010287e-06, 3.380274933490205e-06, 3.2127920704701035e-06, 3.110158853419655e-06, 2.947260395536933e-06, 2.7676565251259563e-06, 2.6771102288488054e-06, 2.3300006914934617e-06, 2.226721017685504e-06, 2.143238427255029e-06, 2.007394351386919e-06, 1.9278020053378585e-06, 1.8890644211479178e-06, 1.6829938905451422e-06, 1.5750582221455182e-06, 1.5071199381997723e-06, 1.4834970790190465e-06, 1.4464240547300397e-06, 1.4192935874600886e-06, 1.3983792890106298e-06, 1.3591732799767867e-06, 1.3138560566452499e-06, 1.2314502545052132e-06, 1.223379104208539e-06, 1.1712093022778418e-06, 1.1362142545892445e-06, 1.0719425210483392e-06, 1.0414408474739134e-06, 1.0023481336076002e-06, 9.62547059492409e-07, 9.4655075969152e-07, 9.321521487657768e-07, 9.179123816609366e-07, 8.761446088892053e-07, 8.557825454915905e-07, 8.492685872336546e-07, 8.195108247675378e-07, 8.163279765433963e-07, 8.088874558162197e-07, 7.625726466159005e-07, 7.314761585104805e-07, 6.911435598859773e-07, 6.796234300964073e-07, 6.670485972362801e-07, 6.169031296384366e-07, 6.023611115000825e-07, 5.655254836709456e-07, 5.411522404396552e-07, 5.225158580502042e-07, 4.894275788733429e-07, 4.772554285197514e-07, 4.5496528061093626e-07, 4.496877646788305e-07, 4.2929279994266825e-07, 3.9029393707910247e-07, 3.8456883286000463e-07, 3.7694164224026737e-07, 3.360221099032939e-07, 3.0870352086812244e-07, 2.9444314462296833e-07, 2.8337696189039016e-07, 2.637890402485481e-07, 2.581774994835866e-07, 2.2884809091557477e-07, 2.215051065852142e-07, 2.046787593391271e-07, 1.8755691749067992e-07, 1.802291173862755e-07, 1.738378337021927e-07, 1.7017023050741795e-07, 1.6600294926901373e-07, 1.6574643525600226e-07, 1.6294296260885573e-07, 1.5463907638046266e-07, 1.5401565409733018e-07, 1.54080002698913e-07, 1.4371288126807473e-07, 1.3085378044054246e-07, 1.3014187544777814e-07, 1.3006034723361526e-07, 1.2971863213968088e-07, 1.2405317515958067e-07, 1.2136606051453094e-07, 1.2160939861614513e-07, 1.124938862057667e-07, 1.0745488523634269e-07, 1.0581780949758282e-07, 9.963136380168808e-08, 9.384543620266857e-08, 8.722563631967808e-08, 8.554140025305851e-08, 7.930243770071347e-08, 7.36926492549287e-08, 6.89794287090386e-08, 6.558587728518752e-08, 6.182230005219412e-08, 5.926982204767935e-08, 5.698732254881744e-08, 5.311500816087521e-08, 4.906824324387239e-08, 4.69202933520661e-08, 4.3896619590871947e-08, 4.0425827458745774e-08, 3.790747832114887e-08, 3.417876775246588e-08, 3.3107420693066195e-08, 3.171794006927695e-08, 3.098418071126841e-08, 3.0293690572342254e-08, 2.992322327863715e-08, 2.852036575407236e-08, 2.8271619882715885e-08, 2.688050447925544e-08, 2.6860635731953805e-08, 2.6167904602025414e-08, 2.5997332725134078e-08, 2.5735885069697093e-08, 2.588507941417631e-08, 2.4269347593380936e-08, 2.356770066354074e-08, 2.2709272654076945e-08, 2.0825375842131796e-08, 2.017680589547267e-08, 1.997746653055928e-08, 1.966050646844786e-08, 1.9426015790089122e-08, 1.9231258843685193e-08, 1.905425906455504e-08, 1.8183659127975342e-08, 1.6803179303313498e-08, 1.632234794294956e-08, 1.6237789089579245e-08, 1.52564992879264e-08, 1.4498389131420105e-08, 1.4330400917590004e-08, 1.3771713164773412e-08, 1.242320944591748e-08, 1.210421093110898e-08, 1.184067849083522e-08, 1.1161294937139997e-08, 1.0878634642470135e-08, 1.053710481099475e-08], [1.0, 0.8236760522555581, 0.7709839225061411, 0.7222252970074019, 0.6772935183355645, 0.6362001005686645, 0.5875823591670215, 0.5496648246187813, 0.5239393402763357, 0.35558345364525434, 0.3323574650523979, 0.31797192228936516, 0.3129130216868009, 0.3161494445286952, 0.32610082206845836, 0.3413370941039941, 0.3604395327864884, 0.37668603898550046, 0.39970964012636345, 0.4234712146106872, 0.4477955339652384, 0.4720368416389215, 0.49616378875414274, 0.5033035395371092, 0.5236015750714088, 0.5432416574334443, 0.5621771738365253, 0.5706092731828183, 0.5868510777638978, 0.5984822087715559, 0.3965988270458107, 0.38986542365857263, 0.3806701871046989, 0.37454051694509616, 0.367063295025176, 0.24590257476766048, 0.23242847241044248, 0.2205148220166506, 0.20812915009752017, 0.19676616908531838, 0.14363325749863823, 0.13339616138930582, 0.12525801708685658, 0.11927921591868204, 0.11443578922393673, 0.11219955281242609, 0.11200422298208472, 0.08141325377942694, 0.08057518654891155, 0.08067800554434906, 0.08266343311082391, 0.060995933263123546, 0.06132690466750886, 0.04806276419877452, 0.035800916451001585, 0.034805599548248946, 0.034722522221243945, 0.03581204309589113, 0.037528045562516724, 0.03988711349012587, 0.04263831772469655, 0.045371277629889455, 0.04821431892211539, 0.05105110602497256, 0.053765524555526106, 0.05655155634792133, 0.05926732958350937, 0.04641439446462765, 0.04739228025988517, 0.03731418261475328, 0.037021147335982586, 0.036818149583163394, 0.029004645840803263, 0.02368343258063981, 0.022933440408305732, 0.017855213949393163, 0.01592985638951374, 0.015262391736274377, 0.014979178118322979, 0.014879778341021997, 0.014815133487753469, 0.014921549554942628, 0.013897855968662888, 0.013200986686238902, 0.01336483891375935, 0.013658795950732085, 0.013682146761529096, 0.013932367803422977, 0.014334246184105927, 0.011961044831733275, 0.011988646115335153, 0.010139758684234513, 0.010085486910913686, 0.010011550050014742, 0.010022200526237235, 0.009890092306562487, 0.009870303514617615, 0.009882651106756627, 0.009913178242380218, 0.007375261197250197, 0.006007983822721349, 0.005103847200035002, 0.004836412813743598, 0.004658012953255684, 0.004522246264665234, 0.004389907073133028, 0.004240374688135846, 0.004130517123632956, 0.004086322024799794, 0.00404710626160949, 0.00405095195526848, 0.0035082967761059, 0.0034718673884285775, 0.0033635902661714413, 0.003245842052855285, 0.003185538285237595, 0.0032001067261997183, 0.0032037598412802126, 0.0032429702732985257, 0.003106353223882442, 0.002993848303370745, 0.0030024846383607993, 0.00277667410600271, 0.0027762964461065546, 0.0027084023010934427, 0.0026169340989909114, 0.002408362317747962, 0.002113880654091908, 0.002052882558377537, 0.0018293346612102005, 0.001689658546972721, 0.0015541776531788004, 0.0014809891765043314, 0.0014314788626897397, 0.0013400420052694267, 0.001306441052402334, 0.0012444160326180753, 0.00119487912652903, 0.0011693386853416923, 0.0011257869154079824, 0.0010753701130708747, 0.0010297959456975255, 0.0010036030962666113, 0.000966470217327387, 0.0009476624597813815, 0.0009089551897858827, 0.0008530344947807072, 0.0008129367521229115, 0.0007868315455211418, 0.0007575146120250126, 0.000730135964580067, 0.000717370643793618, 0.0007035919797404429, 0.0006554572110414223, 0.0006313231055785698, 0.0006083736705058148, 0.0005734106383883883, 0.0005621492906911245, 0.0005536682637513025, 0.0005380135741741123, 0.0005284437529639053, 0.0005188056223146305, 0.000511108215492853, 0.0004969011039439689, 0.0004804430675699344, 0.0004781263148253509, 0.0004727684609360944, 0.0004656300213910602, 0.00046162309571831395, 0.00043873391509879407, 0.0004235570518036839, 0.00041749154755380024, 0.0004031236706867444, 0.0003884546972657766, 0.0003510701262403878, 0.0003337287585528532, 0.0003225242817999018, 0.0003156102808938157, 0.0003069033893759734, 0.00029922226838576893, 0.0002691000446374788, 0.0002477744542679229, 0.0002364237487501196, 0.00022937085759482074, 0.0002214275338203072, 0.00021574024112071513, 0.00020835695247459925, 0.0001994517466283343, 0.0001932068316945433, 0.00017944085352409873, 0.00017098371564899898, 0.00016025663947741243, 0.00015614764193485662, 0.00015048287429469026, 0.00014554285551975332, 0.00013840604016125756, 0.0001341194430230921, 0.00012865668871650591, 0.0001242442609797493, 0.00012216770013507157, 0.00011976011973294859, 0.00011881886364046853, 0.00010945416761081313, 0.0001065569756344254, 0.00010508939210788961, 0.0001029078958479605, 0.00010034187594207391, 9.866700920484795e-05, 9.689868727122739e-05, 9.537900803324289e-05, 8.592052040765633e-05, 8.502492920457642e-05, 8.336855861453585e-05, 8.096462199234959e-05, 7.966153848210176e-05, 7.88712862804379e-05, 7.789787400221253e-05, 7.683873399222338e-05, 7.631088797711379e-05, 7.572980002729587e-05, 6.856116312686878e-05, 6.712357130491013e-05, 6.452249457248526e-05, 5.863026569173007e-05, 5.366401388113359e-05, 4.997325591001839e-05, 4.7498112105200724e-05, 4.43795664294341e-05, 4.189167848480892e-05, 4.023320188562433e-05, 3.912965120834986e-05, 3.7403393902956504e-05, 3.638147684385371e-05, 3.5419028394235254e-05, 3.436610735552289e-05, 3.234447874736497e-05, 3.193622453718989e-05, 3.1544927198987945e-05, 3.1060018540390297e-05, 3.1030027999968446e-05, 3.019994161503774e-05, 2.911725462117036e-05, 2.838802478004891e-05, 2.822601223797335e-05, 2.7589454051476423e-05, 2.7409265983623752e-05, 2.6890705468681944e-05, 2.661020741731208e-05, 2.5872442384544347e-05, 2.5444119501336573e-05, 2.4481886645867595e-05, 2.2292070512983808e-05, 2.1948788241724917e-05, 2.1532846953163005e-05, 1.896710566188763e-05, 1.862552036642339e-05, 1.760831962398422e-05, 1.695549190698968e-05, 1.6305572602579332e-05, 1.5607360898521623e-05, 1.5120793596898462e-05, 1.4850748777811463e-05, 1.324703888905329e-05, 1.2899581267613459e-05, 1.261950672763977e-05, 1.2051242604720327e-05, 1.1727708436253992e-05, 1.1462469687337027e-05, 1.1205736948072037e-05, 1.096303162241532e-05, 1.0786834290304018e-05, 1.06079190824953e-05, 1.0385275160002635e-05, 1.015479359104265e-05, 9.950819769565021e-06, 9.777297930099456e-06, 9.639043431223963e-06, 8.785558572379703e-06, 7.738972288619516e-06, 7.146656931426757e-06, 6.88684032369284e-06, 6.686801984919821e-06, 5.8589447787234995e-06, 5.657594112647337e-06, 5.3223474687195414e-06, 5.16434745458854e-06, 5.06659478536814e-06, 4.8873533023977915e-06, 4.610866039569201e-06, 4.583517347483583e-06, 4.42201033439366e-06, 4.149478700153263e-06, 4.094622147869767e-06, 3.961307718697347e-06, 3.7009830047673746e-06, 3.5721981691017967e-06, 3.541661903955816e-06, 3.2063090893196274e-06, 3.1689585117677117e-06, 3.1396317763816274e-06, 3.126499580300786e-06, 3.095962763673455e-06, 3.081243641302504e-06, 3.0922294421255312e-06, 2.8726882425198236e-06, 2.7840733976128437e-06, 2.7699546213484204e-06, 2.6873937365640964e-06, 2.6700569899017235e-06, 2.634578561569863e-06, 2.4206218446730386e-06, 2.1872486064863823e-06, 2.0906538350589265e-06, 2.038820336093987e-06, 1.958024419699454e-06, 1.8055916181218038e-06, 1.7549504303628089e-06, 1.6987264056170486e-06, 1.6285933243459512e-06, 1.5416794609104294e-06, 1.4809717151554086e-06, 1.4314103673892567e-06, 1.3695142906445967e-06, 1.2469434947092161e-06, 1.201026703646047e-06, 1.1080619548430829e-06, 1.0531185296344579e-06, 1.0157392673538475e-06, 9.792380654909426e-07, 9.349333325646185e-07, 9.099667301238113e-07, 8.555345956668609e-07, 8.015515910321271e-07, 7.804678873169839e-07, 7.474082713987617e-07, 7.180392217645133e-07, 7.031231347247091e-07, 6.925225203758983e-07, 6.798854106847561e-07, 6.378455414884067e-07, 6.281898699623807e-07, 6.127925752664155e-07, 5.82366705303487e-07, 5.615393425339764e-07, 5.508852474712789e-07, 5.397249178256551e-07, 5.27994132162539e-07, 4.99951134770173e-07, 4.873486602734804e-07, 4.728198661145407e-07, 4.643258832572392e-07, 4.5657605675610795e-07, 4.4884619299614135e-07, 4.439998179673643e-07, 4.310705124848593e-07, 3.710562857176714e-07, 3.311990793341336e-07, 3.138676616650123e-07, 3.038340369858605e-07, 2.8177193398832957e-07, 2.745375089926152e-07, 2.662211724034299e-07, 2.5845605607820114e-07, 2.46522492258332e-07, 2.407303054639287e-07, 2.3235738816496522e-07, 2.2820170973715882e-07, 2.1019468983298813e-07, 1.9734640531668125e-07, 1.9365025843817642e-07, 1.8868018104379874e-07, 1.8507722024354557e-07, 1.8292141453059996e-07, 1.810238041101543e-07, 1.8041790928007653e-07, 1.690085543705883e-07, 1.671773833744218e-07, 1.6096117275368703e-07, 1.6012052239121683e-07, 1.555402571215675e-07, 1.315748687524512e-07, 1.28424506571172e-07, 1.2581667091146385e-07, 1.207201213394672e-07, 1.1540827381628005e-07, 1.0422496379794434e-07, 9.551979416170301e-08, 9.214047195692907e-08, 8.95191669905121e-08, 8.030858363305984e-08, 7.040983821304189e-08, 6.554654268689764e-08, 6.236383048662996e-08, 5.8544079225711854e-08, 5.614677638793572e-08, 5.3582178033938486e-08, 5.1061552533354485e-08, 4.877665761464616e-08, 4.542683116917287e-08, 4.414524724672607e-08, 4.215674470591737e-08]]]}

==> Fig/scalarcom_ct/traj.json <==
{"full": [[0.0, 0.1482436351917499, 0.2964872703834998, 0.44473090557524975, 0.5929745407669996, 0.7412181759587496, 0.8894618111504995, 1.0377054463422495, 1.1859490815339992, 1.3341927167257492, 1.4824363519174992, 1.630679987109249, 1.778923622300999, 1.927167257492749, 2.075410892684499, 2.2236545278762487, 2.3718981630679985, 2.5201417982597487, 2.6683854334514985, 2.8166290686432482, 2.9648727038349985, 3.1131163390267482, 3.261359974218498, 3.409603609410248, 3.557847244601998, 3.7060908797937477, 3.854334514985498, 4.002578150177248, 4.150821785368998, 4.299065420560748, 4.4473090557524975, 4.595552690944247, 4.743796326135997, 4.892039961327748, 5.040283596519497, 5.188527231711247, 5.336770866902997, 5.485014502094747, 5.6332581372864965, 5.781501772478247, 5.929745407669997, 6.077989042861747, 6.2262326780534964, 6.374476313245246, 6.522719948436996, 6.670963583628747, 6.819207218820496, 6.967450854012246, 7.115694489203996, 7.263938124395746, 7.4121817595874955, 7.560425394779246, 7.708669029970996, 7.856912665162746, 8.005156300354496, 8.153399935546245, 8.301643570737996, 8.449887205929745, 8.598130841121495, 8.746374476313244, 8.894618111504995, 9.042861746696746, 9.191105381888494, 9.339349017080245, 9.487592652271994, 9.635836287463745, 9.784079922655495, 9.932323557847244, 10.080567193038995, 10.228810828230744, 10.377054463422494, 10.525298098614243, 10.673541733805994, 10.821785368997745, 10.970029004189493, 11.118272639381244, 11.266516274572993, 11.414759909764744, 11.563003544956494, 11.711247180148243, 11.859490815339994, 12.007734450531743, 12.155978085723493, 12.304221720915242, 12.452465356106993, 12.600708991298744, 12.748952626490492, 12.897196261682243, 13.045439896873992, 13.193683532065743, 13.341927167257493, 13.490170802449242, 13.638414437640993, 13.786658072832742, 13.934901708024492, 14.083145343216241, 14.231388978407992, 14.379632613599743, 14.527876248791491, 14.676119883983242, 14.824363519174991, 14.972607154366742, 15.120850789558492, 15.269094424750241, 15.417338059941992, 15.56558169513374, 15.713825330325491, 15.86206896551724, 16.010312600708993, 16.15855623590074, 16.30679987109249, 16.45504350628424, 16.60328714147599, 16.75153077666774, 16.89977441185949, 17.04801804705124, 17.19626168224299, 17.34450531743474, 17.49274895262649, 17.64099258781824, 17.78923622300999, 17.93747985820174, 18.08572349339349, 18.23396712858524, 18.38221076377699, 18.53045439896874, 18.67869803416049, 18.82694166935224, 18.975185304543988, 19.12342893973574, 19.27167257492749, 19.41991621011924, 19.56815984531099, 19.716403480502738, 19.86464711569449, 20.01289075088624, 20.16113438607799, 20.30937802126974, 20.457621656461487, 20.605865291653238, 20.75410892684499, 20.90235256203674, 21.050596197228487, 21.198839832420237, 21.347083467611988, 21.49532710280374, 21.64357073799549, 21.791814373187236, 21.940058008378987, 22.088301643570738, 22.236545278762488, 22.38478891395424, 22.533032549145986, 22.681276184337737, 22.829519819529487, 22.977763454721238, 23.12600708991299, 23.274250725104736, 23.422494360296486, 23.570737995488237, 23.718981630679988, 23.86722526587174, 24.015468901063485, 24.163712536255236, 24.311956171446987, 24.460199806638737, 24.608443441830484, 24.756687077022235, 24.904930712213986, 25.053174347405736, 25.201417982597487, 25.349661617789234, 25.497905252980985, 25.646148888172736, 25.794392523364486, 25.942636158556237, 26.090879793747984, 26.239123428939735, 26.387367064131485, 26.535610699323236, 26.683854334514987, 26.832097969706734, 26.980341604898484, 27.128585240090235, 27.276828875281986, 27.425072510473736, 27.573316145665483, 27.721559780857234, 27.869803416048985, 28.018047051240735, 28.166290686432482, 28.314534321624233, 28.462777956815984, 28.611021592007734, 28.759265227199485, 28.907508862391232, 29.055752497582983, 29.203996132774733, 29.352239767966484, 29.500483403158235, 29.648727038349982, 29.796970673541733, 29.945214308733483, 30.093457943925234, 30.241701579116985, 30.38994521430873, 30.538188849500482, 30.686432484692233, 30.834676119883984, 30.982919755075734, 31.13116339026748, 31.279407025459232, 31.427650660650983, 31.575894295842733, 31.72413793103448, 31.87238156622623, 32.020625201417985, 32.16886883660973, 32.31711247180148, 32.465356106993234, 32.61359974218498, 32.761843377376735, 32.91008701256848, 33.05833064776023, 33.20657428295198, 33.35481791814373, 33.50306155333548, 33.65130518852723, 33.79954882371898, 33.94779245891073, 34.09603609410248, 34.24427972929423, 34.39252336448598, 34.54076699967773, 34.68901063486948, 34.83725427006123, 34.98549790525298, 35.13374154044473, 35.28198517563648, 35.43022881082823, 35.57847244601998, 35.72671608121173, 35.87495971640348, 36.02320335159523, 36.17144698678698, 36.31969062197873, 36.46793425717048, 36.61617789236223, 36.76442152755398, 36.91266516274573, 37.06090879793748, 37.209152433129226, 37.35739606832098, 37.50563970351273, 37.65388333870448, 37.80212697389623, 37.950370609087976, 38.09861424427973, 38.24685787947148, 38.39510151466323, 38.54334514985498, 38.691588785046726, 38.83983242023848, 38.98807605543023, 39.13631969062198, 39.28456332581373, 39.432806961005475, 39.58105059619723, 39.72929423138898, 39.87753786658073, 40.02578150177248, 40.174025136964225, 40.32226877215598, 40.47051240734773, 40.61875604253948, 40.76699967773123, 40.915243312922975, 41.06348694811473, 41.211730583306476, 41.35997421849822, 41.50821785368998, 41.656461488881725, 41.80470512407348, 41.952948759265226, 42.10119239445697, 42.24943602964873, 42.397679664840474, 42.54592330003223, 42.694166935223976, 42.84241057041572, 42.99065420560748, 43.138897840799224, 43.28714147599098, 43.435385111182725, 43.58362874637447, 43.73187238156623, 43.880116016757974, 44.02835965194973, 44.176603287141475, 44.32484692233322, 44.473090557524976, 44.62133419271672, 44.76957782790848, 44.917821463100225, 45.06606509829197, 45.214308733483726, 45.36255236867547, 45.51079600386723, 45.659039639058975, 45.80728327425072, 45.955526909442476, 46.10377054463422, 46.25201417982598, 46.400257815017724, 46.54850145020947, 46.696745085401226, 46.84498872059297, 46.99323235578473, 47.141475990976474, 47.28971962616822, 47.437963261359975, 47.58620689655172, 47.73445053174348, 47.882694166935224, 48.03093780212697, 48.179181437318725, 48.32742507251047, 48.47566870770222, 48.62391234289397, 48.77215597808572, 48.920399613277475, 49.06864324846922, 49.21688688366097, 49.36513051885272, 49.51337415404447, 49.661617789236224, 49.80986142442797, 49.95810505961972, 50.10634869481147, 50.25459233000322, 50.402835965194974, 50.55107960038672, 50.69932323557847, 50.84756687077022, 50.99581050596197, 51.144054141153724, 51.29229777634547, 51.44054141153722, 51.58878504672897, 51.73702868192072, 51.885272317112474, 52.03351595230422, 52.18175958749597, 52.33000322268772, 52.47824685787947, 52.62649049307122, 52.77473412826297, 52.92297776345472, 53.07122139864647, 53.21946503383822, 53.36770866902997, 53.51595230422172, 53.66419593941347, 53.81243957460522, 53.96068320979697, 54.10892684498872, 54.25717048018047, 54.40541411537222, 54.55365775056397, 54.70190138575572, 54.85014502094747, 54.99838865613922, 55.14663229133097, 55.29487592652272, 55.44311956171447, 55.591363196906215, 55.73960683209797, 55.88785046728972, 56.03609410248147, 56.18433773767322, 56.332581372864965, 56.48082500805672, 56.629068643248466, 56.77731227844022, 56.92555591363197, 57.073799548823715, 57.22204318401547, 57.370286819207216, 57.51853045439897, 57.66677408959072, 57.815017724782464, 57.96326135997422, 58.111504995165966, 58.25974863035772, 58.40799226554947, 58.556235900741214, 58.70447953593297, 58.852723171124715, 59.00096680631647, 59.14921044150822, 59.297454076699964, 59.44569771189172, 59.593941347083465, 59.74218498227522, 59.890428617466966], [1.0, 0.8504966975973117, 0.7141183321606698, 0.5915080546370314, 0.4831667144402373, 0.3895957172519538, 0.3114747476282952, 0.24981847237902113, 0.20586399190910906, 0.1801357611866183, 0.17070399551651927, 0.1727619527791669, 0.18079056519192133, 0.19065518022712621, 0.19995488626078173, 0.20751759061450922, 0.21288650904453268, 0.21598970469512146, 0.2169524556184536, 0.2159938496129657, 0.21336977552040684, 0.20934141962594055, 0.20415809509479144, 0.19804835899648204, 0.19121604361064862, 0.18383924442533336, 0.17607108030596355, 0.16804148039616432, 0.159859513601756, 0.1516159402051365, 0.14338577314469422, 0.13523071106542342, 0.1272013585378564, 0.11933918765515007, 0.11167822352579836, 0.10424645644868538, 0.09706699745516557, 0.09015900267001468, 0.08353839657968999, 0.07721842564538466, 0.0712100724742362, 0.06552235755465412, 0.060162550836692544, 0.05513630955095598, 0.05044775190193791, 0.046099468979766266, 0.042092469983951136, 0.038426049768512736, 0.0350975648621999, 0.032102107779663, 0.02943208386581712, 0.027076723713595003, 0.025021606745242567, 0.0232483180923559, 0.021734389946441, 0.020453662662488842, 0.019377123960128393, 0.01847416144110548, 0.01771404265669191, 0.017067374153680013, 0.016507312898239923, 0.01601039135971347, 0.0155569248496206, 0.015131054368166684, 0.014720521824536724, 0.01431628107402948, 0.013912032211484338, 0.013503742206159887, 0.013089191494043412, 0.01266756767662106, 0.012239114750273616, 0.011804838438102816, 0.011366263890541935, 0.010925240042681283, 0.010483784337119858, 0.01004396170937368, 0.009607792290534527, 0.009177182974865961, 0.008753878700136986, 0.008339429932042505, 0.007935173404685546, 0.007542223640928617, 0.007161473164169559, 0.00679359962648683, 0.006439078328892789, 0.006098198809885844, 0.005771084340531452, 0.005457713299021605, 0.005157941514914692, 0.004871524781266103, 0.0045981408378705495, 0.0043374102348628435, 0.004088915594659635, 0.0038522189011782094, 0.003626876556122447, 0.0034124520492846582, 0.003208526189057963, 0.0030147049265101815, 0.002830624877876172, 0.002655956703656941, 0.0024904065364290844, 0.0023337156640983437, 0.002185658672180792, 0.0020460402306331353, 0.001914690682079317, 0.0017914605549172243, 0.0016762140945810024, 0.0015688218891942662, 0.0014691526740035555, 0.0013770644452218664, 0.00129239510910692, 0.0012149530398769478, 0.0011445081095615554, 0.001080783951540573, 0.0010234523704914272, 0.000972130841570428, 0.0009263838837509007, 0.0008857287182116921, 0.0008496450726409963, 0.0008175883799277012, 0.0007890051010661855, 0.0007633486173274537, 0.0007400941534011835, 0.0007187514827551447, 0.0006988746247820745, 0.0006800682395198239, 0.0006619908506709053, 0.0006443553207583102, 0.0006269271527456554, 0.0006095212238555512, 0.0005919975079389323, 0.0005742562504559836, 0.000556232954317185, 0.0005378934343252328, 0.0005192291124147178, 0.000500252658484382, 0.00048099403167578146, 0.00046149694192942637, 0.00044181572842811375, 0.000422012637136425, 0.00040215547153861703, 0.00038231558687581985, 0.00036256619720205225, 0.00034298096534899394, 0.0003236328476649622, 0.00030459316765818126, 0.00028593089506503646, 0.00026771210910289157, 0.0002499996265006923, 0.00023285277603951593, 0.0002163273013861117, 0.00020047537239029894, 0.00018534568089553641, 0.00017098358928215293, 0.00015743128685512825, 0.00014472788904570843, 0.00013290938593356322, 0.00012200831061071902, 0.00011205296043153017, 0.00010306598140930821, 9.506214939466678e-05, 8.804529747810832e-05, 8.200459080503687e-05, 7.691073286634035e-05, 7.271308682566566e-05, 6.933887154595401e-05, 6.669529386236939e-05, 6.467467628150085e-05, 6.316166429907885e-05, 6.20409674239292e-05, 6.120411258333417e-05, 6.055425166295683e-05, 6.0008783396326195e-05, 5.950009004029726e-05, 5.8974933797567775e-05, 5.839306452403049e-05, 5.772547468154457e-05, 5.6952593286200366e-05, 5.606258699766275e-05, 5.504984854118882e-05, 5.391369769448037e-05, 5.265728956350397e-05, 5.1286710275967975e-05, 4.9810235014039566e-05, 4.8237723138083105e-05, 4.658012737048279e-05, 4.484909711573498e-05, 4.305665920820555e-05, 4.121496233686413e-05, 3.933607395951166e-05, 3.7431820667196514e-05, 3.55136647262684e-05, 3.359261096520341e-05, 3.167913934351693e-05, 2.9783159493580424e-05, 2.7913984307475627e-05, 2.60803202842037e-05, 2.429027287950771e-05, 2.2551365517401704e-05, 2.0870571212901024e-05, 1.92543558680917e-05, 1.770873213133465e-05, 1.6239322055600597e-05, 1.4851425324140374e-05, 1.3550087009375115e-05, 1.2340153965634532e-05, 1.12263012119196e-05, 1.0212998634721886e-05, 9.304375342823892e-06, 8.503929529977495e-06, 7.814038442125053e-06, 7.235265688064479e-06, 6.765556716583456e-06, 6.399539871739361e-06, 6.128233793777302e-06, 5.939398499780638e-06, 5.818533293851606e-06, 5.750249793800674e-06, 5.719621804925212e-06, 5.7131999494391835e-06, 5.719575863652678e-06, 5.7295483675414935e-06, 5.736019450656771e-06, 5.733747455397667e-06, 5.719050291691783e-06, 5.689513568324539e-06, 5.643729984728418e-06, 5.581078772036399e-06, 5.501544749018319e-06, 5.405572527996836e-06, 5.293950206800427e-06, 5.1677170435324404e-06, 5.028090315825908e-06, 4.876407405986563e-06, 4.714079944648862e-06, 4.542557521795798e-06, 4.363299023575346e-06, 4.177750087743825e-06, 3.987325508896446e-06, 3.7933956864406877e-06, 3.5972764107327064e-06, 3.4002214402319705e-06, 3.203417446239817e-06, 3.007981000668945e-06, 2.8149573630464807e-06, 2.6253208907023117e-06, 2.4399769541870003e-06, 2.2597652898990587e-06, 2.0854647625728717e-06, 1.917799536004255e-06, 1.7574466477691447e-06, 1.605044925322896e-06, 1.4612050157118587e-06, 1.3265199399408123e-06, 1.2015748836218424e-06, 1.086953703163653e-06, 9.832376797788006e-07, 8.90989458443369e-07, 8.107127335255587e-07, 7.427785975562589e-07, 6.873169776017055e-07, 6.440899388131304e-07, 6.123884353708966e-07, 5.910067546780509e-07, 5.783276851204292e-07, 5.725001221965771e-07, 5.716468779327227e-07, 5.740373981114558e-07, 5.781917663872907e-07, 5.829177865518179e-07, 5.873015632554115e-07, 5.906738477081382e-07, 5.925683096357007e-07, 5.926808740231764e-07, 5.908341557133575e-07, 5.869480788983366e-07, 5.810163559817283e-07, 5.730879701328416e-07, 5.63252712702328e-07, 5.51629917402151e-07, 5.38359680901221e-07, 5.235960078095235e-07, 5.075014460505622e-07, 4.902428815698846e-07, 4.7198824124139164e-07, 4.5290391352116015e-07, 4.3315274219804925e-07, 4.1289248294940963e-07, 3.92274638276285e-07, 3.714436060559923e-07, 3.505360919945602e-07, 3.2968074807973014e-07, 3.089980085613852e-07, 2.886001028693484e-07, 2.6859123157923746e-07, 2.490678975361329e-07, 2.301193895652336e-07, 2.1182842061243867e-07, 1.9427192489840462e-07, 1.7752201769989385e-07, 1.6164711278718038e-07, 1.4671316867840084e-07, 1.327849825484449e-07, 1.19927348234422e-07, 1.082057140336519e-07, 9.768569348538042e-08, 8.843042381670375e-08, 8.049450203145921e-08, 7.391349497513838e-08, 6.868947647860273e-08, 6.477595347169227e-08, 6.206855951459442e-08, 6.040788256096106e-08, 5.9595814575060654e-08, 5.941982048968192e-08, 5.96762815265679e-08, 6.01865579961896e-08, 6.080431330539262e-08, 6.141607379222215e-08, 6.193793674021986e-08, 6.231076720679572e-08, 6.249528407548498e-08, 6.246768787545382e-08, 6.221603459821686e-08, 6.173733970118513e-08, 6.10353109592737e-08, 6.011859028220851e-08, 5.899939450440754e-08, 5.7692464050887536e-08, 5.621424774330394e-08, 5.45822687858446e-08, 5.2814630346978154e-08, 5.092962948146655e-08, 4.894545588226082e-08, 4.687995776642709e-08, 4.4750461496796747e-08, 4.2573634733519644e-08, 4.0365385363073e-08, 3.814079022723123e-08, 3.5914049122762615e-08, 3.3698460650748477e-08, 3.150641741770289e-08, 2.9349418888071357e-08, 2.7238100898927795e-08, 2.5182281573612075e-08, 2.3191024003658676e-08, 2.127271677613561e-08, 1.9435173938148504e-08, 1.7685756236568916e-08, 1.603151483697922e-08, 1.4479356267183255e-08, 1.3036220888598918e-08, 1.1709253494902786e-08, 1.0505918023639203e-08, 9.433963682982177e-09, 8.50108842623569e-09, 7.714095270301547e-09, 7.077378058908715e-09, 6.590831917904464e-09, 6.247794653062902e-09, 6.034079758558819e-09, 5.928958381528049e-09, 5.907928671326447e-09, 5.9460949145286685e-09, 6.020879458164393e-09, 6.1134872750179714e-09, 6.209258717947677e-09, 6.2973432706827805e-09, 6.37008773735115e-09, 6.422381845355561e-09, 6.451074152707363e-09, 6.4544931257357365e-09, 6.43207117317291e-09, 6.3840558724886916e-09, 6.31129024722022e-09, 6.21504593771385e-09, 6.096896261593148e-09, 5.958619214364844e-09, 5.802122969025791e-09, 5.629388391726879e-09, 5.442424520911845e-09, 5.243234050398125e-09, 5.033786591926438e-09, 4.81599809404373e-09, 4.591715188003817e-09, 4.362703520394483e-09, 4.130639377140854e-09, 3.89710407354325e-09, 3.663580688207127e-09, 3.431452867455627e-09, 3.2020054727943684e-09, 2.976426956761135e-09, 2.7558134287150585e-09, 2.541174427537387e-09, 2.3334405369276354e-09, 2.1334730795680803e-09, 1.9420762037978356e-09, 1.7600118093181968e-09, 1.5880177437854592e-09, 1.426829579112623e-09, 1.2772055873348172e-09, 1.1399529118755354e-09, 1.015949242523124e-09, 9.061473123591593e-10, 8.115386876039773e-10]], "R0.005": [[0.0, 0.15, 0.3, 0.45, 0.6, 0.75, 0.9, 1.05, 1.2, 1.35, 1.5, 1.6500000000000001, 1.8, 1.95, 2.1, 2.25, 2.4, 2.5500000000000003, 2.7, 2.85, 3.0, 3.15, 3.3000000000000003, 3.45, 3.6, 3.75, 3.9, 4.05, 4.2, 4.3500000000000005, 4.5, 4.65, 4.8, 4.95, 5.1000000000000005, 5.25, 5.4, 5.55, 5.7, 5.8500000000000005, 6.0, 6.15, 6.3, 6.45, 6.6000000000000005, 6.75, 6.9, 7.05, 7.2, 7.3500000000000005, 7.5, 7.65, 7.8, 7.95, 8.1, 8.25, 8.4, 8.55, 8.700000000000001, 8.85, 9.0, 9.15, 9.3, 9.450000000000001, 9.6, 9.75, 9.9, 10.05, 10.200000000000001, 10.35, 10.5, 10.65, 10.8, 10.950000000000001, 11.1, 11.25, 11.4, 11.55, 11.700000000000001, 11.85, 12.0, 12.15, 12.3, 12.450000000000001, 12.6, 12.75, 12.9, 13.05, 13.200000000000001, 13.35, 13.5, 13.65, 13.8, 13.950000000000001, 14.1, 14.25, 14.4, 14.55, 14.700000000000001, 14.85, 15.0, 15.15, 15.3, 15.450000000000001, 15.6, 15.75, 15.9, 16.05, 16.2, 16.35, 16.5, 16.65, 16.8, 16.95, 17.1, 17.25, 17.400000000000002, 17.55, 17.7, 17.85, 18.0, 18.150000000000002, 18.3, 18.45, 18.6, 18.75, 18.900000000000002, 19.05, 19.2, 19.35, 19.5, 19.650000000000002, 19.8, 19.95, 20.1, 20.25, 20.400000000000002, 20.55, 20.7, 20.85, 21.0, 21.150000000000002, 21.3, 21.45, 21.6, 21.75, 21.900000000000002, 22.05, 22.2, 22.35, 22.5, 22.650000000000002, 22.8, 22.95, 23.1, 23.25, 23.400000000000002, 23.55, 23.7, 23.85, 24.0, 24.150000000000002, 24.3, 24.45, 24.6, 24.75, 24.900000000000002, 25.05, 25.2, 25.35, 25.5, 25.650000000000002, 25.8, 25.95, 26.1, 26.25, 26.400000000000002, 26.55, 26.7, 26.85, 27.0, 27.150000000000002, 27.3, 27.45, 27.6, 27.75, 27.900000000000002, 28.05, 28.2, 28.35, 28.5, 28.650000000000002, 28.8, 28.95, 29.1, 29.25, 29.400000000000002, 29.55, 29.7, 29.85, 30.0, 30.150000000000002, 30.3, 30.45, 30.6, 30.75, 30.900000000000002, 31.05, 31.2, 31.35, 31.5, 31.650000000000002, 31.8, 31.95, 32.1, 32.25, 32.4, 32.55, 32.7, 32.85, 33.0, 33.15, 33.3, 33.45, 33.6, 33.75, 33.9, 34.05, 34.2, 34.35, 34.5, 34.65, 34.800000000000004, 34.95, 35.1, 35.25, 35.4, 35.550000000000004, 35.7, 35.85, 36.0, 36.15, 36.300000000000004, 36.45, 36.6, 36.75, 36.9, 37.050000000000004, 37.2, 37.35, 37.5, 37.65, 37.800000000000004, 37.95, 38.1, 38.25, 38.4, 38.550000000000004, 38.7, 38.85, 39.0, 39.15, 39.300000000000004, 39.45, 39.6, 39.75, 39.9, 40.050000000000004, 40.2, 40.35, 40.5, 40.65, 40.800000000000004, 40.95, 41.1, 41.25, 41.4, 41.550000000000004, 41.7, 41.85, 42.0, 42.15, 42.300000000000004, 42.45, 42.6, 42.75, 42.9, 43.050000000000004, 43.2, 43.35, 43.5, 43.65, 43.800000000000004, 43.95, 44.1, 44.25, 44.4, 44.550000000000004, 44.7, 44.85, 45.0, 45.15, 45.300000000000004, 45.45, 45.6, 45.75, 45.9, 46.050000000000004, 46.2, 46.35, 46.5, 46.65, 46.800000000000004, 46.95, 47.1, 47.25, 47.4, 47.550000000000004, 47.7, 47.85, 48.0, 48.15, 48.300000000000004, 48.45, 48.6, 48.75, 48.9, 49.050000000000004, 49.2, 49.35, 49.5, 49.65, 49.800000000000004, 49.95, 50.1, 50.25, 50.4, 50.550000000000004, 50.7, 50.85, 51.0, 51.15, 51.300000000000004, 51.45, 51.6, 51.75, 51.9, 52.050000000000004, 52.2, 52.35, 52.5, 52.65, 52.800000000000004, 52.95, 53.1, 53.25, 53.4, 53.550000000000004, 53.7, 53.85, 54.0, 54.15, 54.300000000000004, 54.45, 54.6, 54.75, 54.9, 55.050000000000004, 55.2, 55.35, 55.5, 55.65, 55.800000000000004, 55.95, 56.1, 56.25, 56.4, 56.550000000000004, 56.7, 56.85, 57.0, 57.15, 57.300000000000004, 57.45, 57.6, 57.75, 57.9, 58.050000000000004, 58.2, 58.35, 58.5, 58.65, 58.800000000000004, 58.95, 59.1, 59.25, 59.4, 59.550000000000004, 59.7, 59.85, 60.0], [1.0, 0.8727605667820381, 0.7555303448252282, 0.6506063571637417, 0.5552656031310842, 0.4692318349955222, 0.39650246499408437, 0.33741039378588455, 0.28905007153210166, 0.2535623181482195, 0.23189099586537096, 0.22218082028860087, 0.2223132005402608, 0.22654167001703515, 0.23393311248544976, 0.24060195060343284, 0.24613220312714007, 0.24631849735814726, 0.24899626537354475, 0.2476015377954063, 0.24761467895330966, 0.2436987067285056, 0.2387059405986122, 0.23230981212272794, 0.22528491455119082, 0.21610985475501646, 0.20813331663375942, 0.1997499331316462, 0.19021424950646193, 0.18105858105281009, 0.17347425623956003, 0.16429244034045065, 0.15569402728225665, 0.14654649770136294, 0.13836684910401761, 0.1300409692629393, 0.12176677586650411, 0.11466467208914619, 0.10733213652676737, 0.10120134440173595, 0.09409822594836462, 0.08715805059639256, 0.08103517464261681, 0.07459681403325957, 0.06926130251086585, 0.06428362540945973, 0.05977682077483862, 0.05529331731819912, 0.05157043418344478, 0.04788371601462743, 0.04439094904521409, 0.04133431197348191, 0.038192944940835284, 0.035764485602475214, 0.0333343925300318, 0.031286605270619605, 0.02956348372337845, 0.02804241145255248, 0.02670483514619231, 0.02553902601333863, 0.024469000191659134, 0.023497857563553128, 0.022558598683885916, 0.021660941857899085, 0.02095089175158081, 0.020306684072417813, 0.01967835113795368, 0.019216152462996426, 0.01857099695409343, 0.017941713367785286, 0.01743848714173834, 0.016789307371534865, 0.016082672929363967, 0.015506218569067044, 0.014829603517164119, 0.014301767178394414, 0.01360534991502567, 0.012911013797062146, 0.012105240570879989, 0.011608438205984502, 0.011071951784663369, 0.010444684813854866, 0.00990380103969178, 0.009400538429532713, 0.008924937370128208, 0.008476540115031638, 0.008067895203870327, 0.007660785581169424, 0.007305058765275103, 0.00690611116364697, 0.006543835525082826, 0.006234653599932409, 0.005924064131496456, 0.0055857738903269194, 0.0052434800509229725, 0.005000898597803756, 0.004748479875249801, 0.004529644716243581, 0.0043032386791359255, 0.004131602872284008, 0.0039226065138086, 0.003747125207770061, 0.003602632534479187, 0.0034161255284697665, 0.0032086137891552896, 0.0030595500063057596, 0.002910364474464044, 0.0027605757076889963, 0.0026230089914448165, 0.0024808626767100833, 0.002378376591813629, 0.0022662440403561014, 0.0021648330120321597, 0.0020586660620338015, 0.0019719103624203506, 0.0018809175428601522, 0.0017967463071425945, 0.0017205572728257769, 0.0016424235642203155, 0.0015780065622758538, 0.001512760598478473, 0.001447190073300254, 0.0013898821512183489, 0.0013380769194971769, 0.0012805008013689193, 0.0012276191568564533, 0.001182663856461668, 0.0011204229432417439, 0.00107335738806218, 0.0010196347370621148, 0.0009778917870521633, 0.0009393000802971053, 0.0009007790664591556, 0.0008672715983380023, 0.0008355111249366193, 0.0008011428078281993, 0.0007637694546392943, 0.0007303531954961669, 0.0007023560706917583, 0.0006689433268472508, 0.0006419429941576406, 0.0006113131741316536, 0.0005898510017313336, 0.0005598506121322191, 0.0005305177735677631, 0.0005062000984705879, 0.0004815066922817195, 0.0004588277033792389, 0.00043938513657296895, 0.0004225089584542554, 0.00040155452574966005, 0.000380761670611748, 0.0003596306445145025, 0.0003423828474785868, 0.00032084585538952033, 0.0003014105832991393, 0.0002863655801568266, 0.000270334281312228, 0.00025317387869338735, 0.00023869565247762315, 0.0002269975461503638, 0.00021462521266377784, 0.00020244902838920613, 0.00019339413601560283, 0.00018515509227275167, 0.00017616848796446152, 0.00016952376012209679, 0.00016200432155858785, 0.00015691879350108155, 0.00015081271673767288, 0.00014617988280274112, 0.00014176877529280282, 0.00013633316695656976, 0.0001316972710974209, 0.00012635093585012895, 0.00011984259327413729, 0.00011532855242444457, 0.00011176585862895361, 0.00010768136119629167, 0.00010432008685332376, 0.00010080714717350183, 9.713611012470314e-05, 9.332680091349726e-05, 8.981739558798741e-05, 8.474427371769257e-05, 8.1758767284191e-05, 7.943897890027586e-05, 7.509362511505055e-05, 7.180279804414279e-05, 6.895795164277269e-05, 6.573402209602105e-05, 6.268492258923329e-05, 5.970404307470096e-05, 5.694094628108678e-05, 5.403805608305449e-05, 5.165319423128596e-05, 4.872685018995285e-05, 4.649349876601625e-05, 4.421733801947918e-05, 4.212928973135912e-05, 3.9679078459907256e-05, 3.766348920835977e-05, 3.564960592342395e-05, 3.399875390275978e-05, 3.2328507860885805e-05, 3.0557084385273494e-05, 2.8867049874418438e-05, 2.756724797799395e-05, 2.629415503918754e-05, 2.501268170119592e-05, 2.378375544803123e-05, 2.2727991010726936e-05, 2.1691251180482144e-05, 2.0675579173509368e-05, 1.978372876152345e-05, 1.904979218643076e-05, 1.8538138630459947e-05, 1.788171243436562e-05, 1.7359280335651707e-05, 1.6868379092292278e-05, 1.6248817811010804e-05, 1.5962621414740575e-05, 1.5402451234831692e-05, 1.5127807664115236e-05, 1.4561263446458935e-05, 1.3858726351392297e-05, 1.3326665693528403e-05, 1.3041121258137546e-05, 1.2324095218739258e-05, 1.1931953250691849e-05, 1.1448653196790291e-05, 1.097717250975209e-05, 1.0575622779875872e-05, 1.0278550715429913e-05, 9.794511951113304e-06, 9.402642658943136e-06, 8.966427199192271e-06, 8.603360161342299e-06, 8.230036119096728e-06, 7.94548961033768e-06, 7.569750072282835e-06, 7.223735484880032e-06, 6.9160254381341265e-06, 6.583603133597398e-06, 6.283368452995777e-06, 5.919524039240294e-06, 5.549495291349923e-06, 5.256491463547673e-06, 4.9561368984734885e-06, 4.6871673526949e-06, 4.371589793769167e-06, 4.162544502937932e-06, 3.9488756317056045e-06, 3.7961124337832133e-06, 3.5906265130082297e-06, 3.429186962429099e-06, 3.2908649657595492e-06, 3.163084784651601e-06, 3.028600135516611e-06, 2.8572756369865857e-06, 2.7093719153820086e-06, 2.5710215416766007e-06, 2.4300048564985524e-06, 2.3137088224501442e-06, 2.1668309813686344e-06, 2.084375595347195e-06, 1.9736660190324324e-06, 1.9058470841503364e-06, 1.8367559148501971e-06, 1.7883017034933849e-06, 1.7090753348529306e-06, 1.6426704247832857e-06, 1.5724100830292248e-06, 1.52174210456104e-06, 1.465862079180662e-06, 1.4035721230530848e-06, 1.3501185231893972e-06, 1.2923320347106846e-06, 1.2466490763042619e-06, 1.2017738430381378e-06, 1.1483989483385753e-06, 1.1030741927529677e-06, 1.0650184814373388e-06, 1.0075123289249415e-06, 9.781606725921593e-07, 9.403058120062571e-07, 8.850223222945111e-07, 8.463723144056748e-07, 7.998709625254515e-07, 7.64997083437391e-07, 7.409622307092314e-07, 7.157488558267753e-07, 6.820349577170223e-07, 6.606071477077132e-07, 6.273415784601222e-07, 6.017390877020877e-07, 5.651648010218543e-07, 5.429681509793936e-07, 5.195232502781768e-07, 4.955604300283294e-07, 4.684172177721766e-07, 4.505424559321843e-07, 4.2127649558903943e-07, 3.9293597596957006e-07, 3.7478223247895173e-07, 3.566476626878776e-07, 3.4269580701928133e-07, 3.2505377499914667e-07, 3.1208787476190365e-07, 2.9640657405828964e-07, 2.855664484788974e-07, 2.751265637380428e-07, 2.643030490866963e-07, 2.5434635002192353e-07, 2.4364900622309295e-07, 2.349160729432308e-07, 2.276749433272006e-07, 2.2087324913627635e-07, 2.138345061234552e-07, 2.0313699172772515e-07, 1.9572243160907033e-07, 1.881141710840719e-07, 1.7934999038541782e-07, 1.723050869736537e-07, 1.6596956501602145e-07, 1.5730662020929747e-07, 1.4931768727816508e-07, 1.4300731640491593e-07, 1.3629431049326347e-07, 1.3106921374405762e-07, 1.2665076276701964e-07, 1.2037227510073475e-07, 1.1599033366841716e-07, 1.1148719033325084e-07, 1.0700829062780986e-07, 1.0184054020644578e-07, 9.574384231377589e-08, 9.129749006138903e-08, 8.812832955756171e-08, 8.394927038323333e-08, 8.042263650604094e-08, 7.757450961145802e-08, 7.427363250349402e-08, 7.120780082221527e-08, 6.677626680844942e-08, 6.397518023691205e-08, 6.011303037436493e-08, 5.732494507752154e-08, 5.395572468267158e-08, 5.1541966579059485e-08, 4.9507345863296624e-08, 4.690418658650059e-08, 4.4772614501958106e-08, 4.262048114805071e-08, 4.045461669580262e-08, 3.822426822730158e-08, 3.674665668719227e-08, 3.482322070601819e-08, 3.294540942128357e-08, 3.184466387269647e-08, 3.076406986554882e-08, 2.9617006636274542e-08, 2.8546859601186272e-08, 2.7742514173634233e-08, 2.645010995830487e-08, 2.5539269474439907e-08, 2.43741940847176e-08, 2.348116666521664e-08, 2.2357476052872007e-08, 2.1442742132493065e-08, 2.0778956449097044e-08, 2.0143721524578177e-08, 1.924887500319507e-08, 1.85238807042565e-08, 1.804328327317772e-08, 1.736206958228895e-08, 1.669600079851209e-08, 1.5933059294955242e-08, 1.5212414158650026e-08, 1.4416528830305381e-08, 1.3772356332122037e-08, 1.3189772662273847e-08, 1.2665402040430041e-08, 1.2216468262083394e-08, 1.1686613630915315e-08, 1.1072908139762099e-08, 1.040556881895574e-08, 9.875064995027751e-09, 9.349557108055047e-09, 8.830407052639929e-09, 8.353364893779581e-09, 7.948068055675862e-09, 7.50104679510364e-09, 7.247854813350911e-09, 6.894753153693904e-09, 6.687768567321116e-09, 6.268491738395874e-09, 6.045675944361514e-09, 5.751115917556726e-09, 5.566236983792719e-09, 5.265134703309814e-09]], "R0.02": [[0.0, 0.15, 0.3, 0.45, 0.6, 0.75, 0.9, 1.05, 1.2, 1.35, 1.5, 1.6500000000000001, 1.8, 1.95, 2.1, 2.25, 2.4, 2.5500000000000003, 2.7, 2.85, 3.0, 3.15, 3.3000000000000003, 3.45, 3.6, 3.75, 3.9, 4.05, 4.2, 4.3500000000000005, 4.5, 4.65, 4.8, 4.95, 5.1000000000000005, 5.25, 5.4, 5.55, 5.7, 5.8500000000000005, 6.0, 6.15, 6.3, 6.45, 6.6000000000000005, 6.75, 6.9, 7.05, 7.2, 7.3500000000000005, 7.5, 7.65, 7.8, 7.95, 8.1, 8.25, 8.4, 8.55, 8.700000000000001, 8.85, 9.0, 9.15, 9.3, 9.450000000000001, 9.6, 9.75, 9.9, 10.05, 10.200000000000001, 10.35, 10.5, 10.65, 10.8, 10.950000000000001, 11.1, 11.25, 11.4, 11.55, 11.700000000000001, 11.85, 12.0, 12.15, 12.3, 12.450000000000001, 12.6, 12.75, 12.9, 13.05, 13.200000000000001, 13.35, 13.5, 13.65, 13.8, 13.950000000000001, 14.1, 14.25, 14.4, 14.55, 14.700000000000001, 14.85, 15.0, 15.15, 15.3, 15.450000000000001, 15.6, 15.75, 15.9, 16.05, 16.2, 16.35, 16.5, 16.65, 16.8, 16.95, 17.1, 17.25, 17.400000000000002, 17.55, 17.7, 17.85, 18.0, 18.150000000000002, 18.3, 18.45, 18.6, 18.75, 18.900000000000002, 19.05, 19.2, 19.35, 19.5, 19.650000000000002, 19.8, 19.95, 20.1, 20.25, 20.400000000000002, 20.55, 20.7, 20.85, 21.0, 21.150000000000002, 21.3, 21.45, 21.6, 21.75, 21.900000000000002, 22.05, 22.2, 22.35, 22.5, 22.650000000000002, 22.8, 22.95, 23.1, 23.25, 23.400000000000002, 23.55, 23.7, 23.85, 24.0, 24.150000000000002, 24.3, 24.45, 24.6, 24.75, 24.900000000000002, 25.05, 25.2, 25.35, 25.5, 25.650000000000002, 25.8, 25.95, 26.1, 26.25, 26.400000000000002, 26.55, 26.7, 26.85, 27.0, 27.150000000000002, 27.3, 27.45, 27.6, 27.75, 27.900000000000002, 28.05, 28.2, 28.35, 28.5, 28.650000000000002, 28.8, 28.95, 29.1, 29.25, 29.400000000000002, 29.55, 29.7, 29.85, 30.0, 30.150000000000002, 30.3, 30.45, 30.6, 30.75, 30.900000000000002, 31.05, 31.2, 31.35, 31.5, 31.650000000000002, 31.8, 31.95, 32.1, 32.25, 32.4, 32.55, 32.7, 32.85, 33.0, 33.15, 33.3, 33.45, 33.6, 33.75, 33.9, 34.05, 34.2, 34.35, 34.5, 34.65, 34.800000000000004, 34.95, 35.1, 35.25, 35.4, 35.550000000000004, 35.7, 35.85, 36.0, 36.15, 36.300000000000004, 36.45, 36.6, 36.75, 36.9, 37.050000000000004, 37.2, 37.35, 37.5, 37.65, 37.800000000000004, 37.95, 38.1, 38.25, 38.4, 38.550000000000004, 38.7, 38.85, 39.0, 39.15, 39.300000000000004, 39.45, 39.6, 39.75, 39.9, 40.050000000000004, 40.2, 40.35, 40.5, 40.65, 40.800000000000004, 40.95, 41.1, 41.25, 41.4, 41.550000000000004, 41.7, 41.85, 42.0, 42.15, 42.300000000000004, 42.45, 42.6, 42.75, 42.9, 43.050000000000004, 43.2, 43.35, 43.5, 43.65, 43.800000000000004, 43.95, 44.1, 44.25, 44.4, 44.550000000000004, 44.7, 44.85, 45.0, 45.15, 45.300000000000004, 45.45, 45.6, 45.75, 45.9, 46.050000000000004, 46.2, 46.35, 46.5, 46.65, 46.800000000000004, 46.95, 47.1, 47.25, 47.4, 47.550000000000004, 47.7, 47.85, 48.0, 48.15, 48.300000000000004, 48.45, 48.6, 48.75, 48.9, 49.050000000000004, 49.2, 49.35, 49.5, 49.65, 49.800000000000004, 49.95, 50.1, 50.25, 50.4, 50.550000000000004, 50.7, 50.85, 51.0, 51.15, 51.300000000000004, 51.45, 51.6, 51.75, 51.9, 52.050000000000004, 52.2, 52.35, 52.5, 52.65, 52.800000000000004, 52.95, 53.1, 53.25, 53.4, 53.550000000000004, 53.7, 53.85, 54.0, 54.15, 54.300000000000004, 54.45, 54.6, 54.75, 54.9, 55.050000000000004, 55.2, 55.35, 55.5, 55.65, 55.800000000000004, 55.95, 56.1, 56.25, 56.4, 56.550000000000004, 56.7, 56.85, 57.0, 57.15, 57.300000000000004, 57.45, 57.6, 57.75, 57.9, 58.050000000000004, 58.2, 58.35, 58.5, 58.65, 58.800000000000004, 58.95, 59.1, 59.25, 59.4, 59.550000000000004, 59.7, 59.85, 60.0], [1.0, 0.9057768331071209, 0.8184646350615802, 0.7429915541007092, 0.676142469404994, 0.6105179799553183, 0.5589822695938657, 0.5126206032370765, 0.4736420415429036, 0.44669583462272855, 0.4238511219210813, 0.41035913963414106, 0.39727940943433804, 0.3897698853355906, 0.3884603468276595, 0.3788002324373814, 0.37662775512541624, 0.3783995578013198, 0.3829128605729914, 0.3833054137735301, 0.3847889348928778, 0.38521743957251525, 0.386219317633965, 0.38186323360423324, 0.3812514640172133, 0.37214562288979836, 0.36577932798439977, 0.35782426510281234, 0.35081020959893006, 0.343780944849446, 0.3363688843233151, 0.3273259795498805, 0.32001603884428986, 0.31197971205437985, 0.30084159836216223, 0.2927333464559779, 0.28355189568433203, 0.2739899711971307, 0.26690414467985135, 0.2548314967306399, 0.2488742286948775, 0.238833278763347, 0.23244033090827632, 0.22413656381709185, 0.2165574284917853, 0.2099470073870396, 0.20351181243011046, 0.19715039202781065, 0.188704762445693, 0.1838974550037702, 0.17764604806295123, 0.17054468028885136, 0.16352866768008772, 0.15523925887874407, 0.15087771596612107, 0.1466695763737978, 0.1425793745701812, 0.13725576859175553, 0.13395914640021264, 0.12797447294411343, 0.12494468788378675, 0.12129986895167817, 0.11821920414340703, 0.11340376549843957, 0.11010530574024742, 0.10700286310532968, 0.10333639195447619, 0.09900227450815546, 0.09614440962903067, 0.09291080803332004, 0.09051397152412415, 0.08726918737731716, 0.08517876854915599, 0.0818494198046537, 0.07999286535419904, 0.07805781458368287, 0.07559413101833533, 0.07442967556657767, 0.07203607792252822, 0.06970335382588175, 0.06700162055103431, 0.06501104680099737, 0.06342489054106089, 0.059992349486296156, 0.05751200949519571, 0.0559254556450145, 0.053794039313627556, 0.05178038463253166, 0.05096469214920435, 0.04923619759257743, 0.04811081901845224, 0.04609772754995903, 0.04474520078743122, 0.04278353063427553, 0.04177372588452971, 0.04004171263425217, 0.03961743695970894, 0.03825647942042926, 0.037138633788137844, 0.03647484949666605, 0.035506867256742514, 0.034368604096792946, 0.033501116383087136, 0.03246581094314937, 0.03101256886774188, 0.029654591609554557, 0.02878083790168758, 0.027231514401004964, 0.026470574254974157, 0.025150653023761935, 0.02417775523884231, 0.02334368930831515, 0.0225216960112817, 0.02164645719310907, 0.021056190842245096, 0.02042504446806381, 0.0199585885407783, 0.019459461632754957, 0.019081015866112244, 0.01844526126007571, 0.018213907351914888, 0.01767569996864568, 0.017273735269192594, 0.016782818011257875, 0.016469643653643243, 0.01575609253172522, 0.015350851380260573, 0.01509075185606605, 0.01477606239471813, 0.014038118701515988, 0.013607489659868594, 0.013051101856051281, 0.012589279529995756, 0.012202486970669672, 0.011831845339599127, 0.011553310494851313, 0.011338898008668396, 0.010930160748697997, 0.010652988829869875, 0.010208944770387206, 0.009919698729237465, 0.009383451186007873, 0.009041235280622803, 0.008659126760347302, 0.00833931466596103, 0.008044234633500907, 0.007771265717884506, 0.007531232550488292, 0.007367556348228354, 0.007099458431776974, 0.006875447906271654, 0.006529375532779122, 0.0063869645165686995, 0.006093487396849018, 0.005883869781242034, 0.00579107730619626, 0.005726066972869286, 0.005642502871836297, 0.005507587558658795, 0.005355996804834015, 0.005122271115986768, 0.005005575737882726, 0.004773139475022793, 0.004607451754172881, 0.004441555467923524, 0.0042847568160121014, 0.004140020739717514, 0.003915842728481049, 0.003815187451327592, 0.003671208482796562, 0.003565419694224609, 0.003441716982472621, 0.0032944972736910073, 0.00318503995790746, 0.0030949818315166716, 0.0029141354773252865, 0.002833748059857709, 0.0027071538852729217, 0.0026252382639242403, 0.002583923124415485, 0.0025277417367349404, 0.002471229559142528, 0.0024336010933867264, 0.0023908151368971786, 0.002315095709892701, 0.002218758892752137, 0.0021566730023013384, 0.002094401316614168, 0.002025454375947641, 0.0019494801523330953, 0.0018977733457911936, 0.0018202853196239873, 0.0017744724300138885, 0.0016769661639638347, 0.0016162440026633153, 0.0015441438032319486, 0.0014953999804875728, 0.0014674119000450119, 0.0014126685014693267, 0.001379577811196591, 0.0013399254864325417, 0.0012925512729963034, 0.0012603622553918096, 0.0012231998437072227, 0.001198639176058699, 0.0011597781771305416, 0.00113287837596177, 0.0010987668141650539, 0.001073971266953543, 0.0010349958176435418, 0.0009914368402121696, 0.0009619781249883438, 0.0009349288494142395, 0.0008681805659081722, 0.0008375421106196796, 0.0008040210512332915, 0.0007727870328338459, 0.0007487123710697725, 0.0007096873157829407, 0.000688724010893049, 0.0006670474521842491, 0.0006465628170162261, 0.0006202795167890197, 0.0005962124966023443, 0.0005768917243533317, 0.000558848782313243, 0.0005398178018749587, 0.000517960037731962, 0.0005014773854970263, 0.00048214225720027347, 0.0004716325241495557, 0.00046214611780259784, 0.00045297878969933927, 0.00044120886670718227, 0.00042902424545472145, 0.000424866436574617, 0.00041116348814894263, 0.0003984896623393151, 0.0003889231488940745, 0.0003796693362020233, 0.0003697603907875686, 0.0003597086725586781, 0.0003531590864504985, 0.0003460810422442746, 0.00033557826605522435, 0.0003209931457316113, 0.0003076333034418792, 0.00029943494464797037, 0.00028814058201533755, 0.0002759647723778422, 0.0002660530933974241, 0.0002576634286473589, 0.00025346029034252314, 0.00024511068230246663, 0.00023831961650911895, 0.0002320497848579076, 0.00022516860149406455, 0.00021956778260983162, 0.0002121798990009214, 0.00020337059279948477, 0.0001950858642761627, 0.00018606455003680655, 0.0001785538683454892, 0.00017419705153967155, 0.0001695225957803873, 0.00016315942332827336, 0.00015851660203218616, 0.00015282400503532833, 0.0001499091776628227, 0.00014364398880895116, 0.0001392522342862774, 0.0001360614697521763, 0.00013370207738309237, 0.00013111230910391948, 0.00012857099421382831, 0.00012541306361748243, 0.00012223554731448448, 0.00011687670157344797, 0.00011322383575993291, 0.00011051566950519077, 0.00010752040196313557, 0.00010435253121643474, 0.00010064021773346972, 9.860022433660891e-05, 9.615658925838839e-05, 9.096274265716898e-05, 8.914461732113583e-05, 8.623647010725422e-05, 8.466297601961404e-05, 8.243089573315548e-05, 8.063460446219026e-05, 7.694092403060751e-05, 7.494757249774753e-05, 7.269820006406365e-05, 6.97193418265148e-05, 6.657843633062575e-05, 6.487509783061932e-05, 6.391457271661133e-05, 6.22701253080131e-05, 6.042560673702907e-05, 5.9557557019127714e-05, 5.764266060887868e-05, 5.674058578841907e-05, 5.489252867601055e-05, 5.2240241103405695e-05, 5.151502432871646e-05, 5.0038764824113876e-05, 4.8351265671810565e-05, 4.64188353217085e-05, 4.54089693774679e-05, 4.301101213277351e-05, 4.203734647553589e-05, 4.06476497831951e-05, 3.971491921169491e-05, 3.9263245900789314e-05, 3.7838117390068016e-05, 3.668813674959105e-05, 3.590475785547412e-05, 3.515007000688146e-05, 3.32511847748201e-05, 3.178434511486936e-05, 3.154856754656915e-05, 3.0377617541856387e-05, 2.9949197585831283e-05, 2.8272425542148912e-05, 2.694874365003314e-05, 2.57681700590955e-05, 2.4926874600208552e-05, 2.4361771680031554e-05, 2.329717726199559e-05, 2.2959152470637988e-05, 2.255744050445022e-05, 2.213194267903749e-05, 2.140916792254557e-05, 2.1063304087100618e-05, 2.0453965677869716e-05, 1.970554171503742e-05, 1.931348079060429e-05, 1.9173321780025447e-05, 1.8707065215639704e-05, 1.7691582483354865e-05, 1.7299472855732832e-05, 1.5736699612499704e-05, 1.5026525204372199e-05, 1.4453639576322617e-05, 1.399044680806933e-05, 1.3457836083777076e-05, 1.3307641484126689e-05, 1.2733656006849321e-05, 1.2336502528356435e-05, 1.2151392425784811e-05, 1.1945783611273775e-05, 1.1902733637144521e-05, 1.1480619735579883e-05, 1.1150154943439975e-05, 1.080051120736466e-05, 1.0527672055256792e-05, 1.0309699018892707e-05, 9.699212061560523e-06, 9.506698651525291e-06, 9.376549149523251e-06, 9.020434079413088e-06, 8.790559129143422e-06, 8.471248834722342e-06, 8.172377895461263e-06, 7.86151266161902e-06, 7.626524726723624e-06, 7.2447088929407545e-06, 6.813903834154118e-06, 6.611904432680711e-06, 6.3243721193833215e-06, 5.936422699450535e-06, 5.828331679371738e-06, 5.503021247876896e-06, 5.3917135671689816e-06, 5.2629619437533096e-06, 5.2189488974872395e-06, 5.113655561014014e-06, 5.040263940567523e-06, 4.772739163618098e-06, 4.6611321200790915e-06, 4.512917839438553e-06, 4.404942661261216e-06, 4.319924156318229e-06, 4.163206019358494e-06, 4.026175008816983e-06, 3.940417278117388e-06, 3.818491670080642e-06, 3.7561433955166625e-06, 3.55503734850072e-06, 3.4235923776013446e-06, 3.371286173814201e-06, 3.2397151813186246e-06, 3.119799918847651e-06, 3.048312998268264e-06, 2.92637370922943e-06, 2.855309732826653e-06, 2.826313892146522e-06, 2.7237993588959674e-06, 2.6324456322710018e-06, 2.555486132590535e-06]], "R0.04": [[0.0, 0.15, 0.3, 0.45, 0.6, 0.75, 0.9, 1.05, 1.2, 1.35, 1.5, 1.6500000000000001, 1.8, 1.95, 2.1, 2.25, 2.4, 2.5500000000000003, 2.7, 2.85, 3.0, 3.15, 3.3000000000000003, 3.45, 3.6, 3.75, 3.9, 4.05, 4.2, 4.3500000000000005, 4.5, 4.65, 4.8, 4.95, 5.1000000000000005, 5.25, 5.4, 5.55, 5.7, 5.8500000000000005, 6.0, 6.15, 6.3, 6.45, 6.6000000000000005, 6.75, 6.9, 7.05, 7.2, 7.3500000000000005, 7.5, 7.65, 7.8, 7.95, 8.1, 8.25, 8.4, 8.55, 8.700000000000001, 8.85, 9.0, 9.15, 9.3, 9.450000000000001, 9.6, 9.75, 9.9, 10.05, 10.200000000000001, 10.35, 10.5, 10.65, 10.8, 10.950000000000001, 11.1, 11.25, 11.4, 11.55, 11.700000000000001, 11.85, 12.0, 12.15, 12.3, 12.450000000000001, 12.6, 12.75, 12.9, 13.05, 13.200000000000001, 13.35, 13.5, 13.65, 13.8, 13.950000000000001, 14.1, 14.25, 14.4, 14.55, 14.700000000000001, 14.85, 15.0, 15.15, 15.3, 15.450000000000001, 15.6, 15.75, 15.9, 16.05, 16.2, 16.35, 16.5, 16.65, 16.8, 16.95, 17.1, 17.25, 17.400000000000002, 17.55, 17.7, 17.85, 18.0, 18.150000000000002, 18.3, 18.45, 18.6, 18.75, 18.900000000000002, 19.05, 19.2, 19.35, 19.5, 19.650000000000002, 19.8, 19.95, 20.1, 20.25, 20.400000000000002, 20.55, 20.7, 20.85, 21.0, 21.150000000000002, 21.3, 21.45, 21.6, 21.75, 21.900000000000002, 22.05, 22.2, 22.35, 22.5, 22.650000000000002, 22.8, 22.95, 23.1, 23.25, 23.400000000000002, 23.55, 23.7, 23.85, 24.0, 24.150000000000002, 24.3, 24.45, 24.6, 24.75, 24.900000000000002, 25.05, 25.2, 25.35, 25.5, 25.650000000000002, 25.8, 25.95, 26.1, 26.25, 26.400000000000002, 26.55, 26.7, 26.85, 27.0, 27.150000000000002, 27.3, 27.45, 27.6, 27.75, 27.900000000000002, 28.05, 28.2, 28.35, 28.5, 28.650000000000002, 28.8, 28.95, 29.1, 29.25, 29.400000000000002, 29.55, 29.7, 29.85, 30.0, 30.150000000000002, 30.3, 30.45, 30.6, 30.75, 30.900000000000002, 31.05, 31.2, 31.35, 31.5, 31.650000000000002, 31.8, 31.95, 32.1, 32.25, 32.4, 32.55, 32.7, 32.85, 33.0, 33.15, 33.3, 33.45, 33.6, 33.75, 33.9, 34.05, 34.2, 34.35, 34.5, 34.65, 34.800000000000004, 34.95, 35.1, 35.25, 35.4, 35.550000000000004, 35.7, 35.85, 36.0, 36.15, 36.300000000000004, 36.45, 36.6, 36.75, 36.9, 37.050000000000004, 37.2, 37.35, 37.5, 37.65, 37.800000000000004, 37.95, 38.1, 38.25, 38.4, 38.550000000000004, 38.7, 38.85, 39.0, 39.15, 39.300000000000004, 39.45, 39.6, 39.75, 39.9, 40.050000000000004, 40.2, 40.35, 40.5, 40.65, 40.800000000000004, 40.95, 41.1, 41.25, 41.4, 41.550000000000004, 41.7, 41.85, 42.0, 42.15, 42.300000000000004, 42.45, 42.6, 42.75, 42.9, 43.050000000000004, 43.2, 43.35, 43.5, 43.65, 43.800000000000004, 43.95, 44.1, 44.25, 44.4, 44.550000000000004, 44.7, 44.85, 45.0, 45.15, 45.300000000000004, 45.45, 45.6, 45.75, 45.9, 46.050000000000004, 46.2, 46.35, 46.5, 46.65, 46.800000000000004, 46.95, 47.1, 47.25, 47.4, 47.550000000000004, 47.7, 47.85, 48.0, 48.15, 48.300000000000004, 48.45, 48.6, 48.75, 48.9, 49.050000000000004, 49.2, 49.35, 49.5, 49.65, 49.800000000000004, 49.95, 50.1, 50.25, 50.4, 50.550000000000004, 50.7, 50.85, 51.0, 51.15, 51.300000000000004, 51.45, 51.6, 51.75, 51.9, 52.050000000000004, 52.2, 52.35, 52.5, 52.65, 52.800000000000004, 52.95, 53.1, 53.25, 53.4, 53.550000000000004, 53.7, 53.85, 54.0, 54.15, 54.300000000000004, 54.45, 54.6, 54.75, 54.9, 55.050000000000004, 55.2, 55.35, 55.5, 55.65, 55.800000000000004, 55.95, 56.1, 56.25, 56.4, 56.550000000000004, 56.7, 56.85, 57.0, 57.15, 57.300000000000004, 57.45, 57.6, 57.75, 57.9, 58.050000000000004, 58.2, 58.35, 58.5, 58.65, 58.800000000000004, 58.95, 59.1, 59.25, 59.4, 59.550000000000004, 59.7, 59.85, 60.0], [1.0, 0.926090431223623, 0.8550530927225227, 0.7895134969384768, 0.7342896383936005, 0.688869415250752, 0.6446793119785271, 0.6072612031034375, 0.5842111114680141, 0.5568640779480685, 0.5375070676626806, 0.5272445796566521, 0.5211936339310583, 0.5181960403665168, 0.5181690091633135, 0.5200063799936017, 0.5223116964550015, 0.5242399598021857, 0.5289588279723573, 0.5383713986092472, 0.5398626048486296, 0.5450644180050109, 0.5485748901262987, 0.5448346413228333, 0.54252771044758, 0.5444175635818602, 0.5444329971380596, 0.5468947535678902, 0.5489999017536541, 0.5493602444132768, 0.54177421986045, 0.5349708709853894, 0.5339586715864791, 0.5343511809746986, 0.5299728685856426, 0.5330331345920042, 0.5336554311689968, 0.5324936213213592, 0.526827846994088, 0.5253273527063895, 0.5222600972308047, 0.5206135171836935, 0.5158669951420306, 0.5107360836785282, 0.5027736049537694, 0.5023621955656762, 0.49274631076813696, 0.4928833737798252, 0.48404686270875263, 0.47648246508561193, 0.4726714196222816, 0.4617386460448901, 0.46017967797001175, 0.45399551301222674, 0.44663203654276495, 0.4411464278427446, 0.43970701087261527, 0.4371275800692957, 0.4325250467924304, 0.42739502577915495, 0.4252538299398246, 0.41761712388614697, 0.41671260210400174, 0.41051984733636615, 0.40308217857440237, 0.4048431436543492, 0.4064488759900814, 0.40078709852709715, 0.3966290880174592, 0.3942174432568342, 0.39501326851730173, 0.3930037513790152, 0.3887637930747194, 0.3883529201316485, 0.38538278820819927, 0.3833064538167538, 0.37882616050655493, 0.3712737099764765, 0.3661054098431002, 0.36634686699507363, 0.3628250144535893, 0.36189338270409316, 0.35687283789295615, 0.3572787807618625, 0.35234258481556846, 0.3488762775408993, 0.3472938082832703, 0.3428419386232423, 0.3386565838763792, 0.3323192127459079, 0.3319323661580759, 0.32797175730568723, 0.32345756609891146, 0.3217182700459444, 0.32202760639503686, 0.32023760277345525, 0.3148105463481285, 0.3130089992045308, 0.30872499099290546, 0.30742384638417886, 0.30632490701575277, 0.3027221362220875, 0.2985752298387683, 0.29661618372202925, 0.2916672444012338, 0.2868314299052122, 0.2814711224392956, 0.280903894885969, 0.2820278708124864, 0.27555332261009974, 0.27245279380458143, 0.2712110551167946, 0.2707273416804658, 0.27000134100141393, 0.2670706543434244, 0.2654699673973924, 0.2628764445745618, 0.2601526642185697, 0.2578222578027529, 0.2562816825340017, 0.25408539351867576, 0.2529834891807933, 0.2523367949919054, 0.25209811022128864, 0.2548228107719059, 0.2509680394117347, 0.24885205635652635, 0.24766098797698916, 0.24815946786995174, 0.24504806356208655, 0.24367256257493983, 0.2419400392769742, 0.23962685292611993, 0.23643560193349883, 0.2326821709124537, 0.2294783862321579, 0.22916956608495898, 0.22778980076798674, 0.22454414936029982, 0.22357658874430986, 0.22272090050122298, 0.22239771667042438, 0.2213129123274256, 0.21930097339042426, 0.21818535397671054, 0.21698519780170944, 0.21556829261595314, 0.2147685704211315, 0.21487699671143, 0.21349663122432624, 0.21344118896408348, 0.21361682874082483, 0.21439957381027336, 0.2112041513688512, 0.20947783489175248, 0.20460468897544887, 0.20369272656973186, 0.20083184095230322, 0.2001206674839723, 0.19546840923124173, 0.19439540427128857, 0.19282558185952273, 0.18845601021027555, 0.18470138125307314, 0.1796681815435325, 0.1766204803692274, 0.1752460592296407, 0.17202025339492272, 0.16965603610577626, 0.16770522456704343, 0.1682715875848617, 0.16448687111849836, 0.1644841229282941, 0.1627873642754919, 0.1619168737136381, 0.1607552021874478, 0.16039502771631137, 0.15984760619881844, 0.15882637639326275, 0.15805111177335376, 0.15692538691622887, 0.15547020879188775, 0.1534332548349888, 0.15235308055258015, 0.15274592313728078, 0.15362223174018882, 0.1496731003881075, 0.1502427401383159, 0.14860292702154876, 0.14659065377624408, 0.14497789027188382, 0.1442911244632089, 0.1436552311432276, 0.14256329811523388, 0.13975970220557865, 0.13690596901615662, 0.13668318456673484, 0.13563432741091097, 0.13463322966828406, 0.13386332926490185, 0.13437778359740643, 0.13221220740371017, 0.1302230681916341, 0.12865858952669787, 0.12871374324199633, 0.12604745421892202, 0.12636680523937022, 0.1244346582559462, 0.12301138082914607, 0.11983755349450242, 0.11863942175169155, 0.11853749373805679, 0.11847855677185039, 0.11765441914097557, 0.11784411343215209, 0.11815233009705074, 0.11924331599542881, 0.11936317733146458, 0.11806936626451489, 0.11732370876845148, 0.11662658546131636, 0.11529613889894103, 0.11268229530608351, 0.11181275557548613, 0.11192834650782389, 0.11207104103021052, 0.11127606720014656, 0.1103755787371217, 0.10857570640434604, 0.10736102067663007, 0.10382686429719658, 0.10341037795389395, 0.10374950224639316, 0.10414279432761572, 0.10276949937941744, 0.09984059564578832, 0.10051290077518465, 0.09909925993346114, 0.09890971089628742, 0.09608945746220565, 0.09562231707386186, 0.09480700315995726, 0.09519612355025632, 0.09478576703984055, 0.09390274853961655, 0.09175527322633319, 0.09062607788603506, 0.08699868668569544, 0.08618458343103977, 0.08537626211057976, 0.08319429717015184, 0.08132424832016999, 0.0815238152887225, 0.08153143812443167, 0.08209584165666105, 0.08272023406219274, 0.0827497462692846, 0.08266166603024838, 0.08204356083377916, 0.0820207873543461, 0.08175931295834792, 0.08021180038224215, 0.07907042995161091, 0.07750047341389207, 0.07629770051412371, 0.07422609775738483, 0.07342034579845423, 0.0725100627678337, 0.07214071700525722, 0.07261888256079341, 0.07177392065016193, 0.07082199514095179, 0.07119259101923928, 0.07178924314535247, 0.06988725707080173, 0.06958150140061008, 0.06959829981273069, 0.06861332183367912, 0.0679040863389547, 0.06733788076150984, 0.06687147116713131, 0.06623152530167264, 0.06625193997589303, 0.06574393352814699, 0.06596982679907645, 0.06627109330983236, 0.06362116596261294, 0.0636782900526173, 0.06221774329891226, 0.062060469966299554, 0.06078828309858614, 0.06044909027979584, 0.059826882876619844, 0.06014100150874547, 0.06010268730029718, 0.059414345204050124, 0.05956019275881519, 0.05836356453336748, 0.05689761801518183, 0.05741712298338982, 0.056850643485445364, 0.0557561439559096, 0.055301582484115805, 0.05358540303041223, 0.053402893547574784, 0.0529535881229232, 0.052795695348304854, 0.05277970831609419, 0.05145031181710289, 0.05106388952001054, 0.05045829908189348, 0.04986260199392335, 0.050121880839781675, 0.049262714968773554, 0.048949160281746944, 0.04886847571955345, 0.04941569263135066, 0.04892816644246207, 0.048391513229348294, 0.04779040605211777, 0.04722971857750957, 0.047291052628605224, 0.04736022974947294, 0.046766529889713644, 0.04643936604791736, 0.04691710492089907, 0.04650120852649369, 0.04684709790795185, 0.04711973880285558, 0.046858282298140805, 0.04672814892222357, 0.04707783504845275, 0.04721301003864552, 0.0472661054288396, 0.04670880705115366, 0.046358772874629896, 0.0457422640559854, 0.045059757196692314, 0.04439446896649475, 0.043683180068105974, 0.04388469734837647, 0.04347830564150863, 0.04309594799684189, 0.04243965510688859, 0.04236461279879542, 0.04150437313586479, 0.041372535694545985, 0.04072931186432776, 0.04037756806626569, 0.04048934865456595, 0.040186497573033844, 0.03982951945537482, 0.04031346994376063, 0.03960251900191258, 0.03984762822831011, 0.04000339811754272, 0.04052830210104524, 0.040151848023437256, 0.039567105216116207, 0.03919066329944643, 0.039062083154212716, 0.03891774601138487, 0.038528622861803606, 0.038254330570046825, 0.0382923097942441, 0.03792849880489337, 0.03747747581020274, 0.03646007067255836, 0.03608405108909389, 0.035443228611860965, 0.03505549095958164, 0.03422982249181188, 0.034148959979648535, 0.033404057110293935, 0.0330640270883773, 0.03253167683144192, 0.032470298660565826, 0.03222132753434213, 0.032214322893646, 0.03200222543521436, 0.03173325223347046, 0.031215037199085797, 0.030668158496038274, 0.030359340238333504, 0.030446506949141285, 0.029257592999365072, 0.028967928200441046, 0.029067869933196776, 0.029016169081787713, 0.029062718109391147, 0.02836661777670485, 0.02834281834800494, 0.028316920764402963, 0.02808382527848655, 0.02748642617003835, 0.02726889447318197, 0.027336398849059508, 0.027102337137094958, 0.027138746467570633, 0.026807600425418635, 0.02694740478238007]], "R0.08": [[0.0, 0.15, 0.3, 0.45, 0.6, 0.75, 0.9, 1.05, 1.2, 1.35, 1.5, 1.6500000000000001, 1.8, 1.95, 2.1, 2.25, 2.4, 2.5500000000000003, 2.7, 2.85, 3.0, 3.15, 3.3000000000000003, 3.45, 3.6, 3.75, 3.9, 4.05, 4.2, 4.3500000000000005, 4.5, 4.65, 4.8, 4.95, 5.1000000000000005, 5.25, 5.4, 5.55, 5.7, 5.8500000000000005, 6.0, 6.15, 6.3, 6.45, 6.6000000000000005, 6.75, 6.9, 7.05, 7.2, 7.3500000000000005, 7.5, 7.65, 7.8, 7.95, 8.1, 8.25, 8.4, 8.55, 8.700000000000001, 8.85, 9.0, 9.15, 9.3, 9.450000000000001, 9.6, 9.75, 9.9, 10.05, 10.200000000000001, 10.35, 10.5, 10.65, 10.8, 10.950000000000001, 11.1, 11.25, 11.4, 11.55, 11.700000000000001, 11.85, 12.0, 12.15, 12.3, 12.450000000000001, 12.6, 12.75, 12.9, 13.05, 13.200000000000001, 13.35, 13.5, 13.65, 13.8, 13.950000000000001, 14.1, 14.25, 14.4, 14.55, 14.700000000000001, 14.85, 15.0, 15.15, 15.3, 15.450000000000001, 15.6, 15.75, 15.9, 16.05, 16.2, 16.35, 16.5, 16.65, 16.8, 16.95, 17.1, 17.25, 17.400000000000002, 17.55, 17.7, 17.85, 18.0, 18.150000000000002, 18.3, 18.45, 18.6, 18.75, 18.900000000000002, 19.05, 19.2, 19.35, 19.5, 19.650000000000002, 19.8, 19.95, 20.1, 20.25, 20.400000000000002, 20.55, 20.7, 20.85, 21.0, 21.150000000000002, 21.3, 21.45, 21.6, 21.75, 21.900000000000002, 22.05, 22.2, 22.35, 22.5, 22.650000000000002, 22.8, 22.95, 23.1, 23.25, 23.400000000000002, 23.55, 23.7, 23.85, 24.0, 24.150000000000002, 24.3, 24.45, 24.6, 24.75, 24.900000000000002, 25.05, 25.2, 25.35, 25.5, 25.650000000000002, 25.8, 25.95, 26.1, 26.25, 26.400000000000002, 26.55, 26.7, 26.85, 27.0, 27.150000000000002, 27.3, 27.45, 27.6, 27.75, 27.900000000000002, 28.05, 28.2, 28.35, 28.5, 28.650000000000002, 28.8, 28.95, 29.1, 29.25, 29.400000000000002, 29.55, 29.7, 29.85, 30.0, 30.150000000000002, 30.3, 30.45, 30.6, 30.75, 30.900000000000002, 31.05, 31.2, 31.35, 31.5, 31.650000000000002, 31.8, 31.95, 32.1, 32.25, 32.4, 32.55, 32.7, 32.85, 33.0, 33.15, 33.3, 33.45, 33.6, 33.75, 33.9, 34.05, 34.2, 34.35, 34.5, 34.65, 34.800000000000004, 34.95, 35.1, 35.25, 35.4, 35.550000000000004, 35.7, 35.85, 36.0, 36.15, 36.300000000000004, 36.45, 36.6, 36.75, 36.9, 37.050000000000004, 37.2, 37.35, 37.5, 37.65, 37.800000000000004, 37.95, 38.1, 38.25, 38.4, 38.550000000000004, 38.7, 38.85, 39.0, 39.15, 39.300000000000004, 39.45, 39.6, 39.75, 39.9, 40.050000000000004, 40.2, 40.35, 40.5, 40.65, 40.800000000000004, 40.95, 41.1, 41.25, 41.4, 41.550000000000004, 41.7, 41.85, 42.0, 42.15, 42.300000000000004, 42.45, 42.6, 42.75, 42.9, 43.050000000000004, 43.2, 43.35, 43.5, 43.65, 43.800000000000004, 43.95, 44.1, 44.25, 44.4, 44.550000000000004, 44.7, 44.85, 45.0, 45.15, 45.300000000000004, 45.45, 45.6, 45.75, 45.9, 46.050000000000004, 46.2, 46.35, 46.5, 46.65, 46.800000000000004, 46.95, 47.1, 47.25, 47.4, 47.550000000000004, 47.7, 47.85, 48.0, 48.15, 48.300000000000004, 48.45, 48.6, 48.75, 48.9, 49.050000000000004, 49.2, 49.35, 49.5, 49.65, 49.800000000000004, 49.95, 50.1, 50.25, 50.4, 50.550000000000004, 50.7, 50.85, 51.0, 51.15, 51.300000000000004, 51.45, 51.6, 51.75, 51.9, 52.050000000000004, 52.2, 52.35, 52.5, 52.65, 52.800000000000004, 52.95, 53.1, 53.25, 53.4, 53.550000000000004, 53.7, 53.85, 54.0, 54.15, 54.300000000000004, 54.45, 54.6, 54.75, 54.9, 55.050000000000004, 55.2, 55.35, 55.5, 55.65, 55.800000000000004, 55.95, 56.1, 56.25, 56.4, 56.550000000000004, 56.7, 56.85, 57.0, 57.15, 57.300000000000004, 57.45, 57.6, 57.75, 57.9, 58.050000000000004, 58.2, 58.35, 58.5, 58.65, 58.800000000000004, 58.95, 59.1, 59.25, 59.4, 59.550000000000004, 59.7, 59.85, 60.0], [1.0, 0.9389880405115677, 0.881063343582835, 0.8251118239620401, 0.7766486872336954, 0.7310133809870605, 0.6912737454203206, 0.6598181367729808, 0.6309951463750678, 0.609689735832952, 0.5917131843397843, 0.5770093316773075, 0.5676162077579958, 0.5590090804618298, 0.5552069240956122, 0.5574681235125761, 0.5619982881432655, 0.5664230963269006, 0.566020440515057, 0.5700384417145573, 0.5778844586840552, 0.5870644380867984, 0.5949206799871766, 0.6043573955436297, 0.6119575199448212, 0.6187150989226062, 0.6296221364279838, 0.6368527626486317, 0.6408972010202368, 0.6481152235233459, 0.655576315572445, 0.6596189531457516, 0.666951005639032, 0.6694328195423482, 0.6747993891570911, 0.6810635173937812, 0.6797831876427934, 0.6835672672954258, 0.6873403524472943, 0.6908137132676586, 0.6865664555770248, 0.6853745644149378, 0.6856608013970169, 0.6863658424631773, 0.6858738825699254, 0.6856011820760187, 0.6820693436303077, 0.6839993981825273, 0.690388579176512, 0.690307446828108, 0.695233067685904, 0.6941124931736685, 0.693707271669193, 0.6902564388670497, 0.6920086160105062, 0.6963433404292839, 0.7026611331085084, 0.7049191899461362, 0.7055316583904204, 0.7093961981028408, 0.7091591105177649, 0.7104667230550495, 0.704351861287812, 0.70541110648927, 0.7134524231970268, 0.719094958798605, 0.7238278788189835, 0.7213617437653685, 0.7246144284088012, 0.7267496543283063, 0.7290762932491553, 0.7331588952833704, 0.7402559349659849, 0.7412238109735003, 0.7431878440870181, 0.7424553521557868, 0.7464211479127719, 0.7539927996770095, 0.7574539374761105, 0.7614907916792522, 0.771173498833384, 0.7749225573466183, 0.7794747542192664, 0.7772470210904794, 0.7776151854350849, 0.7701292220753082, 0.7786360558564762, 0.7841193424236241, 0.7837740618335396, 0.7882435539535626, 0.7942101914184116, 0.7975774354436982, 0.8032414924667625, 0.8055217482994401, 0.8095710427013454, 0.8145279165212292, 0.8189493082734417, 0.8238141446120727, 0.8264799841551553, 0.8305099361499897, 0.8347849520614591, 0.8289191073199393, 0.8325438575066173, 0.8348823770453335, 0.8396821338649573, 0.8433657808408895, 0.8399925757775143, 0.8456359225540416, 0.8381218180226964, 0.8273823291063244, 0.8359111205271267, 0.8350941542355501, 0.8429888880627286, 0.8407259503916447, 0.8467432624674321, 0.8446812909564894, 0.8513474026409946, 0.8512860476447258, 0.8532071215502042, 0.8613103097800722, 0.8640029214212817, 0.8667800007846163, 0.8688755833829278, 0.8773014555544175, 0.876101311519439, 0.883633606817879, 0.8736640733045953, 0.8779244285100627, 0.8870809053739065, 0.8890086961001497, 0.8920776198127464, 0.8885534654858166, 0.8925477857164613, 0.887684319378225, 0.8952098256149064, 0.8968839110400896, 0.9026128984163179, 0.9024112594785287, 0.8854124679492743, 0.8871690178197608, 0.893525679474211, 0.9016079645727858, 0.9057944174825144, 0.9089845342043464, 0.9196295057910492, 0.9241448328488234, 0.9278476254872335, 0.9357305804885968, 0.9322205660971316, 0.9379762438457926, 0.9400076666723269, 0.9381401866518478, 0.9498933542858463, 0.9516138621788988, 0.9549047682621947, 0.9618772055393842, 0.9651262682793498, 0.971377067337263, 0.9767440511302364, 0.9842555693962282, 0.99398325334708, 1.0036593606548696, 1.007942659522276, 1.0087296945543123, 1.0086818498792478, 1.0124228025140338, 1.0141459530643027, 1.0208962309305627, 1.0135933108688078, 1.013190930600682, 1.022642310530907, 1.0296999974872407, 1.0361326629144922, 1.0418517176566593, 1.0455487162445551, 1.0506271262085862, 1.055592842151913, 1.0522286585820035, 1.0510694327647485, 1.0509510203271855, 1.0527190021090078, 1.0516137688443326, 1.059875002062346, 1.0552837661997485, 1.0536336101894899, 1.042770913051891, 1.0520930491071687, 1.0602149384431128, 1.060243797832809, 1.0623791070923028, 1.0568539265553585, 1.0606514372467861, 1.0570562098294065, 1.0472108002045246, 1.0470670074853838, 1.049566159934053, 1.0384498619859763, 1.0422698576490514, 1.0528970900544927, 1.0633405326162717, 1.075839517060406, 1.0789998341760054, 1.0868655530873363, 1.094398420905364, 1.0895613066390977, 1.1029549847135922, 1.1013489670849463, 1.1085995570076466, 1.121760521042262, 1.109944280140117, 1.1215591814823347, 1.1116231770020755, 1.1197678520321586, 1.1269459104399397, 1.138141490471885, 1.1533576206799012, 1.171315587397899, 1.1718759965795558, 1.1829644335998013, 1.1924197970683865, 1.1851649363434096, 1.1666443798868504, 1.1745732192856557, 1.1858598869535506, 1.1919790226195872, 1.1961332297929088, 1.1997954819248167, 1.2176117736351422, 1.2224672590224885, 1.2365838877435826, 1.244157195555602, 1.2556182346381395, 1.2652214722790531, 1.285613713714045, 1.2947253388940234, 1.3022734165199756, 1.310123801096059, 1.3089281968228588, 1.3197612323007795, 1.3312447421940607, 1.3345580182182588, 1.3376057394756855, 1.33661357549728, 1.3484812812637623, 1.3616816147785766, 1.3792916186284234, 1.3833462124629787, 1.4004938299052667, 1.4083450848839212, 1.409178563652084, 1.4107893112795824, 1.4162224491586823, 1.4318934070067078, 1.4416584642650714, 1.4407766820807064, 1.4488678749751798, 1.4682012142363086, 1.4818918682813447, 1.4963765052097695, 1.511659782026525, 1.506339118355822, 1.5001595161374448, 1.478531864481655, 1.484794910549394, 1.4987697189579838, 1.4907045033413862, 1.4879616316639048, 1.4780704074093467, 1.4835100931835976, 1.493000035018455, 1.4986788716987127, 1.5043046034785728, 1.5146272405869465, 1.536555124702397, 1.5360195563781192, 1.5323900102921477, 1.5365988961057675, 1.5472827129267936, 1.5654354747943775, 1.5815796210188517, 1.604240677721697, 1.5701443424085895, 1.5841943319147604, 1.5740122854046994, 1.5769986706035108, 1.5891934576284508, 1.6003424217570623, 1.6074412027663476, 1.6255076386230056, 1.6416618753950611, 1.6266419596651578, 1.6442430864708462, 1.6562350796656244, 1.6769243884875056, 1.697397669495728, 1.7088424686383965, 1.7282045358260243, 1.7256192569626347, 1.718646444442967, 1.7366442453231818, 1.7519399311687964, 1.754973675445437, 1.7470656676391014, 1.7609693469890753, 1.7665002483191552, 1.7631166150954487, 1.7562909530347195, 1.774525155691838, 1.7789817937755517, 1.799977885930023, 1.7858931310146013, 1.8079525188016186, 1.8171978629818706, 1.8362260032540763, 1.8403110059715437, 1.8472514464238272, 1.8723622391146426, 1.876216987086695, 1.8960514036580352, 1.9147489416402805, 1.9169098498618036, 1.9064572576286765, 1.9034226020143568, 1.908606762324225, 1.9311972559588317, 1.8904624042207436, 1.8992997394601139, 1.9074962336095034, 1.9136786954163978, 1.9252369959795936, 1.9253526661844134, 1.9442693240221176, 1.9636877172188865, 1.9856351331132618, 1.9642698603659805, 1.9981517890950466, 2.0307578863451776, 2.037815777297449, 2.068280577920038, 2.0838771487890986, 2.1004322746548336, 2.1076537236785535, 2.1067812603834586, 2.1355548683084145, 2.164416425765549, 2.1769239981610844, 2.191625948326943, 2.206529517360345, 2.2204018334713322, 2.2283262734278817, 2.2456866845508823, 2.2523767431618182, 2.2497699182928335, 2.2702990143672444, 2.22815499872607, 2.2335838495321045, 2.2226397819321764, 2.2508352427748193, 2.2564419300621243, 2.284886202867341, 2.3106133802776636, 2.3394820550322324, 2.355809392669205, 2.360774408876317, 2.346282525817364, 2.372926831162802, 2.4103316782514064, 2.4485394878323414, 2.478753034399614, 2.509551142767194, 2.522216895825681, 2.492065694841071, 2.4735766736372007, 2.4493784446787608, 2.477963726900424, 2.4407551357445816, 2.455124783557397, 2.4551126173574476, 2.44241751280555, 2.4468278043965297, 2.444198622292396, 2.4729134530074357, 2.5131136564167074, 2.5410718332568645, 2.5486274697878586, 2.5555055810609844, 2.5766149638746496, 2.571224203042003, 2.5764829380403635, 2.6005150532900116, 2.5734883212599944, 2.602580062929582, 2.640111651490757, 2.671404091294888, 2.7079474063757267, 2.7194158453795945, 2.749969977673868, 2.789586817246852, 2.8136484216700497, 2.835021707260085, 2.861392116634184]], "fixed": [[0.0, 0.1482436351917499, 0.2964872703834998, 0.44473090557524975, 0.5929745407669996, 0.7412181759587496, 0.8894618111504995, 1.0377054463422495, 1.1859490815339992, 1.3341927167257492, 1.4824363519174992, 1.630679987109249, 1.778923622300999, 1.927167257492749, 2.075410892684499, 2.2236545278762487, 2.3718981630679985, 2.5201417982597487, 2.6683854334514985, 2.8166290686432482, 2.9648727038349985, 3.1131163390267482, 3.261359974218498, 3.409603609410248, 3.557847244601998, 3.7060908797937477, 3.854334514985498, 4.002578150177248, 4.150821785368998, 4.299065420560748, 4.4473090557524975, 4.595552690944247, 4.743796326135997, 4.892039961327748, 5.040283596519497, 5.188527231711247, 5.336770866902997, 5.485014502094747, 5.6332581372864965, 5.781501772478247, 5.929745407669997, 6.077989042861747, 6.2262326780534964, 6.374476313245246, 6.522719948436996, 6.670963583628747, 6.819207218820496, 6.967450854012246, 7.115694489203996, 7.263938124395746, 7.4121817595874955, 7.560425394779246, 7.708669029970996, 7.856912665162746, 8.005156300354496, 8.153399935546245, 8.301643570737996, 8.449887205929745, 8.598130841121495, 8.746374476313244, 8.894618111504995, 9.042861746696746, 9.191105381888494, 9.339349017080245, 9.487592652271994, 9.635836287463745, 9.784079922655495, 9.932323557847244, 10.080567193038995, 10.228810828230744, 10.377054463422494, 10.525298098614243, 10.673541733805994, 10.821785368997745, 10.970029004189493, 11.118272639381244, 11.266516274572993, 11.414759909764744, 11.563003544956494, 11.711247180148243, 11.859490815339994, 12.007734450531743, 12.155978085723493, 12.304221720915242, 12.452465356106993, 12.600708991298744, 12.748952626490492, 12.897196261682243, 13.045439896873992, 13.193683532065743, 13.341927167257493, 13.490170802449242, 13.638414437640993, 13.786658072832742, 13.934901708024492, 14.083145343216241, 14.231388978407992, 14.379632613599743, 14.527876248791491, 14.676119883983242, 14.824363519174991, 14.972607154366742, 15.120850789558492, 15.269094424750241, 15.417338059941992, 15.56558169513374, 15.713825330325491, 15.86206896551724, 16.010312600708993, 16.15855623590074, 16.30679987109249, 16.45504350628424, 16.60328714147599, 16.75153077666774, 16.89977441185949, 17.04801804705124, 17.19626168224299, 17.34450531743474, 17.49274895262649, 17.64099258781824, 17.78923622300999, 17.93747985820174, 18.08572349339349, 18.23396712858524, 18.38221076377699, 18.53045439896874, 18.67869803416049, 18.82694166935224, 18.975185304543988, 19.12342893973574, 19.27167257492749, 19.41991621011924, 19.56815984531099, 19.716403480502738, 19.86464711569449, 20.01289075088624, 20.16113438607799, 20.30937802126974, 20.457621656461487, 20.605865291653238, 20.75410892684499, 20.90235256203674, 21.050596197228487, 21.198839832420237, 21.347083467611988, 21.49532710280374, 21.64357073799549, 21.791814373187236, 21.940058008378987, 22.088301643570738, 22.236545278762488, 22.38478891395424, 22.533032549145986, 22.681276184337737, 22.829519819529487, 22.977763454721238, 23.12600708991299, 23.274250725104736, 23.422494360296486, 23.570737995488237, 23.718981630679988, 23.86722526587174, 24.015468901063485, 24.163712536255236, 24.311956171446987, 24.460199806638737, 24.608443441830484, 24.756687077022235, 24.904930712213986, 25.053174347405736, 25.201417982597487, 25.349661617789234, 25.497905252980985, 25.646148888172736, 25.794392523364486, 25.942636158556237, 26.090879793747984, 26.239123428939735, 26.387367064131485, 26.535610699323236, 26.683854334514987, 26.832097969706734, 26.980341604898484, 27.128585240090235, 27.276828875281986, 27.425072510473736, 27.573316145665483, 27.721559780857234, 27.869803416048985, 28.018047051240735, 28.166290686432482, 28.314534321624233, 28.462777956815984, 28.611021592007734, 28.759265227199485, 28.907508862391232, 29.055752497582983, 29.203996132774733, 29.352239767966484, 29.500483403158235, 29.648727038349982, 29.796970673541733, 29.945214308733483, 30.093457943925234, 30.241701579116985, 30.38994521430873, 30.538188849500482, 30.686432484692233, 30.834676119883984, 30.982919755075734, 31.13116339026748, 31.279407025459232, 31.427650660650983, 31.575894295842733, 31.72413793103448, 31.87238156622623, 32.020625201417985, 32.16886883660973, 32.31711247180148, 32.465356106993234, 32.61359974218498, 32.761843377376735, 32.91008701256848, 33.05833064776023, 33.20657428295198, 33.35481791814373, 33.50306155333548, 33.65130518852723, 33.79954882371898, 33.94779245891073, 34.09603609410248, 34.24427972929423, 34.39252336448598, 34.54076699967773, 34.68901063486948, 34.83725427006123, 34.98549790525298, 35.13374154044473, 35.28198517563648, 35.43022881082823, 35.57847244601998, 35.72671608121173, 35.87495971640348, 36.02320335159523, 36.17144698678698, 36.31969062197873, 36.46793425717048, 36.61617789236223, 36.76442152755398, 36.91266516274573, 37.06090879793748, 37.209152433129226, 37.35739606832098, 37.50563970351273, 37.65388333870448, 37.80212697389623, 37.950370609087976, 38.09861424427973, 38.24685787947148, 38.39510151466323, 38.54334514985498, 38.691588785046726, 38.83983242023848, 38.98807605543023, 39.13631969062198, 39.28456332581373, 39.432806961005475, 39.58105059619723, 39.72929423138898, 39.87753786658073, 40.02578150177248, 40.174025136964225, 40.32226877215598, 40.47051240734773, 40.61875604253948, 40.76699967773123, 40.915243312922975, 41.06348694811473, 41.211730583306476, 41.35997421849822, 41.50821785368998, 41.656461488881725, 41.80470512407348, 41.952948759265226, 42.10119239445697, 42.24943602964873, 42.397679664840474, 42.54592330003223, 42.694166935223976, 42.84241057041572, 42.99065420560748, 43.138897840799224, 43.28714147599098, 43.435385111182725, 43.58362874637447, 43.73187238156623, 43.880116016757974, 44.02835965194973, 44.176603287141475, 44.32484692233322, 44.473090557524976, 44.62133419271672, 44.76957782790848, 44.917821463100225, 45.06606509829197, 45.214308733483726, 45.36255236867547, 45.51079600386723, 45.659039639058975, 45.80728327425072, 45.955526909442476, 46.10377054463422, 46.25201417982598, 46.400257815017724, 46.54850145020947, 46.696745085401226, 46.84498872059297, 46.99323235578473, 47.141475990976474, 47.28971962616822, 47.437963261359975, 47.58620689655172, 47.73445053174348, 47.882694166935224, 48.03093780212697, 48.179181437318725, 48.32742507251047, 48.47566870770222, 48.62391234289397, 48.77215597808572, 48.920399613277475, 49.06864324846922, 49.21688688366097, 49.36513051885272, 49.51337415404447, 49.661617789236224, 49.80986142442797, 49.95810505961972, 50.10634869481147, 50.25459233000322, 50.402835965194974, 50.55107960038672, 50.69932323557847, 50.84756687077022, 50.99581050596197, 51.144054141153724, 51.29229777634547, 51.44054141153722, 51.58878504672897, 51.73702868192072, 51.885272317112474, 52.03351595230422, 52.18175958749597, 52.33000322268772, 52.47824685787947, 52.62649049307122, 52.77473412826297, 52.92297776345472, 53.07122139864647, 53.21946503383822, 53.36770866902997, 53.51595230422172, 53.66419593941347, 53.81243957460522, 53.96068320979697, 54.10892684498872, 54.25717048018047, 54.40541411537222, 54.55365775056397, 54.70190138575572, 54.85014502094747, 54.99838865613922, 55.14663229133097, 55.29487592652272, 55.44311956171447, 55.591363196906215, 55.73960683209797, 55.88785046728972, 56.03609410248147, 56.18433773767322, 56.332581372864965, 56.48082500805672, 56.629068643248466, 56.77731227844022, 56.92555591363197, 57.073799548823715, 57.22204318401547, 57.370286819207216, 57.51853045439897, 57.66677408959072, 57.815017724782464, 57.96326135997422, 58.111504995165966, 58.25974863035772, 58.40799226554947, 58.556235900741214, 58.70447953593297, 58.852723171124715, 59.00096680631647, 59.14921044150822, 59.297454076699964, 59.44569771189172, 59.593941347083465, 59.74218498227522, 59.890428617466966], [1.0, 0.9474696245419904, 0.9026866594066049, 0.860016165673502, 0.8193647772550241, 0.7806400303805998, 0.7437529206119311, 0.7086180985089764, 0.6751540259492351, 0.6432831088273493, 0.612931744107247, 0.5840302627236686, 0.5565127813644858, 0.5303169901554733, 0.5053839060913354, 0.4816576176691618, 0.4590850381883129, 0.43761567730128803, 0.4172014347032678, 0.3977964165085865, 0.37935677319362227, 0.3618405572867249, 0.3452075987972326, 0.3294193964278634, 0.3144390227462267, 0.3002310416119228, 0.2867614362324148, 0.27399754625880723, 0.26190801235449346, 0.2504627267001739, 0.2396327879582371, 0.22939045932145696, 0.219709128421128, 0.21056326806519668, 0.20192839700659504, 0.19378104018923636, 0.18609868816565822, 0.1788597556096966, 0.17204353904772188, 0.1656301740956987, 0.15960059261385903, 0.15393648027642867, 0.14862023510275513, 0.1436349275112726, 0.13896426244211713, 0.1345925440509866, 0.13050464340922785, 0.12668596955663847, 0.12312244414817597, 0.11980047981847293, 0.11670696226431383, 0.113829235921185, 0.11115509299209309, 0.10867276548134228, 0.10637091979848914, 0.10423865343275535, 0.10226549315871618, 0.10044139422126262, 0.09875673996095559, 0.09720234137752777, 0.09576943618558097, 0.09444968698761871, 0.09323517827006593, 0.09211841201246451, 0.09109230178360161, 0.09015016527667855, 0.08928571530546814, 0.08849304934248892, 0.08776663772732818, 0.08710131070807918, 0.08649224450188862, 0.08593494657288692, 0.08542524032872231, 0.08495924943217334, 0.08453338191356081, 0.08414431425454658, 0.08378897559587303, 0.0834645322019516, 0.08316837229501702, 0.08289809135167198, 0.08265147793568799, 0.08242650012334692, 0.08222129256168915, 0.08203414418592564, 0.08186348661001984, 0.08170788319401467, 0.08156601878297977, 0.08143669010535401, 0.08131879681280892, 0.08121133313939423, 0.08111338015448857, 0.08102409858180337, 0.08094272215523161, 0.08086855148155572, 0.08080094837980967, 0.08073933066731911, 0.08068316736302625, 0.08063197427956142, 0.08058530997658125, 0.0805427720490958, 0.08050399372580712, 0.08046864075383785, 0.08043640854761064, 0.08040701958102148, 0.08038022100341233, 0.08035578246117625, 0.08033349410810976, 0.08031316478885529, 0.08029462038094452, 0.08027770228205955, 0.08026226603016987, 0.08024818004518043, 0.08023532448163899, 0.08022359018290146, 0.08021287772794561, 0.08020309656275529, 0.08019416420887608, 0.08018600554236976, 0.08017855213697124, 0.08017174166578406, 0.08016551735633823, 0.08015982749428338, 0.08015462497140126, 0.08014986687399908, 0.0801455141080905, 0.08014153105808686, 0.08013788527601079, 0.08013454719850806, 0.08013148988917489, 0.08012868880393877, 0.08012612157743111, 0.08012376782847434, 0.08012160898297294, 0.08011962811265064, 0.08011780978821523, 0.08011613994565914, 0.08011460576451919, 0.08011319555702492, 0.08011189866715988, 0.08011070537874836, 0.08010960683175906, 0.08010859494608992, 0.08010766235216418, 0.0801068023277278, 0.0801060087402929, 0.08010527599472207, 0.08010459898549309, 0.08010397305322539, 0.08010339394508692, 0.0801028577787341, 0.08010236100946894, 0.08010190040032565, 0.08010147299482452, 0.080101076092155, 0.0801007072245705, 0.08010036413679734, 0.08010004476727799, 0.08009974723108447, 0.08009946980435305, 0.08009921091010407, 0.08009896910532342, 0.08009874306919287, 0.08009853159236681, 0.08009833356720203, 0.08009814797885537, 0.08009797389717192, 0.08009781046929333, 0.08009765691292157, 0.08009751251018046, 0.08009737660202088, 0.08009724858312169, 0.0800971278972421, 0.08009701403298508, 0.08009690651993538, 0.08009680492513871, 0.08009670884989177, 0.08009661792681533, 0.08009653181718525, 0.08009645020849848, 0.08009637281225318, 0.08009629936192375, 0.08009622961111361, 0.08009616333186992, 0.08009610031314565, 0.0800960403593962, 0.08009598328929836, 0.08009592893458102, 0.08009587713895737, 0.08009582775714995, 0.08009578065399998, 0.0800957357036539, 0.08009569278881978, 0.08009565180008803, 0.08009561263531001, 0.08009557519903009, 0.08009553940196604, 0.08009550516053368, 0.08009547239641161, 0.08009544103614295, 0.08009541101077045, 0.08009538225550204, 0.08009535470940458, 0.08009532831512277, 0.08009530301862135, 0.08009527876894862, 0.08009525551801906, 0.08009523322041384, 0.0800952118331973, 0.08009519131574824, 0.08009517162960464, 0.08009515273832062, 0.08009513460733474, 0.08009511720384851, 0.0800951004967143, 0.08009508445633176, 0.08009506905455241, 0.08009505426459089, 0.08009504006094345, 0.0800950264193119, 0.08009501331653347, 0.0800950007305156, 0.08009498864017534, 0.08009497702538314, 0.0800949658669105, 0.08009495514638125, 0.08009494484622598, 0.08009493494963991, 0.08009492544054299, 0.08009491630354323, 0.08009490752390186, 0.0800948990875009, 0.08009489098081293, 0.0800948831908724, 0.0800948757052489, 0.08009486851202192, 0.08009486159975718, 0.08009485495748425, 0.08009484857467544, 0.08009484244122603, 0.08009483654743527, 0.0800948308839888, 0.08009482544194173, 0.0800948202127027, 0.0800948151880188, 0.0800948103599612, 0.08009480572091159, 0.08009480126354915, 0.08009479698083828, 0.08009479286601699, 0.08009478891258547, 0.08009478511429577, 0.08009478146514143, 0.0800947779593479, 0.08009477459136331, 0.08009477135584951, 0.08009476824767385, 0.08009476526190085, 0.08009476239378466, 0.08009475963876164, 0.08009475699244316, 0.08009475445060897, 0.08009475200920058, 0.08009474966431508, 0.08009474741219912, 0.08009474524924325, 0.08009474317197628, 0.08009474117706011, 0.08009473926128462, 0.08009473742156277, 0.0800947356549259, 0.08009473395851929, 0.08009473232959778, 0.08009473076552165, 0.08009472926375258, 0.08009472782184979, 0.08009472643746643, 0.08009472510834595, 0.0800947238323187, 0.0800947226072986, 0.08009472143128005, 0.0800947203023348, 0.08009471921860911, 0.08009471817832081, 0.08009471717975672, 0.08009471622126989, 0.08009471530127721, 0.08009471441825691, 0.0800947135707463, 0.08009471275733943, 0.080094711976685, 0.0800947112274843, 0.08009471050848908, 0.08009470981849984, 0.08009470915636374, 0.080094708520973, 0.08009470791126308, 0.08009470732621106, 0.08009470676483402, 0.08009470622618756, 0.08009470570936426, 0.08009470521349234, 0.08009470473773418, 0.08009470428128512, 0.08009470384337215, 0.08009470342325266, 0.08009470302021326, 0.08009470263356881, 0.08009470226266105, 0.0800947019068578, 0.08009470156555187, 0.08009470123816005, 0.08009470092412224, 0.08009470062290057, 0.0800947003339784, 0.08009470005685972, 0.08009469979106809, 0.08009469953614612, 0.08009469929165455, 0.08009469905717162, 0.08009469883229238, 0.080094698616628, 0.08009469840980524, 0.08009469821146567, 0.08009469802126523, 0.08009469783887363, 0.08009469766397377, 0.08009469749626127, 0.08009469733544396, 0.08009469718124135, 0.08009469703338422, 0.08009469689161419, 0.08009469675568326, 0.08009469662535337, 0.08009469650039608, 0.08009469638059209, 0.08009469626573104, 0.08009469615561096, 0.08009469605003806, 0.08009469594882643, 0.08009469585179756, 0.08009469575878024, 0.08009469566961018, 0.08009469558412971, 0.08009469550218758, 0.08009469542363863, 0.08009469534834365, 0.080094695276169, 0.08009469520698652, 0.08009469514067326, 0.08009469507711123, 0.08009469501618728, 0.08009469495779284, 0.08009469490182378, 0.08009469484818019, 0.08009469479676622, 0.08009469474749, 0.08009469470026331, 0.08009469465500164, 0.08009469461162384, 0.08009469457005212, 0.08009469453021188, 0.08009469449203155, 0.0800946944554425, 0.0800946944203789, 0.08009469438677765, 0.0800946943545782, 0.0800946943237225, 0.08009469429415486, 0.08009469426582193, 0.0800946942386725, 0.08009469421265748, 0.08009469418772984, 0.08009469416384439, 0.08009469414095789, 0.08009469411902884, 0.08009469409801744, 0.0800946940778856, 0.08009469405859668, 0.08009469404011564, 0.08009469402240887, 0.08009469400544417, 0.08009469398919059, 0.08009469397361853, 0.08009469395869959, 0.08009469394440656, 0.08009469393071333, 0.08009469391759491, 0.08009469390502728, 0.08009469389298747, 0.08009469388145345, 0.08009469387040408, 0.08009469385981913, 0.0800946938496792, 0.08009469383996567, 0.0800946938306607, 0.08009469382174725, 0.0800946938132089, 0.08009469380502997, 0.08009469379719539, 0.08009469378969077, 0.08009469378250227, 0.08009469377561665, 0.08009469376902123, 0.08009469376270381, 0.08009469375665275]]}
